Exclusive open-charm near-threshold cross sections in a coupled-channel approach

Data on open-charm channels collected by the Belle Collaboration are analysed simultaneously using a unitary approach based on a coupled-channel model in a wide energy range $\sqrt{s}=3.7\div 4.7$ GeV. The resulting fit provides a remarkably good overall description of the line shapes in all studied channels. Parameters of 5 vector charmonium resonances are extracted from the fit.

==> data/exp/belle_ddpi_tab.dat <==
3.74 0.02 0    0     0
3.78 0.02 0    0     0
3.82 0.02 0    0     0
3.86 0.02 0    0     0
3.90 0.02 0    0     0
3.94 0.02 0    0     0
3.98 0.02 0    0     0
4.02 0.02 0.029 +0.089 0.005
4.06 0.02 0.02 +0.08 0.005
4.10 0.02 0.06 +0.072 0.006
4.14 0.02 -0.099 +0.058 0.01
4.18 0.02 0.075 +0.093 0.008
4.22 0.02 -0.025 +0.065 0.006
4.26 0.02 -0.017 +0.069 0.006
4.30 0.02 0.0050 +0.062 0.006
4.34 0.02 0.098 +0.081 0.01
4.38 0.02 0.482 +0.119 0.048
4.42 0.02 0.619 +0.135 0.062
4.46 0.02 0.36 +0.103 0.036
4.50 0.02 0.135 +0.084 0.014
4.54 0.02 0.038 +0.073 0.01
4.58 0.02 0.118 +0.073 0.012
4.62 0.02 0.181 +0.074 0.018
4.66 0.02 0.094 +0.068 0.11
4.70 0.02 0.063 +0.066 0.1
4.74 0.02 0.095 +0.062 0.1
4.78 0.02 0.183 +0.068 0.01
4.82 0.02 0.306 +0.076 0.01
4.86 0.02 0.062 +0.054 0.018
4.90 0.02 0.158 +0.057 0.31 
4.94 0.02 0.06 +0.048 0.011
4.98 0.02 0.266 +0.063 0.016


==> data/exp/belle_dndb_tab.dat <==
3.7300E+00 1.0000E-02 1.0000E-01 1.3100E-01 1.0000E-02
3.7500E+00 1.0000E-02 1.5680E+00 3.1000E-01 1.5700E-01
3.7700E+00 1.0000E-02 5.4240E+00 5.4700E-01 5.4200E-01
3.7900E+00 1.0000E-02 1.6190E+00 3.0300E-01 1.6200E-01
3.8100E+00 1.0000E-02 2.2000E-02 9.8000E-02 6.0000E-03
3.8300E+00 1.0000E-02 2.5100E-01 1.3400E-01 2.5000E-02
3.8500E+00 1.0000E-02 2.7700E-01 1.3600E-01 2.8000E-02
3.8700E+00 1.0000E-02 3.2200E-01 1.5700E-01 3.2000E-02
3.8900E+00 1.0000E-02 3.8100E-01 1.5900E-01 3.8000E-02
3.9100E+00 1.0000E-02 4.6200E-01 1.5900E-01 4.6000E-02
3.9300E+00 1.0000E-02 3.6100E-01 1.3900E-01 3.6000E-02
3.9500E+00 1.0000E-02 2.3400E-01 1.2700E-01 2.3000E-02
3.9700E+00 1.0000E-02 1.4400E-01 1.0100E-01 1.4000E-02
3.9900E+00 1.0000E-02 9.3000E-02 9.3000E-02 9.0000E-03
4.0100E+00 1.0000E-02 1.2700E-01 1.0400E-01 1.3000E-02
4.0300E+00 1.0000E-02 2.6200E-01 1.0900E-01 2.6000E-02
4.0500E+00 1.0000E-02 3.1200E-01 1.0400E-01 3.1000E-02
4.0700E+00 1.0000E-02 4.9200E-01 1.2200E-01 4.9000E-02
4.0900E+00 1.0000E-02 4.5200E-01 1.1800E-01 4.5000E-02
4.1100E+00 1.0000E-02 3.0600E-01 1.0000E-01 3.1000E-02
4.1300E+00 1.0000E-02 5.5700E-01 1.2500E-01 5.6000E-02
4.1500E+00 1.0000E-02 2.4100E-01 8.3000E-02 2.4000E-02
4.1700E+00 1.0000E-02 6.9000E-02 6.1000E-02 7.0000E-03
4.1900E+00 1.0000E-02 1.4000E-01 6.9000E-02 1.4000E-02
4.2100E+00 1.0000E-02 1.4600E-01 6.7000E-02 1.5000E-02
4.2300E+00 1.0000E-02 1.3800E-01 6.8000E-02 1.4000E-02
4.2500E+00 1.0000E-02 5.8000E-02 4.8000E-02 6.0000E-03
4.2700E+00 1.0000E-02 8.1000E-02 5.1000E-02 8.0000E-03
4.2900E+00 1.0000E-02 6.0000E-02 4.9000E-02 6.0000E-03
4.3100E+00 1.0000E-02 3.1000E-02 4.0000E-02 5.0000E-03
4.3300E+00 1.0000E-02 9.2000E-02 5.3000E-02 9.0000E-03
4.3500E+00 1.0000E-02 4.9000E-02 4.6000E-02 6.0000E-03
4.3700E+00 1.0000E-02 9.8000E-02 4.6000E-02 1.0000E-02
4.3900E+00 1.0000E-02 5.6000E-02 4.3000E-02 6.0000E-03
4.4100E+00 1.0000E-02 1.5800E-01 6.1000E-02 1.6000E-02
4.4300E+00 1.0000E-02 2.1000E-01 5.8000E-02 2.1000E-02
4.4500E+00 1.0000E-02 1.1300E-01 4.9000E-02 1.1000E-02
4.4700E+00 1.0000E-02 5.3000E-02 4.1000E-02 6.0000E-03
4.4900E+00 1.0000E-02 1.4500E-01 4.5000E-02 1.5000E-02
4.5100E+00 1.0000E-02 6.9000E-02 4.4000E-02 7.0000E-03
4.5300E+00 1.0000E-02 1.4400E-01 5.2000E-02 1.4000E-02
4.5500E+00 1.0000E-02 1.5800E-01 5.0000E-02 1.6000E-02
4.5700E+00 1.0000E-02 5.3000E-02 3.6000E-02 5.0000E-03
4.5900E+00 1.0000E-02 1.8000E-02 2.4000E-02 5.0000E-03
4.6100E+00 1.0000E-02 6.1000E-02 3.4000E-02 6.0000E-03
4.6300E+00 1.0000E-02 2.2000E-02 2.9000E-02 5.0000E-03
4.6500E+00 1.0000E-02 4.1000E-02 3.3000E-02 6.0000E-03
4.6700E+00 1.0000E-02 5.7000E-02 3.2000E-02 6.0000E-03
4.6900E+00 1.0000E-02 5.4000E-02 2.8000E-02 5.0000E-03
4.7100E+00 1.0000E-02 4.8000E-02 3.0000E-02 6.0000E-03
4.7300E+00 1.0000E-02 7.7000E-02 3.5000E-02 8.0000E-03
4.7500E+00 1.0000E-02 6.1000E-02 2.6000E-02 6.0000E-03
4.7700E+00 1.0000E-02 4.0000E-02 2.8000E-02 6.0000E-03
4.7900E+00 1.0000E-02 5.5000E-02 2.9000E-02 6.0000E-03
4.8100E+00 1.0000E-02 5.9000E-02 2.9000E-02 6.0000E-03
4.8300E+00 1.0000E-02 2.2000E-02 2.0000E-02 5.0000E-03
4.8500E+00 1.0000E-02 4.1000E-02 2.6000E-02 5.0000E-03
4.8700E+00 1.0000E-02 6.8000E-02 2.8000E-02 7.0000E-03
4.8900E+00 1.0000E-02 -1.0000E-03 1.5000E-02 6.0000E-03
4.9100E+00 1.0000E-02 8.3000E-02 2.6000E-02 8.0000E-03
4.9300E+00 1.0000E-02 1.0000E-02 1.6000E-02 5.0000E-03
4.9500E+00 1.0000E-02 7.1000E-02 2.6000E-02 7.0000E-03
4.9700E+00 1.0000E-02 -1.1000E-02 1.1000E-02 5.0000E-03
4.9900E+00 1.0000E-02 8.7000E-02 2.8000E-02 9.0000E-03


==> data/exp/belle_dpdm_tab.dat <==
3.7300E+00 1.0000E-02 -1.8000E-02 1.6900E-01 5.0000E-03
3.7500E+00 1.0000E-02 6.0100E-01 2.8600E-01 6.0000E-02
3.7700E+00 1.0000E-02 3.9190E+00 7.2100E-01 3.9200E-01
3.7900E+00 1.0000E-02 1.6790E+00 4.5800E-01 1.6800E-01
3.8100E+00 1.0000E-02 1.8800E-01 1.7500E-01 1.9000E-02
3.8300E+00 1.0000E-02 2.9300E-01 2.0500E-01 2.9000E-02
3.8500E+00 1.0000E-02 3.4000E-02 1.2200E-01 6.0000E-03
3.8700E+00 1.0000E-02 4.9400E-01 2.3600E-01 4.9000E-02
3.8900E+00 1.0000E-02 7.8400E-01 2.8200E-01 7.8000E-02
3.9100E+00 1.0000E-02 5.7200E-01 2.5800E-01 5.7000E-02
3.9300E+00 1.0000E-02 2.1100E-01 1.6300E-01 2.1000E-02
3.9500E+00 1.0000E-02 3.5000E-01 1.7700E-01 3.5000E-02
3.9700E+00 1.0000E-02 2.1500E-01 1.5000E-01 2.2000E-02
3.9900E+00 1.0000E-02 1.3100E-01 1.2000E-01 1.3000E-02
4.0100E+00 1.0000E-02 1.4100E-01 1.1200E-01 1.4000E-02
4.0300E+00 1.0000E-02 2.5800E-01 1.5400E-01 2.6000E-02
4.0500E+00 1.0000E-02 4.0000E-03 8.2000E-02 5.0000E-03
4.0700E+00 1.0000E-02 4.1000E-01 1.7200E-01 4.1000E-02
4.0900E+00 1.0000E-02 2.7000E-01 1.3600E-01 2.7000E-02
4.1100E+00 1.0000E-02 2.3600E-01 1.3400E-01 2.4000E-02
4.1300E+00 1.0000E-02 4.2200E-01 1.6800E-01 4.2000E-02
4.1500E+00 1.0000E-02 1.9400E-01 1.2600E-01 1.9000E-02
4.1700E+00 1.0000E-02 2.3300E-01 1.1900E-01 2.3000E-02
4.1900E+00 1.0000E-02 1.9300E-01 1.0100E-01 1.9000E-02
4.2100E+00 1.0000E-02 5.2800E-01 1.7700E-01 5.3000E-02
4.2300E+00 1.0000E-02 1.1100E-01 9.7000E-02 1.1000E-02
4.2500E+00 1.0000E-02 2.4200E-01 1.1800E-01 2.4000E-02
4.2700E+00 1.0000E-02 1.4900E-01 8.9000E-02 1.5000E-02
4.2900E+00 1.0000E-02 1.8200E-01 1.0000E-01 1.8000E-02
4.3100E+00 1.0000E-02 1.0200E-01 8.6000E-02 1.0000E-02
4.3300E+00 1.0000E-02 3.5000E-02 4.9000E-02 6.0000E-03
4.3500E+00 1.0000E-02 1.1900E-01 8.0000E-02 1.2000E-02
4.3700E+00 1.0000E-02 1.2900E-01 7.7000E-02 1.3000E-02
4.3900E+00 1.0000E-02 1.8000E-01 8.7000E-02 1.8000E-02
4.4100E+00 1.0000E-02 2.4900E-01 1.0300E-01 2.5000E-02
4.4300E+00 1.0000E-02 1.7100E-01 8.2000E-02 1.7000E-02
4.4500E+00 1.0000E-02 2.3900E-01 9.8000E-02 2.4000E-02
4.4700E+00 1.0000E-02 1.4300E-01 7.9000E-02 1.4000E-02
4.4900E+00 1.0000E-02 1.7000E-01 8.5000E-02 1.7000E-02
4.5100E+00 1.0000E-02 7.3000E-02 5.3000E-02 7.0000E-03
4.5300E+00 1.0000E-02 7.8000E-02 5.2000E-02 8.0000E-03
4.5500E+00 1.0000E-02 8.0000E-03 3.8000E-02 5.0000E-03
4.5700E+00 1.0000E-02 3.6000E-02 5.1000E-02 6.0000E-03
4.5900E+00 1.0000E-02 1.7200E-01 8.3000E-02 1.7000E-02
4.6100E+00 1.0000E-02 6.9000E-02 4.7000E-02 7.0000E-03
4.6300E+00 1.0000E-02 2.8000E-02 3.3000E-02 6.0000E-03
4.6500E+00 1.0000E-02 -7.0000E-03 3.5000E-02 5.0000E-03
4.6700E+00 1.0000E-02 5.1000E-02 4.4000E-02 5.0000E-03
4.6900E+00 1.0000E-02 7.8000E-02 5.3000E-02 8.0000E-03
4.7100E+00 1.0000E-02 1.6000E-02 3.1000E-02 6.0000E-03
4.7300E+00 1.0000E-02 3.0000E-02 2.9000E-02 6.0000E-03
4.7500E+00 1.0000E-02 5.6000E-02 4.0000E-02 6.0000E-03
4.7700E+00 1.0000E-02 4.8000E-02 3.9000E-02 6.0000E-03
4.7900E+00 1.0000E-02 2.0000E-02 2.7000E-02 6.0000E-03
4.8100E+00 1.0000E-02 8.0000E-02 4.6000E-02 8.0000E-03
4.8300E+00 1.0000E-02 5.1000E-02 3.7000E-02 6.0000E-03
4.8500E+00 1.0000E-02 9.1000E-02 5.1000E-02 9.0000E-03
4.8700E+00 1.0000E-02 1.1800E-01 5.5000E-02 1.2000E-02
4.8900E+00 1.0000E-02 2.7000E-02 2.5000E-02 6.0000E-03
4.9100E+00 1.0000E-02 1.0000E-03 2.6000E-02 5.0000E-03
4.9300E+00 1.0000E-02 1.0000E-03 2.6000E-02 5.0000E-03
4.9500E+00 1.0000E-02 3.5000E-02 3.3000E-02 6.0000E-03
4.9700E+00 1.0000E-02 4.6000E-02 3.2000E-02 6.0000E-03
4.9900E+00 1.0000E-02 2.4000E-02 2.2000E-02 6.0000E-03
    


==> data/exp/belle_dpdstm_tab.dat <==
3.71 0.01 0 0 0
3.73 0.01 0 0 0
3.75 0.01 0 0 0
3.77 0.01 0 0 0
3.79 0.01 0 0 0
3.81 0.01 0 0 0
3.83 0.01 0 0 0
3.85 0.01 0 0 0
3.87 0.01 -2.3600E-01 1.0600E-01 2.5000E-02
3.89 0.01 4.8200E-01 3.5400E-01 5.3000E-02    
3.91 0.01 1.9800E+00 4.8000E-01 2.1700E-01
3.93 0.01 2.3720E+00 5.1900E-01 2.6000E-01
3.95 0.01 2.6820E+00 5.2200E-01 2.9500E-01
3.97 0.01 4.1870E+00 5.7300E-01 4.6000E-01
3.99 0.01 4.3320E+00 5.7700E-01 4.7600E-01
4.01 0.01 4.0050E+00 5.8300E-01 4.4000E-01
4.03 0.01 4.6270E+00 5.5200E-01 5.0800E-01
4.05 0.01 3.1420E+00 4.8300E-01 3.4500E-01
4.07 0.01 2.0180E+00 4.2500E-01 2.2200E-01
4.09 0.01 2.6790E+00 4.0700E-01 2.9400E-01
4.11 0.01 1.5190E+00 3.9000E-01 1.6700E-01
4.13 0.01 1.8340E+00 3.6900E-01 2.0100E-01
4.15 0.01 1.2400E+00 3.3600E-01 1.3600E-01
4.17 0.01 1.3900E+00 3.2100E-01 1.5200E-01
4.19 0.01 1.0970E+00 2.8600E-01 1.2000E-01
4.21 0.01 1.0810E+00 3.0400E-01 1.1900E-01
4.23 0.01 9.6400E-01 2.7500E-01 1.0600E-01
4.25 0.01 1.1450E+00 2.7800E-01 1.2600E-01
4.27 0.01 1.2620E+00 2.7900E-01 1.3800E-01
4.29 0.01 1.1840E+00 2.7300E-01 1.3000E-01
4.31 0.01 6.4300E-01 2.2900E-01 7.0000E-02
4.33 0.01 1.0200E+00 2.7200E-01 1.1200E-01
4.35 0.01 9.5800E-01 2.4400E-01 1.0500E-01
4.37 0.01 6.8600E-01 2.3800E-01 7.5000E-02
4.39 0.01 6.6600E-01 2.2500E-01 7.3000E-02
4.41 0.01 7.9900E-01 2.4100E-01 8.7000E-02
4.43 0.01 6.9100E-01 2.0900E-01 7.6000E-02
4.45 0.01 6.5100E-01 2.2000E-01 7.1000E-02
4.47 0.01 5.6400E-01 1.9900E-01 6.2000E-02
4.49 0.01 7.3600E-01 1.9800E-01 8.1000E-02
4.51 0.01 5.1700E-01 1.9600E-01 5.6000E-02
4.53 0.01 6.2500E-01 1.9400E-01 6.8000E-02
4.55 0.01 3.5000E-01 1.6100E-01 3.8000E-02
4.57 0.01 1.0070E+00 2.1300E-01 1.1000E-01
4.59 0.01 3.4700E-01 1.6300E-01 3.8000E-02
4.61 0.01 6.8000E-01 1.7600E-01 7.4000E-02
4.63 0.01 6.2600E-01 1.8700E-01 6.8000E-02
4.65 0.01 5.5100E-01 1.6300E-01 6.0000E-02
4.67 0.01 4.5500E-01 1.5900E-01 5.0000E-02
4.69 0.01 4.2800E-01 1.5600E-01 4.7000E-02
4.71 0.01 4.0000E-01 1.3900E-01 4.4000E-02
4.73 0.01 6.4000E-01 1.8100E-01 7.0000E-02
4.75 0.01 1.7200E-01 1.3000E-01 1.8000E-02
4.77 0.01 3.7400E-01 1.4100E-01 4.1000E-02
4.79 0.01 6.6200E-01 1.7000E-01 7.2000E-02
4.81 0.01 3.8400E-01 1.7400E-01 4.2000E-02
4.83 0.01 7.7000E-01 1.9200E-01 8.4000E-02
4.85 0.01 6.3000E-02 1.1200E-01 7.0000E-03
4.87 0.01 3.9900E-01 1.4100E-01 4.3000E-02
4.89 0.01 2.3400E-01 9.7000E-02 2.5000E-02
4.91 0.01 3.6600E-01 1.3800E-01 4.0000E-02
4.93 0.01 2.0900E-01 1.0000E-01 2.2000E-02
4.95 0.01 2.6500E-01 1.2900E-01 2.9000E-02
4.97 0.01 4.5700E-01 1.4300E-01 5.0000E-02
4.99 0.01 4.4600E-01 1.4000E-01 4.9000E-02


==> data/exp/belle_dstpdstm_tab.dat <==
3.71 0.01 0 0 0
3.73 0.01 0 0 0
3.75 0.01 0 0 0
3.77 0.01 0 0 0
3.79 0.01 0 0 0
3.81 0.01 0 0 0
3.83 0.01 0 0 0
3.85 0.01 0 0 0
3.87 0.01 0 0 0
3.89 0.01 0 0 0
3.91 0.01 0 0 0
3.93 0.01 0 0 0
3.95 0.01 0 0 0
3.97 0.01 0 0 0
3.99 0.01 0 0 0
4.01 0.01 0 0 0
4.03 0.01 1.823 3.0200E-01 2.0000E-01
4.05 0.01 3.046 3.6000E-01 3.3500E-01
4.07 0.01 3.267 3.7700E-01 3.5900E-01
4.09 0.01 2.810 3.5900E-01 3.0900E-01    
4.11 0.01 2.471 3.4100E-01 2.7100E-01
4.13 0.01 2.9680E+00 3.5200E-01 3.2600E-01
4.15 0.01 3.3090E+00 3.7300E-01 3.6400E-01
4.17 0.01 3.1100E+00 3.4800E-01 3.4200E-01
4.19 0.01 3.0130E+00 3.5300E-01 3.3100E-01
4.21 0.01 1.6950E+00 2.7400E-01 1.8600E-01
4.23 0.01 6.5500E-01 1.5800E-01 7.2000E-02
4.25 0.01 5.4400E-01 1.4400E-01 5.9000E-02
4.27 0.01 6.1800E-01 1.5100E-01 6.8000E-02
4.29 0.01 7.3400E-01 1.8100E-01 8.0000E-02
4.31 0.01 1.0190E+00 1.9800E-01 1.1200E-01
4.33 0.01 1.0200E+00 2.0000E-01 1.1200E-01
4.35 0.01 1.1550E+00 2.0900E-01 1.2700E-01
4.37 0.01 1.0540E+00 1.9900E-01 1.1500E-01
4.39 0.01 1.0950E+00 2.0200E-01 1.2000E-01
4.41 0.01 1.0120E+00 1.9700E-01 1.1100E-01
4.43 0.01 7.7500E-01 1.6500E-01 8.5000E-02
4.45 0.01 6.4700E-01 1.5600E-01 7.1000E-02
4.47 0.01 3.9300E-01 1.4200E-01 4.3000E-02
4.49 0.01 5.8900E-01 1.5500E-01 6.4000E-02    
4.51 0.01 7.0300E-01 1.5000E-01 7.7000E-02
4.53 0.01 6.6600E-01 1.4600E-01 7.3000E-02
4.55 0.01 8.2400E-01 1.6300E-01 9.0000E-02
4.57 0.01 5.7100E-01 1.3600E-01 6.2000E-02
4.59 0.01 5.7400E-01 1.3900E-01 6.3000E-02
4.61 0.01 4.7800E-01 1.3300E-01 5.2000E-02
4.63 0.01 4.5100E-01 1.2300E-01 4.9000E-02
4.65 0.01 5.2200E-01 1.3800E-01 5.7000E-02
4.67 0.01 5.1800E-01 1.2700E-01 5.7000E-02
4.69 0.01 6.2400E-01 1.4400E-01 6.8000E-02
4.71 0.01 5.8300E-01 1.3600E-01 6.4000E-02
4.73 0.01 5.6400E-01 1.3100E-01 6.2000E-02
4.75 0.01 4.0100E-01 1.1400E-01 4.4000E-02
4.77 0.01 3.2700E-01 1.0100E-01 3.6000E-02
4.79 0.01 5.1500E-01 1.2100E-01 5.6000E-02
4.81 0.01 4.9000E-01 1.2900E-01 5.3000E-02
4.83 0.01 6.9000E-02 6.1000E-02 7.0000E-03
4.85 0.01 1.6500E-01 7.7000E-02 1.8000E-02
4.87 0.01 2.3900E-01 8.4000E-02 2.6000E-02
4.89 0.01 2.5700E-01 9.4000E-02 2.8000E-02
4.91 0.01 2.3500E-01 8.3000E-02 2.5000E-02
4.93 0.01 2.5300E-01 8.6000E-02 2.7000E-02
4.95 0.01 3.9000E-01 1.0400E-01 4.2000E-02
4.97 0.01 3.6700E-01 1.0300E-01 4.0000E-02
4.99 0.01 3.0500E-01 9.6000E-02 3.3000E-02


==> data/theor/theor_ddpi_tab.dat <==
3.99988 0
4.00012 0
4.00036 0
4.0006 0
4.00084 0
4.00108 0
4.00132 0
4.00156 0
4.0018 0
4.00204 0
4.00228 0
4.00252 0
4.00276 0
4.003 0
4.00324 0
4.00348 0
4.00372 0
4.00396 0
4.0042 0
4.00444 0
4.00468 0
4.00492 0
4.00516 0
4.0054 0
4.00564 0
4.00588 0
4.00612 0
4.00636 0
4.0066 0
4.00684 0
4.00708 0
4.00732 0
4.00756 0
4.0078 0
4.00804 0
4.00828 0
4.00852 0
4.00876 0
4.009 0
4.00924 0
4.00948 0
4.00972 0
4.00996 0
4.0102 0
4.01044 0
4.01068 0
4.01092 0
4.01116 0
4.0114 0
4.01164 0
4.01188 0
4.01212 0
4.01236 0
4.0126 0
4.01284 0
4.01308 0
4.01332 0
4.01356 0
4.0138 0
4.01404 0
4.01428 0
4.01452 0
4.01476 0
4.015 0
4.01524 0
4.01548 0
4.01572 0
4.01596 0
4.0162 0
4.01644 0
4.01668 0
4.01692 0
4.01716 0
4.0174 0
4.01764 0
4.01788 0
4.01812 0
4.01836 0
4.0186 0
4.01884 0
4.01908 0
4.01932 0
4.01956 0
4.0198 0
4.02004 0
4.02028 0
4.02052 0
4.02076 0
4.021 0
4.02124 0
4.02148 0
4.02172 0
4.02196 0
4.0222 0
4.02244 0
4.02268 0
4.02292 0
4.02316 0
4.0234 0
4.02364 0
4.02388 0
4.02412 0
4.02436 0
4.0246 0
4.02484 0
4.02508 0
4.02532 0
4.02556 0
4.0258 0
4.02604 0
4.02628 0
4.02652 0
4.02676 0
4.027 0
4.02724 0
4.02748 0
4.02772 0
4.02796 0
4.0282 0
4.02844 0
4.02868 0
4.02892 0
4.02916 0
4.0294 0
4.02964 0
4.02988 0
4.03012 0
4.03036 0
4.0306 0
4.03084 0
4.03108 0
4.03132 0
4.03156 0
4.0318 0
4.03204 0
4.03228 0
4.03252 0
4.03276 0
4.033 0
4.03324 0
4.03348 0
4.03372 0
4.03396 0
4.0342 0
4.03444 0
4.03468 0
4.03492 0
4.03516 0
4.0354 0
4.03564 0
4.03588 0
4.03612 0
4.03636 0
4.0366 0
4.03684 0
4.03708 0
4.03732 0
4.03756 0
4.0378 0
4.03804 0
4.03828 0
4.03852 0
4.03876 0
4.039 0
4.03924 0
4.03948 0
4.03972 0
4.03996 0
4.0402 0
4.04044 0
4.04068 0
4.04092 0
4.04116 0
4.0414 0
4.04164 0
4.04188 0
4.04212 0
4.04236 0
4.0426 0
4.04284 0
4.04308 0
4.04332 0
4.04356 0
4.0438 0
4.04404 0
4.04428 0
4.04452 0
4.04476 0
4.045 0
4.04524 0
4.04548 0
4.04572 0
4.04596 0
4.0462 0
4.04644 0
4.04668 0
4.04692 0
4.04716 0
4.0474 0
4.04764 0
4.04788 0
4.04812 0
4.04836 0
4.0486 0
4.04884 0
4.04908 0
4.04932 0
4.04956 0
4.0498 0
4.05004 0
4.05028 0
4.05052 0
4.05076 0
4.051 0
4.05124 0
4.05148 0
4.05172 0
4.05196 0
4.0522 0
4.05244 0
4.05268 0
4.05292 0
4.05316 0
4.0534 0
4.05364 0
4.05388 0
4.05412 0
4.05436 0
4.0546 0
4.05484 0
4.05508 0
4.05532 0
4.05556 0
4.0558 0
4.05604 0
4.05628 0
4.05652 0
4.05676 0
4.057 0
4.05724 0
4.05748 0
4.05772 0
4.05796 0
4.0582 0
4.05844 0
4.05868 0
4.05892 0
4.05916 0
4.0594 0
4.05964 0
4.05988 0
4.06012 0
4.06036 0
4.0606 0
4.06084 0
4.06108 0
4.06132 0
4.06156 0
4.0618 0
4.06204 0
4.06228 0
4.06252 0
4.06276 0
4.063 0
4.06324 0
4.06348 0
4.06372 0
4.06396 0
4.0642 0
4.06444 0
4.06468 0
4.06492 0
4.06516 0
4.0654 0
4.06564 0
4.06588 0
4.06612 0
4.06636 0
4.0666 0
4.06684 0
4.06708 0
4.06732 0
4.06756 0
4.0678 0
4.06804 0
4.06828 0
4.06852 0
4.06876 0
4.069 0
4.06924 0
4.06948 0
4.06972 0
4.06996 0
4.0702 0
4.07044 0
4.07068 0
4.07092 0
4.07116 0
4.0714 0
4.07164 0
4.07188 0
4.07212 0
4.07236 0
4.0726 0
4.07284 0
4.07308 0
4.07332 0
4.07356 0
4.0738 0
4.07404 0
4.07428 0
4.07452 0
4.07476 0
4.075 0
4.07524 0
4.07548 0
4.07572 0
4.07596 0
4.0762 0
4.07644 0
4.07668 0
4.07692 0
4.07716 0
4.0774 0
4.07764 0
4.07788 0
4.07812 0
4.07836 0
4.0786 0
4.07884 0
4.07908 0
4.07932 0
4.07956 0
4.0798 0
4.08004 0
4.08028 0
4.08052 0
4.08076 0
4.081 0
4.08124 0
4.08148 0
4.08172 0
4.08196 0
4.0822 0
4.08244 0
4.08268 0
4.08292 0
4.08316 0
4.0834 0
4.08364 0
4.08388 0
4.08412 0
4.08436 0
4.0846 0
4.08484 0
4.08508 0
4.08532 0
4.08556 0
4.0858 0
4.08604 0
4.08628 0
4.08652 0
4.08676 0
4.087 0
4.08724 0
4.08748 0
4.08772 0
4.08796 0
4.0882 0
4.08844 0
4.08868 0
4.08892 0
4.08916 0
4.0894 0
4.08964 0
4.08988 0
4.09012 0
4.09036 0
4.0906 0
4.09084 0
4.09108 0
4.09132 0
4.09156 0
4.0918 0
4.09204 0
4.09228 0
4.09252 0
4.09276 0
4.093 0
4.09324 0
4.09348 0
4.09372 0
4.09396 0
4.0942 0
4.09444 0
4.09468 0
4.09492 0
4.09516 0
4.0954 0
4.09564 0
4.09588 0
4.09612 0
4.09636 0
4.0966 0
4.09684 0
4.09708 0
4.09732 0
4.09756 0
4.0978 0
4.09804 0
4.09828 0
4.09852 0
4.09876 0
4.099 0
4.09924 0
4.09948 0
4.09972 0
4.09996 0
4.1002 0
4.10044 0
4.10068 0
4.10092 0
4.10116 0
4.1014 0
4.10164 0
4.10188 0
4.10212 0
4.10236 0
4.1026 0
4.10284 0
4.10308 0
4.10332 0
4.10356 0
4.1038 0
4.10404 0
4.10428 0
4.10452 0
4.10476 0
4.105 0
4.10524 0
4.10548 0
4.10572 0
4.10596 0
4.1062 0
4.10644 0
4.10668 0
4.10692 0
4.10716 0
4.1074 0
4.10764 0
4.10788 0
4.10812 0
4.10836 0
4.1086 0
4.10884 0
4.10908 0
4.10932 0
4.10956 0
4.1098 0
4.11004 0
4.11028 0
4.11052 0
4.11076 0
4.111 0
4.11124 0
4.11148 0
4.11172 0
4.11196 0
4.1122 0
4.11244 0
4.11268 0
4.11292 0
4.11316 0
4.1134 0
4.11364 0
4.11388 0
4.11412 0
4.11436 0
4.1146 0
4.11484 0
4.11508 0
4.11532 0
4.11556 0
4.1158 0
4.11604 0
4.11628 0
4.11652 0
4.11676 0
4.117 0
4.11724 0
4.11748 0
4.11772 0
4.11796 0
4.1182 0
4.11844 0
4.11868 0
4.11892 0
4.11916 0
4.1194 0
4.11964 0
4.11988 0
4.12012 0
4.12036 0
4.1206 0
4.12084 0
4.12108 0
4.12132 0
4.12156 0
4.1218 0
4.12204 0
4.12228 0
4.12252 0
4.12276 0
4.123 0
4.12324 0
4.12348 0
4.12372 0
4.12396 0
4.1242 0
4.12444 0
4.12468 0
4.12492 0
4.12516 0
4.1254 0
4.12564 0
4.12588 0
4.12612 0
4.12636 0
4.1266 0
4.12684 0
4.12708 0
4.12732 0
4.12756 0
4.1278 0
4.12804 0
4.12828 0
4.12852 0
4.12876 0
4.129 0
4.12924 0
4.12948 0
4.12972 0
4.12996 0
4.1302 0
4.13044 0
4.13068 0
4.13092 0
4.13116 0
4.1314 0
4.13164 0
4.13188 0
4.13212 0
4.13236 0
4.1326 0
4.13284 0
4.13308 0
4.13332 0
4.13356 0
4.1338 0
4.13404 0
4.13428 0
4.13452 0
4.13476 0
4.135 0
4.13524 0
4.13548 0
4.13572 0
4.13596 0
4.1362 0
4.13644 0
4.13668 0
4.13692 0
4.13716 0
4.1374 0
4.13764 0
4.13788 0
4.13812 0
4.13836 0
4.1386 0
4.13884 0
4.13908 0
4.13932 0
4.13956 0
4.1398 0
4.14004 0
4.14028 0
4.14052 0
4.14076 0
4.141 0
4.14124 0
4.14148 0
4.14172 0
4.14196 0
4.1422 0
4.14244 0
4.14268 0
4.14292 0
4.14316 0
4.1434 0
4.14364 0
4.14388 0
4.14412 0
4.14436 0
4.1446 0
4.14484 0
4.14508 0
4.14532 0
4.14556 0
4.1458 0
4.14604 0
4.14628 0
4.14652 0
4.14676 0
4.147 0
4.14724 0
4.14748 0
4.14772 0
4.14796 0
4.1482 0
4.14844 0
4.14868 0
4.14892 0
4.14916 0
4.1494 0
4.14964 0
4.14988 0
4.15012 0
4.15036 0
4.1506 0
4.15084 0
4.15108 0
4.15132 0
4.15156 0
4.1518 0
4.15204 0
4.15228 0
4.15252 0
4.15276 0
4.153 0
4.15324 0
4.15348 0
4.15372 0
4.15396 0
4.1542 0
4.15444 0
4.15468 0
4.15492 0
4.15516 0
4.1554 0
4.15564 0
4.15588 0
4.15612 0
4.15636 0
4.1566 0
4.15684 0
4.15708 0
4.15732 0
4.15756 0
4.1578 0
4.15804 0
4.15828 0
4.15852 0
4.15876 0
4.159 0
4.15924 0
4.15948 0
4.15972 0
4.15996 0
4.1602 0
4.16044 0
4.16068 0
4.16092 0
4.16116 0
4.1614 0
4.16164 0
4.16188 0
4.16212 0
4.16236 0
4.1626 0
4.16284 0
4.16308 0
4.16332 0
4.16356 0
4.1638 0
4.16404 0
4.16428 0
4.16452 0
4.16476 0
4.165 0
4.16524 0
4.16548 0
4.16572 0
4.16596 0
4.1662 0
4.16644 0
4.16668 0
4.16692 0
4.16716 0
4.1674 0
4.16764 0
4.16788 0
4.16812 0
4.16836 0
4.1686 0
4.16884 0
4.16908 0
4.16932 0
4.16956 0
4.1698 0
4.17004 0
4.17028 0
4.17052 0
4.17076 0
4.171 0
4.17124 0
4.17148 0
4.17172 0
4.17196 0
4.1722 0
4.17244 0
4.17268 0
4.17292 0
4.17316 0
4.1734 0
4.17364 0
4.17388 0
4.17412 0
4.17436 0
4.1746 0
4.17484 0
4.17508 0
4.17532 0
4.17556 0
4.1758 0
4.17604 0
4.17628 0
4.17652 0
4.17676 0
4.177 0
4.17724 0
4.17748 0
4.17772 0
4.17796 0
4.1782 0
4.17844 0
4.17868 0
4.17892 0
4.17916 0
4.1794 0
4.17964 0
4.17988 0
4.18012 0
4.18036 0
4.1806 0
4.18084 0
4.18108 0
4.18132 0
4.18156 0
4.1818 0
4.18204 0
4.18228 0
4.18252 0
4.18276 0
4.183 0
4.18324 0
4.18348 0
4.18372 0
4.18396 0
4.1842 0
4.18444 0
4.18468 0
4.18492 0
4.18516 0
4.1854 0
4.18564 0
4.18588 0
4.18612 0
4.18636 0
4.1866 0
4.18684 0
4.18708 0
4.18732 0
4.18756 0
4.1878 0
4.18804 0
4.18828 0
4.18852 0
4.18876 0
4.189 0
4.18924 0
4.18948 0
4.18972 0
4.18996 0
4.1902 0
4.19044 0
4.19068 0
4.19092 0
4.19116 0
4.1914 0
4.19164 0
4.19188 0
4.19212 0
4.19236 0
4.1926 0
4.19284 0
4.19308 0
4.19332 0
4.19356 0
4.1938 0
4.19404 0
4.19428 0
4.19452 0
4.19476 0
4.195 0
4.19524 0
4.19548 0
4.19572 0
4.19596 0
4.1962 0
4.19644 0
4.19668 0
4.19692 0
4.19716 0
4.1974 0
4.19764 0
4.19788 0
4.19812 0
4.19836 0
4.1986 0
4.19884 0
4.19908 0
4.19932 0
4.19956 0
4.1998 0
4.20004 0
4.20028 0
4.20052 0
4.20076 0
4.201 0
4.20124 0
4.20148 0
4.20172 0
4.20196 0
4.2022 0
4.20244 0
4.20268 0
4.20292 0
4.20316 0
4.2034 0
4.20364 0
4.20388 0
4.20412 0
4.20436 0
4.2046 0
4.20484 0
4.20508 0
4.20532 0
4.20556 0
4.2058 0
4.20604 0
4.20628 0
4.20652 0
4.20676 0
4.207 0
4.20724 0
4.20748 0
4.20772 0
4.20796 0
4.2082 0
4.20844 0
4.20868 0
4.20892 0
4.20916 0
4.2094 0
4.20964 0
4.20988 0
4.21012 0
4.21036 0
4.2106 0
4.21084 0
4.21108 0
4.21132 0
4.21156 0
4.2118 0
4.21204 0
4.21228 0
4.21252 0
4.21276 0
4.213 0
4.21324 0
4.21348 0
4.21372 0
4.21396 0
4.2142 0
4.21444 0
4.21468 0
4.21492 0
4.21516 0
4.2154 0
4.21564 0
4.21588 0
4.21612 0
4.21636 0
4.2166 0
4.21684 0
4.21708 0
4.21732 0
4.21756 0
4.2178 0
4.21804 0
4.21828 0
4.21852 0
4.21876 0
4.219 0
4.21924 0
4.21948 0
4.21972 0
4.21996 0
4.2202 0
4.22044 0
4.22068 0
4.22092 0
4.22116 0
4.2214 0
4.22164 0
4.22188 0
4.22212 0
4.22236 0
4.2226 0
4.22284 0
4.22308 0
4.22332 0
4.22356 0
4.2238 0
4.22404 0
4.22428 0
4.22452 0
4.22476 0
4.225 0
4.22524 0
4.22548 0
4.22572 0
4.22596 0
4.2262 0
4.22644 0
4.22668 0
4.22692 0
4.22716 0
4.2274 0
4.22764 0
4.22788 0
4.22812 0
4.22836 0
4.2286 0
4.22884 0
4.22908 0
4.22932 0
4.22956 0
4.2298 0
4.23004 0
4.23028 0
4.23052 0
4.23076 0
4.231 0
4.23124 0
4.23148 0
4.23172 0
4.23196 0
4.2322 0
4.23244 0
4.23268 0
4.23292 0
4.23316 0
4.2334 0
4.23364 0
4.23388 0
4.23412 0
4.23436 0
4.2346 0
4.23484 0
4.23508 0
4.23532 0
4.23556 0
4.2358 0
4.23604 0
4.23628 0
4.23652 0
4.23676 0
4.237 0
4.23724 0
4.23748 0
4.23772 0
4.23796 0
4.2382 0
4.23844 0
4.23868 0
4.23892 0
4.23916 0
4.2394 0
4.23964 0
4.23988 0
4.24012 0
4.24036 0
4.2406 0
4.24084 0
4.24108 0
4.24132 0
4.24156 0
4.2418 0
4.24204 0
4.24228 0
4.24252 0
4.24276 0
4.243 0
4.24324 0
4.24348 0
4.24372 0
4.24396 0
4.2442 0
4.24444 0
4.24468 0
4.24492 0
4.24516 0
4.2454 0
4.24564 0
4.24588 0
4.24612 0
4.24636 0
4.2466 0
4.24684 0
4.24708 0
4.24732 0
4.24756 0
4.2478 0
4.24804 0
4.24828 0
4.24852 0
4.24876 0
4.249 0
4.24924 0
4.24948 0
4.24972 0
4.24996 0
4.2502 0
4.25044 0
4.25068 0
4.25092 0
4.25116 0
4.2514 0
4.25164 0
4.25188 0
4.25212 0
4.25236 0
4.2526 0
4.25284 0
4.25308 0
4.25332 0
4.25356 0
4.2538 0
4.25404 0
4.25428 0
4.25452 0
4.25476 0
4.255 0
4.25524 0
4.25548 0
4.25572 0
4.25596 0
4.2562 0
4.25644 0
4.25668 0
4.25692 0
4.25716 0
4.2574 0
4.25764 0
4.25788 0
4.25812 0
4.25836 0
4.2586 0
4.25884 0
4.25908 0
4.25932 0
4.25956 0
4.2598 0
4.26004 0
4.26028 0
4.26052 0
4.26076 0
4.261 0
4.26124 0
4.26148 0
4.26172 0
4.26196 0
4.2622 0
4.26244 0
4.26268 0
4.26292 0
4.26316 0
4.2634 0
4.26364 0
4.26388 0
4.26412 0
4.26436 0
4.2646 0
4.26484 0
4.26508 0
4.26532 0
4.26556 0
4.2658 0
4.26604 0
4.26628 0
4.26652 0
4.26676 0
4.267 0
4.26724 0
4.26748 0
4.26772 0
4.26796 0
4.2682 0
4.26844 0
4.26868 0
4.26892 0
4.26916 0
4.2694 0
4.26964 0
4.26988 0
4.27012 0
4.27036 0
4.2706 0
4.27084 0
4.27108 0
4.27132 0
4.27156 0
4.2718 0
4.27204 0
4.27228 0
4.27252 0
4.27276 0
4.273 0
4.27324 0
4.27348 0
4.27372 0
4.27396 0
4.2742 0
4.27444 0
4.27468 0
4.27492 0
4.27516 0
4.2754 0
4.27564 0
4.27588 0
4.27612 0
4.27636 0
4.2766 0
4.27684 0
4.27708 0
4.27732 0
4.27756 0
4.2778 0
4.27804 0
4.27828 0
4.27852 0
4.27876 0
4.279 0
4.27924 0
4.27948 0
4.27972 0
4.27996 0
4.2802 0
4.28044 0
4.28068 0
4.28092 0
4.28116 0
4.2814 0
4.28164 0
4.28188 0
4.28212 0
4.28236 0
4.2826 0
4.28284 0
4.28308 0
4.28332 0
4.28356 0
4.2838 0
4.28404 0
4.28428 0
4.28452 0
4.28476 0
4.285 0
4.28524 0
4.28548 0
4.28572 0
4.28596 0
4.2862 0
4.28644 0
4.28668 0
4.28692 0
4.28716 0
4.2874 0
4.28764 0
4.28788 0
4.28812 0
4.28836 0
4.2886 0
4.28884 0
4.28908 0
4.28932 0
4.28956 0
4.2898 0
4.29004 0
4.29028 0
4.29052 0
4.29076 0
4.291 0
4.29124 0
4.29148 0
4.29172 0
4.29196 0
4.2922 0
4.29244 0
4.29268 0
4.29292 0
4.29316 0
4.2934 0
4.29364 0
4.29388 0
4.29412 0
4.29436 0
4.2946 0
4.29484 0
4.29508 0
4.29532 0
4.29556 0
4.2958 0
4.29604 0
4.29628 0
4.29652 0
4.29676 0
4.297 0
4.29724 0
4.29748 0
4.29772 0
4.29796 0
4.2982 0
4.29844 0
4.29868 0
4.29892 0
4.29916 0
4.2994 0
4.29964 0
4.29988 0
4.30012 0
4.30036 0
4.3006 0
4.30084 0
4.30108 0
4.30132 0
4.30156 0
4.3018 0
4.30204 0
4.30228 0
4.30252 0
4.30276 0
4.303 0
4.30324 0
4.30348 0
4.30372 0
4.30396 0
4.3042 0
4.30444 0
4.30468 0
4.30492 0
4.30516 0
4.3054 0
4.30564 0
4.30588 0
4.30612 0
4.30636 0
4.3066 0
4.30684 0
4.30708 0
4.30732 0
4.30756 0
4.3078 0
4.30804 0
4.30828 0
4.30852 0
4.30876 0
4.309 0
4.30924 0
4.30948 0
4.30972 0
4.30996 0
4.3102 0
4.31044 0
4.31068 0
4.31092 0
4.31116 0
4.3114 0
4.31164 0
4.31188 0
4.31212 0
4.31236 0
4.3126 0
4.31284 0
4.31308 0
4.31332 0
4.31356 0
4.3138 0
4.31404 0
4.31428 0
4.31452 0
4.31476 0
4.315 0
4.31524 0
4.31548 0
4.31572 0
4.31596 0
4.3162 0
4.31644 0
4.31668 0
4.31692 0
4.31716 0
4.3174 0
4.31764 0
4.31788 0
4.31812 0
4.31836 0
4.3186 0
4.31884 0
4.31908 0
4.31932 0
4.31956 0
4.3198 0
4.32004 0
4.32028 0
4.32052 0
4.32076 0
4.321 0
4.32124 0
4.32148 0
4.32172 0
4.32196 0
4.3222 0
4.32244 0
4.32268 0
4.32292 0
4.32316 0
4.3234 0
4.32364 0
4.32388 0
4.32412 0
4.32436 0
4.3246 7.04961e-08
4.32484 1.50556e-06
4.32508 5.73334e-06
4.32532 1.36524e-05
4.32556 2.59882e-05
4.3258 4.33719e-05
4.32604 6.63726e-05
4.32628 9.55153e-05
4.32652 0.000131291
4.32676 0.000174166
4.327 0.000224582
4.32724 0.000282964
4.32748 0.000349723
4.32772 0.000425254
4.32796 0.000509945
4.3282 0.000604169
4.32844 0.000708293
4.32868 0.000822675
4.32892 0.000947666
4.32916 0.00108382
4.3294 0.00123295
4.32964 0.00139655
4.32988 0.00157571
4.33012 0.0017714
4.33036 0.00198452
4.3306 0.00221588
4.33084 0.00246626
4.33108 0.0027364
4.33132 0.00302703
4.33156 0.00333883
4.3318 0.00367246
4.33204 0.00402858
4.33228 0.00440781
4.33252 0.00481077
4.33276 0.00523804
4.333 0.00569023
4.33324 0.00616789
4.33348 0.00667158
4.33372 0.00720184
4.33396 0.0077592
4.3342 0.00834418
4.33444 0.0089573
4.33468 0.00959903
4.33492 0.0102699
4.33516 0.0109703
4.3354 0.0117007
4.33564 0.0124616
4.33588 0.0132535
4.33612 0.0140767
4.33636 0.0149316
4.3366 0.0158187
4.33684 0.0167384
4.33708 0.0176909
4.33732 0.0186768
4.33756 0.0196963
4.3378 0.0207498
4.33804 0.0218377
4.33828 0.0229601
4.33852 0.0241175
4.33876 0.0253102
4.339 0.0265383
4.33924 0.0278022
4.33948 0.0291022
4.33972 0.0304385
4.33996 0.0318112
4.3402 0.0332207
4.34044 0.034667
4.34068 0.0361505
4.34092 0.0376713
4.34116 0.0392295
4.3414 0.0408253
4.34164 0.0424588
4.34188 0.0441301
4.34212 0.0458394
4.34236 0.0475867
4.3426 0.049372
4.34284 0.0511956
4.34308 0.0530573
4.34332 0.0549573
4.34356 0.0568955
4.3438 0.0588719
4.34404 0.0608866
4.34428 0.0629395
4.34452 0.0650305
4.34476 0.0671596
4.345 0.0693268
4.34524 0.0715319
4.34548 0.0737748
4.34572 0.0760554
4.34596 0.0783736
4.3462 0.0807292
4.34644 0.083122
4.34668 0.085552
4.34692 0.0880188
4.34716 0.0905223
4.3474 0.0930622
4.34764 0.0956383
4.34788 0.0982504
4.34812 0.100898
4.34836 0.103581
4.3486 0.1063
4.34884 0.109053
4.34908 0.11184
4.34932 0.114662
4.34956 0.117517
4.3498 0.120406
4.35004 0.123328
4.35028 0.126283
4.35052 0.129269
4.35076 0.132288
4.351 0.135338
4.35124 0.138419
4.35148 0.14153
4.35172 0.144671
4.35196 0.147842
4.3522 0.151042
4.35244 0.154271
4.35268 0.157527
4.35292 0.160811
4.35316 0.164122
4.3534 0.167459
4.35364 0.170822
4.35388 0.174211
4.35412 0.177624
4.35436 0.181061
4.3546 0.184522
4.35484 0.188005
4.35508 0.191511
4.35532 0.195039
4.35556 0.198587
4.3558 0.202156
4.35604 0.205745
4.35628 0.209353
4.35652 0.21298
4.35676 0.216624
4.357 0.220286
4.35724 0.223964
4.35748 0.227657
4.35772 0.231366
4.35796 0.235089
4.3582 0.238826
4.35844 0.242576
4.35868 0.246339
4.35892 0.250113
4.35916 0.253898
4.3594 0.257693
4.35964 0.261498
4.35988 0.265311
4.36012 0.269133
4.36036 0.272962
4.3606 0.276798
4.36084 0.280639
4.36108 0.284486
4.36132 0.288338
4.36156 0.292193
4.3618 0.296052
4.36204 0.299912
4.36228 0.303775
4.36252 0.307638
4.36276 0.311502
4.363 0.315366
4.36324 0.319228
4.36348 0.323088
4.36372 0.326946
4.36396 0.330801
4.3642 0.334652
4.36444 0.338499
4.36468 0.34234
4.36492 0.346175
4.36516 0.350004
4.3654 0.353825
4.36564 0.357639
4.36588 0.361444
4.36612 0.36524
4.36636 0.369026
4.3666 0.372801
4.36684 0.376566
4.36708 0.380319
4.36732 0.384059
4.36756 0.387787
4.3678 0.391501
4.36804 0.395201
4.36828 0.398886
4.36852 0.402557
4.36876 0.406211
4.369 0.409849
4.36924 0.41347
4.36948 0.417073
4.36972 0.420659
4.36996 0.424226
4.3702 0.427774
4.37044 0.431303
4.37068 0.434812
4.37092 0.4383
4.37116 0.441767
4.3714 0.445213
4.37164 0.448636
4.37188 0.452038
4.37212 0.455416
4.37236 0.458772
4.3726 0.462104
4.37284 0.465412
4.37308 0.468695
4.37332 0.471953
4.37356 0.475187
4.3738 0.478395
4.37404 0.481576
4.37428 0.484732
4.37452 0.487861
4.37476 0.490963
4.375 0.494038
4.37524 0.497085
4.37548 0.500104
4.37572 0.503095
4.37596 0.506058
4.3762 0.508992
4.37644 0.511897
4.37668 0.514773
4.37692 0.517619
4.37716 0.520435
4.3774 0.523222
4.37764 0.525979
4.37788 0.528705
4.37812 0.531401
4.37836 0.534066
4.3786 0.5367
4.37884 0.539303
4.37908 0.541875
4.37932 0.544415
4.37956 0.546925
4.3798 0.549402
4.38004 0.551848
4.38028 0.554262
4.38052 0.556644
4.38076 0.558993
4.381 0.561311
4.38124 0.563597
4.38148 0.56585
4.38172 0.568071
4.38196 0.57026
4.3822 0.572416
4.38244 0.57454
4.38268 0.576631
4.38292 0.57869
4.38316 0.580716
4.3834 0.58271
4.38364 0.584671
4.38388 0.586599
4.38412 0.588495
4.38436 0.590359
4.3846 0.59219
4.38484 0.593988
4.38508 0.595755
4.38532 0.597489
4.38556 0.59919
4.3858 0.600859
4.38604 0.602497
4.38628 0.604102
4.38652 0.605675
4.38676 0.607216
4.387 0.608725
4.38724 0.610202
4.38748 0.611648
4.38772 0.613062
4.38796 0.614445
4.3882 0.615796
4.38844 0.617116
4.38868 0.618405
4.38892 0.619663
4.38916 0.62089
4.3894 0.622087
4.38964 0.623252
4.38988 0.624388
4.39012 0.625493
4.39036 0.626568
4.3906 0.627613
4.39084 0.628628
4.39108 0.629613
4.39132 0.630569
4.39156 0.631495
4.3918 0.632393
4.39204 0.633261
4.39228 0.6341
4.39252 0.634911
4.39276 0.635693
4.393 0.636447
4.39324 0.637173
4.39348 0.637871
4.39372 0.638542
4.39396 0.639184
4.3942 0.6398
4.39444 0.640388
4.39468 0.640949
4.39492 0.641484
4.39516 0.641992
4.3954 0.642473
4.39564 0.642929
4.39588 0.643358
4.39612 0.643762
4.39636 0.644141
4.3966 0.644494
4.39684 0.644821
4.39708 0.645125
4.39732 0.645403
4.39756 0.645657
4.3978 0.645886
4.39804 0.646092
4.39828 0.646274
4.39852 0.646432
4.39876 0.646567
4.399 0.646679
4.39924 0.646767
4.39948 0.646833
4.39972 0.646877
4.39996 0.646898
4.4002 0.646897
4.40044 0.646875
4.40068 0.64683
4.40092 0.646765
4.40116 0.646678
4.4014 0.64657
4.40164 0.646441
4.40188 0.646292
4.40212 0.646122
4.40236 0.645933
4.4026 0.645723
4.40284 0.645494
4.40308 0.645245
4.40332 0.644978
4.40356 0.644691
4.4038 0.644385
4.40404 0.644061
4.40428 0.643718
4.40452 0.643357
4.40476 0.642979
4.405 0.642582
4.40524 0.642168
4.40548 0.641737
4.40572 0.641288
4.40596 0.640823
4.4062 0.640341
4.40644 0.639842
4.40668 0.639327
4.40692 0.638796
4.40716 0.638249
4.4074 0.637687
4.40764 0.637109
4.40788 0.636516
4.40812 0.635907
4.40836 0.635284
4.4086 0.634646
4.40884 0.633994
4.40908 0.633327
4.40932 0.632646
4.40956 0.631951
4.4098 0.631243
4.41004 0.630521
4.41028 0.629786
4.41052 0.629037
4.41076 0.628276
4.411 0.627502
4.41124 0.626715
4.41148 0.625916
4.41172 0.625104
4.41196 0.624281
4.4122 0.623445
4.41244 0.622598
4.41268 0.621739
4.41292 0.620869
4.41316 0.619988
4.4134 0.619096
4.41364 0.618193
4.41388 0.617279
4.41412 0.616355
4.41436 0.61542
4.4146 0.614476
4.41484 0.613521
4.41508 0.612556
4.41532 0.611582
4.41556 0.610598
4.4158 0.609605
4.41604 0.608602
4.41628 0.607591
4.41652 0.606571
4.41676 0.605541
4.417 0.604504
4.41724 0.603457
4.41748 0.602403
4.41772 0.60134
4.41796 0.600269
4.4182 0.59919
4.41844 0.598104
4.41868 0.59701
4.41892 0.595909
4.41916 0.5948
4.4194 0.593684
4.41964 0.592561
4.41988 0.591431
4.42012 0.590294
4.42036 0.589151
4.4206 0.588001
4.42084 0.586845
4.42108 0.585682
4.42132 0.584514
4.42156 0.583339
4.4218 0.582159
4.42204 0.580972
4.42228 0.57978
4.42252 0.578583
4.42276 0.57738
4.423 0.576172
4.42324 0.574958
4.42348 0.57374
4.42372 0.572517
4.42396 0.571288
4.4242 0.570055
4.42444 0.568818
4.42468 0.567576
4.42492 0.566329
4.42516 0.565079
4.4254 0.563824
4.42564 0.562565
4.42588 0.561302
4.42612 0.560035
4.42636 0.558764
4.4266 0.55749
4.42684 0.556212
4.42708 0.554931
4.42732 0.553646
4.42756 0.552358
4.4278 0.551067
4.42804 0.549772
4.42828 0.548475
4.42852 0.547175
4.42876 0.545872
4.429 0.544566
4.42924 0.543257
4.42948 0.541946
4.42972 0.540633
4.42996 0.539317
4.4302 0.537998
4.43044 0.536678
4.43068 0.535355
4.43092 0.53403
4.43116 0.532704
4.4314 0.531375
4.43164 0.530044
4.43188 0.528712
4.43212 0.527378
4.43236 0.526042
4.4326 0.524705
4.43284 0.523366
4.43308 0.522026
4.43332 0.520685
4.43356 0.519342
4.4338 0.517999
4.43404 0.516654
4.43428 0.515308
4.43452 0.513961
4.43476 0.512613
4.435 0.511264
4.43524 0.509914
4.43548 0.508564
4.43572 0.507213
4.43596 0.505861
4.4362 0.504509
4.43644 0.503157
4.43668 0.501804
4.43692 0.50045
4.43716 0.499096
4.4374 0.497742
4.43764 0.496388
4.43788 0.495034
4.43812 0.493679
4.43836 0.492325
4.4386 0.49097
4.43884 0.489616
4.43908 0.488262
4.43932 0.486908
4.43956 0.485554
4.4398 0.4842
4.44004 0.482847
4.44028 0.481494
4.44052 0.480141
4.44076 0.478789
4.441 0.477437
4.44124 0.476086
4.44148 0.474736
4.44172 0.473386
4.44196 0.472037
4.4422 0.470689
4.44244 0.469341
4.44268 0.467994
4.44292 0.466648
4.44316 0.465303
4.4434 0.463959
4.44364 0.462615
4.44388 0.461273
4.44412 0.459932
4.44436 0.458592
4.4446 0.457253
4.44484 0.455915
4.44508 0.454579
4.44532 0.453243
4.44556 0.451909
4.4458 0.450576
4.44604 0.449245
4.44628 0.447915
4.44652 0.446586
4.44676 0.445259
4.447 0.443933
4.44724 0.442608
4.44748 0.441286
4.44772 0.439964
4.44796 0.438645
4.4482 0.437326
4.44844 0.43601
4.44868 0.434695
4.44892 0.433382
4.44916 0.432071
4.4494 0.430761
4.44964 0.429453
4.44988 0.428147
4.45012 0.426843
4.45036 0.425541
4.4506 0.42424
4.45084 0.422942
4.45108 0.421645
4.45132 0.42035
4.45156 0.419058
4.4518 0.417767
4.45204 0.416478
4.45228 0.415192
4.45252 0.413907
4.45276 0.412625
4.453 0.411344
4.45324 0.410066
4.45348 0.40879
4.45372 0.407516
4.45396 0.406244
4.4542 0.404975
4.45444 0.403708
4.45468 0.402443
4.45492 0.40118
4.45516 0.399919
4.4554 0.398661
4.45564 0.397405
4.45588 0.396152
4.45612 0.3949
4.45636 0.393652
4.4566 0.392405
4.45684 0.391161
4.45708 0.38992
4.45732 0.38868
4.45756 0.387444
4.4578 0.386209
4.45804 0.384977
4.45828 0.383748
4.45852 0.382521
4.45876 0.381297
4.459 0.380075
4.45924 0.378856
4.45948 0.377639
4.45972 0.376425
4.45996 0.375214
4.4602 0.374005
4.46044 0.372798
4.46068 0.371595
4.46092 0.370393
4.46116 0.369195
4.4614 0.367999
4.46164 0.366806
4.46188 0.365615
4.46212 0.364428
4.46236 0.363242
4.4626 0.36206
4.46284 0.36088
4.46308 0.359703
4.46332 0.358529
4.46356 0.357357
4.4638 0.356188
4.46404 0.355022
4.46428 0.353859
4.46452 0.352698
4.46476 0.35154
4.465 0.350385
4.46524 0.349233
4.46548 0.348083
4.46572 0.346937
4.46596 0.345793
4.4662 0.344652
4.46644 0.343513
4.46668 0.342378
4.46692 0.341245
4.46716 0.340115
4.4674 0.338988
4.46764 0.337864
4.46788 0.336743
4.46812 0.335625
4.46836 0.334509
4.4686 0.333396
4.46884 0.332286
4.46908 0.331179
4.46932 0.330075
4.46956 0.328974
4.4698 0.327876
4.47004 0.32678
4.47028 0.325688
4.47052 0.324598
4.47076 0.323511
4.471 0.322427
4.47124 0.321346
4.47148 0.320268
4.47172 0.319193
4.47196 0.318121
4.4722 0.317051
4.47244 0.315985
4.47268 0.314921
4.47292 0.31386
4.47316 0.312803
4.4734 0.311748
4.47364 0.310696
4.47388 0.309647
4.47412 0.308601
4.47436 0.307558
4.4746 0.306517
4.47484 0.30548
4.47508 0.304446
4.47532 0.303414
4.47556 0.302386
4.4758 0.30136
4.47604 0.300337
4.47628 0.299317
4.47652 0.298301
4.47676 0.297287
4.477 0.296276
4.47724 0.295267
4.47748 0.294262
4.47772 0.29326
4.47796 0.292261
4.4782 0.291264
4.47844 0.290271
4.47868 0.28928
4.47892 0.288293
4.47916 0.287308
4.4794 0.286326
4.47964 0.285347
4.47988 0.284371
4.48012 0.283398
4.48036 0.282428
4.4806 0.28146
4.48084 0.280496
4.48108 0.279535
4.48132 0.278576
4.48156 0.27762
4.4818 0.276668
4.48204 0.275718
4.48228 0.274771
4.48252 0.273827
4.48276 0.272885
4.483 0.271947
4.48324 0.271012
4.48348 0.270079
4.48372 0.269149
4.48396 0.268222
4.4842 0.267298
4.48444 0.266377
4.48468 0.265459
4.48492 0.264544
4.48516 0.263631
4.4854 0.262722
4.48564 0.261815
4.48588 0.260911
4.48612 0.26001
4.48636 0.259111
4.4866 0.258216
4.48684 0.257323
4.48708 0.256434
4.48732 0.255547
4.48756 0.254662
4.4878 0.253781
4.48804 0.252903
4.48828 0.252027
4.48852 0.251154
4.48876 0.250284
4.489 0.249417
4.48924 0.248552
4.48948 0.24769
4.48972 0.246831
4.48996 0.245975
4.4902 0.245122
4.49044 0.244271
4.49068 0.243423
4.49092 0.242578
4.49116 0.241736
4.4914 0.240896
4.49164 0.24006
4.49188 0.239225
4.49212 0.238394
4.49236 0.237565
4.4926 0.23674
4.49284 0.235916
4.49308 0.235096
4.49332 0.234278
4.49356 0.233463
4.4938 0.232651
4.49404 0.231841
4.49428 0.231034
4.49452 0.23023
4.49476 0.229429
4.495 0.22863
4.49524 0.227833
4.49548 0.22704
4.49572 0.226249
4.49596 0.225461
4.4962 0.224675
4.49644 0.223892
4.49668 0.223112
4.49692 0.222334
4.49716 0.221559
4.4974 0.220787
4.49764 0.220017
4.49788 0.21925
4.49812 0.218485
4.49836 0.217723
4.4986 0.216964
4.49884 0.216207
4.49908 0.215453
4.49932 0.214701
4.49956 0.213952
4.4998 0.213206
4.50004 0.212462
4.50028 0.21172
4.50052 0.210981
4.50076 0.210245
4.501 0.209511
4.50124 0.20878
4.50148 0.208051
4.50172 0.207325
4.50196 0.206601
4.5022 0.20588
4.50244 0.205161
4.50268 0.204445
4.50292 0.203732
4.50316 0.20302
4.5034 0.202312
4.50364 0.201605
4.50388 0.200901
4.50412 0.2002
4.50436 0.199501
4.5046 0.198805
4.50484 0.198111
4.50508 0.197419
4.50532 0.19673
4.50556 0.196043
4.5058 0.195359
4.50604 0.194677
4.50628 0.193997
4.50652 0.19332
4.50676 0.192645
4.507 0.191973
4.50724 0.191303
4.50748 0.190635
4.50772 0.18997
4.50796 0.189307
4.5082 0.188647
4.50844 0.187988
4.50868 0.187332
4.50892 0.186679
4.50916 0.186028
4.5094 0.185379
4.50964 0.184732
4.50988 0.184088
4.51012 0.183446
4.51036 0.182806
4.5106 0.182169
4.51084 0.181534
4.51108 0.180901
4.51132 0.18027
4.51156 0.179642
4.5118 0.179016
4.51204 0.178392
4.51228 0.17777
4.51252 0.177151
4.51276 0.176534
4.513 0.175919
4.51324 0.175306
4.51348 0.174695
4.51372 0.174087
4.51396 0.173481
4.5142 0.172877
4.51444 0.172275
4.51468 0.171676
4.51492 0.171078
4.51516 0.170483
4.5154 0.16989
4.51564 0.169299
4.51588 0.16871
4.51612 0.168124
4.51636 0.167539
4.5166 0.166957
4.51684 0.166376
4.51708 0.165798
4.51732 0.165222
4.51756 0.164648
4.5178 0.164076
4.51804 0.163507
4.51828 0.162939
4.51852 0.162373
4.51876 0.16181
4.519 0.161248
4.51924 0.160689
4.51948 0.160131
4.51972 0.159576
4.51996 0.159022
4.5202 0.158471
4.52044 0.157922
4.52068 0.157374
4.52092 0.156829
4.52116 0.156286
4.5214 0.155745
4.52164 0.155205
4.52188 0.154668
4.52212 0.154133
4.52236 0.153599
4.5226 0.153068
4.52284 0.152538
4.52308 0.152011
4.52332 0.151485
4.52356 0.150962
4.5238 0.15044
4.52404 0.14992
4.52428 0.149402
4.52452 0.148886
4.52476 0.148372
4.525 0.14786
4.52524 0.14735
4.52548 0.146842
4.52572 0.146335
4.52596 0.145831
4.5262 0.145328
4.52644 0.144827
4.52668 0.144328
4.52692 0.143831
4.52716 0.143336
4.5274 0.142842
4.52764 0.14235
4.52788 0.141861
4.52812 0.141373
4.52836 0.140886
4.5286 0.140402
4.52884 0.139919
4.52908 0.139439
4.52932 0.13896
4.52956 0.138482
4.5298 0.138007
4.53004 0.137533
4.53028 0.137061
4.53052 0.136591
4.53076 0.136123
4.531 0.135656
4.53124 0.135191
4.53148 0.134728
4.53172 0.134267
4.53196 0.133807
4.5322 0.133349
4.53244 0.132893
4.53268 0.132438
4.53292 0.131985
4.53316 0.131534
4.5334 0.131084
4.53364 0.130636
4.53388 0.13019
4.53412 0.129746
4.53436 0.129303
4.5346 0.128862
4.53484 0.128422
4.53508 0.127984
4.53532 0.127548
4.53556 0.127113
4.5358 0.12668
4.53604 0.126249
4.53628 0.125819
4.53652 0.125391
4.53676 0.124965
4.537 0.12454
4.53724 0.124116
4.53748 0.123695
4.53772 0.123274
4.53796 0.122856
4.5382 0.122439
4.53844 0.122023
4.53868 0.121609
4.53892 0.121197
4.53916 0.120786
4.5394 0.120377
4.53964 0.119969
4.53988 0.119563
4.54012 0.119158
4.54036 0.118755
4.5406 0.118353
4.54084 0.117953
4.54108 0.117555
4.54132 0.117157
4.54156 0.116762
4.5418 0.116368
4.54204 0.115975
4.54228 0.115584
4.54252 0.115194
4.54276 0.114806
4.543 0.114419
4.54324 0.114034
4.54348 0.11365
4.54372 0.113267
4.54396 0.112886
4.5442 0.112507
4.54444 0.112129
4.54468 0.111752
4.54492 0.111376
4.54516 0.111003
4.5454 0.11063
4.54564 0.110259
4.54588 0.109889
4.54612 0.109521
4.54636 0.109154
4.5466 0.108788
4.54684 0.108424
4.54708 0.108061
4.54732 0.1077
4.54756 0.10734
4.5478 0.106981
4.54804 0.106624
4.54828 0.106268
4.54852 0.105913
4.54876 0.10556
4.549 0.105208
4.54924 0.104857
4.54948 0.104508
4.54972 0.10416
4.54996 0.103813
4.5502 0.103467
4.55044 0.103123
4.55068 0.10278
4.55092 0.102439
4.55116 0.102099
4.5514 0.10176
4.55164 0.101422
4.55188 0.101085
4.55212 0.10075
4.55236 0.100416
4.5526 0.100084
4.55284 0.0997521
4.55308 0.0994219
4.55332 0.099093
4.55356 0.0987653
4.5538 0.0984389
4.55404 0.0981136
4.55428 0.0977896
4.55452 0.0974668
4.55476 0.0971452
4.555 0.0968249
4.55524 0.0965057
4.55548 0.0961877
4.55572 0.095871
4.55596 0.0955554
4.5562 0.095241
4.55644 0.0949278
4.55668 0.0946158
4.55692 0.0943049
4.55716 0.0939952
4.5574 0.0936867
4.55764 0.0933793
4.55788 0.0930731
4.55812 0.092768
4.55836 0.0924641
4.5586 0.0921613
4.55884 0.0918597
4.55908 0.0915592
4.55932 0.0912598
4.55956 0.0909615
4.5598 0.0906644
4.56004 0.0903684
4.56028 0.0900734
4.56052 0.0897796
4.56076 0.0894869
4.561 0.0891953
4.56124 0.0889048
4.56148 0.0886154
4.56172 0.088327
4.56196 0.0880398
4.5622 0.0877536
4.56244 0.0874685
4.56268 0.0871844
4.56292 0.0869015
4.56316 0.0866196
4.5634 0.0863387
4.56364 0.0860589
4.56388 0.0857801
4.56412 0.0855024
4.56436 0.0852257
4.5646 0.0849501
4.56484 0.0846755
4.56508 0.0844019
4.56532 0.0841293
4.56556 0.0838578
4.5658 0.0835872
4.56604 0.0833177
4.56628 0.0830492
4.56652 0.0827817
4.56676 0.0825152
4.567 0.0822497
4.56724 0.0819852
4.56748 0.0817216
4.56772 0.0814591
4.56796 0.0811975
4.5682 0.0809369
4.56844 0.0806773
4.56868 0.0804187
4.56892 0.080161
4.56916 0.0799042
4.5694 0.0796485
4.56964 0.0793937
4.56988 0.0791398
4.57012 0.0788869
4.57036 0.0786349
4.5706 0.0783838
4.57084 0.0781337
4.57108 0.0778846
4.57132 0.0776363
4.57156 0.077389
4.5718 0.0771426
4.57204 0.0768971
4.57228 0.0766525
4.57252 0.0764089
4.57276 0.0761661
4.573 0.0759242
4.57324 0.0756833
4.57348 0.0754432
4.57372 0.0752041
4.57396 0.0749658
4.5742 0.0747284
4.57444 0.0744918
4.57468 0.0742562
4.57492 0.0740214
4.57516 0.0737875
4.5754 0.0735545
4.57564 0.0733223
4.57588 0.073091
4.57612 0.0728606
4.57636 0.072631
4.5766 0.0724022
4.57684 0.0721743
4.57708 0.0719473
4.57732 0.071721
4.57756 0.0714957
4.5778 0.0712711
4.57804 0.0710474
4.57828 0.0708245
4.57852 0.0706024
4.57876 0.0703812
4.579 0.0701608
4.57924 0.0699411
4.57948 0.0697223
4.57972 0.0695043
4.57996 0.0692871
4.5802 0.0690707
4.58044 0.0688551
4.58068 0.0686403
4.58092 0.0684263
4.58116 0.0682131
4.5814 0.0680006
4.58164 0.067789
4.58188 0.0675781
4.58212 0.067368
4.58236 0.0671587
4.5826 0.0669501
4.58284 0.0667423
4.58308 0.0665353
4.58332 0.066329
4.58356 0.0661235
4.5838 0.0659187
4.58404 0.0657147
4.58428 0.0655114
4.58452 0.0653089
4.58476 0.0651071
4.585 0.0649061
4.58524 0.0647058
4.58548 0.0645062
4.58572 0.0643074
4.58596 0.0641093
4.5862 0.0639119
4.58644 0.0637152
4.58668 0.0635193
4.58692 0.0633241
4.58716 0.0631295
4.5874 0.0629357
4.58764 0.0627426
4.58788 0.0625503
4.58812 0.0623586
4.58836 0.0621676
4.5886 0.0619773
4.58884 0.0617877
4.58908 0.0615988
4.58932 0.0614105
4.58956 0.061223
4.5898 0.0610362
4.59004 0.06085
4.59028 0.0606645
4.59052 0.0604797
4.59076 0.0602955
4.591 0.060112
4.59124 0.0599292
4.59148 0.0597471
4.59172 0.0595656
4.59196 0.0593847
4.5922 0.0592046
4.59244 0.059025
4.59268 0.0588462
4.59292 0.0586679
4.59316 0.0584904
4.5934 0.0583134
4.59364 0.0581371
4.59388 0.0579615
4.59412 0.0577864
4.59436 0.057612
4.5946 0.0574383
4.59484 0.0572652
4.59508 0.0570926
4.59532 0.0569208
4.59556 0.0567495
4.5958 0.0565788
4.59604 0.0564088
4.59628 0.0562394
4.59652 0.0560706
4.59676 0.0559024
4.597 0.0557348
4.59724 0.0555678
4.59748 0.0554014
4.59772 0.0552356
4.59796 0.0550704
4.5982 0.0549058
4.59844 0.0547418
4.59868 0.0545784
4.59892 0.0544155
4.59916 0.0542533
4.5994 0.0540916
4.59964 0.0539305
4.59988 0.05377
4.60012 0.0536101
4.60036 0.0534507
4.6006 0.0532919
4.60084 0.0531337
4.60108 0.052976
4.60132 0.0528189
4.60156 0.0526624
4.6018 0.0525064
4.60204 0.052351
4.60228 0.0521961
4.60252 0.0520418
4.60276 0.051888
4.603 0.0517348
4.60324 0.0515821
4.60348 0.05143
4.60372 0.0512784
4.60396 0.0511274
4.6042 0.0509769
4.60444 0.0508269
4.60468 0.0506775
4.60492 0.0505285
4.60516 0.0503802
4.6054 0.0502323
4.60564 0.050085
4.60588 0.0499382
4.60612 0.0497919
4.60636 0.0496461
4.6066 0.0495009
4.60684 0.0493561
4.60708 0.0492119
4.60732 0.0490682
4.60756 0.048925
4.6078 0.0487823
4.60804 0.0486401
4.60828 0.0484984
4.60852 0.0483572
4.60876 0.0482165
4.609 0.0480763
4.60924 0.0479366
4.60948 0.0477974
4.60972 0.0476586
4.60996 0.0475204
4.6102 0.0473827
4.61044 0.0472454
4.61068 0.0471086
4.61092 0.0469723
4.61116 0.0468365
4.6114 0.0467012
4.61164 0.0465663
4.61188 0.0464319
4.61212 0.046298
4.61236 0.0461645
4.6126 0.0460315
4.61284 0.045899
4.61308 0.0457669
4.61332 0.0456353
4.61356 0.0455042
4.6138 0.0453735
4.61404 0.0452433
4.61428 0.0451135
4.61452 0.0449842
4.61476 0.0448554
4.615 0.044727
4.61524 0.044599
4.61548 0.0444715
4.61572 0.0443444
4.61596 0.0442178
4.6162 0.0440916
4.61644 0.0439658
4.61668 0.0438405
4.61692 0.0437156
4.61716 0.0435912
4.6174 0.0434672
4.61764 0.0433436
4.61788 0.0432204
4.61812 0.0430977
4.61836 0.0429754
4.6186 0.0428535
4.61884 0.0427321
4.61908 0.0426111
4.61932 0.0424904
4.61956 0.0423702
4.6198 0.0422505
4.62004 0.0421311
4.62028 0.0420121
4.62052 0.0418936
4.62076 0.0417754
4.621 0.0416577
4.62124 0.0415404
4.62148 0.0414235
4.62172 0.0413069
4.62196 0.0411908
4.6222 0.0410751
4.62244 0.0409598
4.62268 0.0408449
4.62292 0.0407303
4.62316 0.0406162
4.6234 0.0405025
4.62364 0.0403891
4.62388 0.0402761
4.62412 0.0401636
4.62436 0.0400514
4.6246 0.0399396
4.62484 0.0398281
4.62508 0.0397171
4.62532 0.0396064
4.62556 0.0394961
4.6258 0.0393862
4.62604 0.0392767
4.62628 0.0391675
4.62652 0.0390587
4.62676 0.0389503
4.627 0.0388423
4.62724 0.0387346
4.62748 0.0386273
4.62772 0.0385203
4.62796 0.0384138
4.6282 0.0383075
4.62844 0.0382017
4.62868 0.0380962
4.62892 0.037991
4.62916 0.0378862
4.6294 0.0377818
4.62964 0.0376777
4.62988 0.037574
4.63012 0.0374706
4.63036 0.0373676
4.6306 0.0372649
4.63084 0.0371626
4.63108 0.0370606
4.63132 0.036959
4.63156 0.0368577
4.6318 0.0367567
4.63204 0.0366561
4.63228 0.0365558
4.63252 0.0364559
4.63276 0.0363563
4.633 0.036257
4.63324 0.0361581
4.63348 0.0360595
4.63372 0.0359612
4.63396 0.0358633
4.6342 0.0357657
4.63444 0.0356684
4.63468 0.0355715
4.63492 0.0354748
4.63516 0.0353785
4.6354 0.0352825
4.63564 0.0351869
4.63588 0.0350915
4.63612 0.0349965
4.63636 0.0349018
4.6366 0.0348074
4.63684 0.0347134
4.63708 0.0346196
4.63732 0.0345262
4.63756 0.034433
4.6378 0.0343402
4.63804 0.0342477
4.63828 0.0341555
4.63852 0.0340636
4.63876 0.033972
4.639 0.0338807
4.63924 0.0337897
4.63948 0.033699
4.63972 0.0336086
4.63996 0.0335185
4.6402 0.0334288
4.64044 0.0333393
4.64068 0.0332501
4.64092 0.0331612
4.64116 0.0330726
4.6414 0.0329843
4.64164 0.0328962
4.64188 0.0328085
4.64212 0.0327211
4.64236 0.0326339
4.6426 0.0325471
4.64284 0.0324605
4.64308 0.0323742
4.64332 0.0322882
4.64356 0.0322025
4.6438 0.032117
4.64404 0.0320319
4.64428 0.031947
4.64452 0.0318624
4.64476 0.0317781
4.645 0.031694
4.64524 0.0316103
4.64548 0.0315268
4.64572 0.0314435
4.64596 0.0313606
4.6462 0.0312779
4.64644 0.0311955
4.64668 0.0311134
4.64692 0.0310315
4.64716 0.0309499
4.6474 0.0308686
4.64764 0.0307875
4.64788 0.0307067
4.64812 0.0306261
4.64836 0.0305459
4.6486 0.0304658
4.64884 0.0303861
4.64908 0.0303066
4.64932 0.0302273
4.64956 0.0301484
4.6498 0.0300696
4.65004 0.0299912
4.65028 0.0299129
4.65052 0.029835
4.65076 0.0297573
4.651 0.0296798
4.65124 0.0296026
4.65148 0.0295256
4.65172 0.0294489
4.65196 0.0293725
4.6522 0.0292963
4.65244 0.0292203
4.65268 0.0291446
4.65292 0.0290691
4.65316 0.0289939
4.6534 0.0289189
4.65364 0.0288441
4.65388 0.0287696
4.65412 0.0286953
4.65436 0.0286213
4.6546 0.0285475
4.65484 0.0284739
4.65508 0.0284006
4.65532 0.0283275
4.65556 0.0282547
4.6558 0.0281821
4.65604 0.0281097
4.65628 0.0280375
4.65652 0.0279656
4.65676 0.0278939
4.657 0.0278224
4.65724 0.0277512
4.65748 0.0276802
4.65772 0.0276094
4.65796 0.0275389
4.6582 0.0274685
4.65844 0.0273984
4.65868 0.0273285
4.65892 0.0272589
4.65916 0.0271894
4.6594 0.0271202
4.65964 0.0270512
4.65988 0.0269824
4.66012 0.0269139
4.66036 0.0268455
4.6606 0.0267774
4.66084 0.0267095
4.66108 0.0266418
4.66132 0.0265743
4.66156 0.026507
4.6618 0.02644
4.66204 0.0263731
4.66228 0.0263065
4.66252 0.0262401
4.66276 0.0261739
4.663 0.0261079
4.66324 0.0260421
4.66348 0.0259765
4.66372 0.0259111
4.66396 0.0258459
4.6642 0.025781
4.66444 0.0257162
4.66468 0.0256516
4.66492 0.0255873
4.66516 0.0255231
4.6654 0.0254591
4.66564 0.0253954
4.66588 0.0253318
4.66612 0.0252685
4.66636 0.0252053
4.6666 0.0251424
4.66684 0.0250796
4.66708 0.025017
4.66732 0.0249546
4.66756 0.0248925
4.6678 0.0248305
4.66804 0.0247687
4.66828 0.0247071
4.66852 0.0246457
4.66876 0.0245845
4.669 0.0245234
4.66924 0.0244626
4.66948 0.024402
4.66972 0.0243415
4.66996 0.0242812
4.6702 0.0242212
4.67044 0.0241613
4.67068 0.0241015
4.67092 0.024042
4.67116 0.0239827
4.6714 0.0239235
4.67164 0.0238645
4.67188 0.0238058
4.67212 0.0237471
4.67236 0.0236887
4.6726 0.0236305
4.67284 0.0235724
4.67308 0.0235145
4.67332 0.0234568
4.67356 0.0233993
4.6738 0.0233419
4.67404 0.0232847
4.67428 0.0232277
4.67452 0.0231709
4.67476 0.0231142
4.675 0.0230577
4.67524 0.0230014
4.67548 0.0229453
4.67572 0.0228893
4.67596 0.0228335
4.6762 0.0227779
4.67644 0.0227225
4.67668 0.0226672
4.67692 0.0226121
4.67716 0.0225571
4.6774 0.0225024
4.67764 0.0224477
4.67788 0.0223933
4.67812 0.022339
4.67836 0.0222849
4.6786 0.022231
4.67884 0.0221772
4.67908 0.0221236
4.67932 0.0220701
4.67956 0.0220168
4.6798 0.0219637
4.68004 0.0219107
4.68028 0.0218579
4.68052 0.0218053
4.68076 0.0217528
4.681 0.0217004
4.68124 0.0216483
4.68148 0.0215963
4.68172 0.0215444
4.68196 0.0214927
4.6822 0.0214411
4.68244 0.0213898
4.68268 0.0213385
4.68292 0.0212874
4.68316 0.0212365
4.6834 0.0211857
4.68364 0.0211351
4.68388 0.0210847
4.68412 0.0210343
4.68436 0.0209842
4.6846 0.0209342
4.68484 0.0208843
4.68508 0.0208346
4.68532 0.020785
4.68556 0.0207356
4.6858 0.0206863
4.68604 0.0206372
4.68628 0.0205882
4.68652 0.0205394
4.68676 0.0204907
4.687 0.0204422
4.68724 0.0203938
4.68748 0.0203456
4.68772 0.0202975
4.68796 0.0202495
4.6882 0.0202017
4.68844 0.020154
4.68868 0.0201065
4.68892 0.0200591
4.68916 0.0200118
4.6894 0.0199647
4.68964 0.0199178
4.68988 0.0198709
4.69012 0.0198242
4.69036 0.0197777
4.6906 0.0197313
4.69084 0.019685
4.69108 0.0196389
4.69132 0.0195929
4.69156 0.019547
4.6918 0.0195013
4.69204 0.0194557
4.69228 0.0194102
4.69252 0.0193649
4.69276 0.0193197
4.693 0.0192746
4.69324 0.0192297
4.69348 0.0191849
4.69372 0.0191402
4.69396 0.0190957
4.6942 0.0190513
4.69444 0.019007
4.69468 0.0189629
4.69492 0.0189188
4.69516 0.018875
4.6954 0.0188312
4.69564 0.0187876
4.69588 0.0187441
4.69612 0.0187007
4.69636 0.0186575
4.6966 0.0186143
4.69684 0.0185714
4.69708 0.0185285
4.69732 0.0184857
4.69756 0.0184431
4.6978 0.0184006
4.69804 0.0183583
4.69828 0.018316
4.69852 0.0182739
4.69876 0.0182319
4.699 0.01819
4.69924 0.0181483
4.69948 0.0181066
4.69972 0.0180651
4.69996 0.0180237
4.7002 0.0179824
4.70044 0.0179413
4.70068 0.0179002
4.70092 0.0178593
4.70116 0.0178185
4.7014 0.0177778
4.70164 0.0177373
4.70188 0.0176968
4.70212 0.0176565
4.70236 0.0176163
4.7026 0.0175762
4.70284 0.0175362
4.70308 0.0174963
4.70332 0.0174566
4.70356 0.017417
4.7038 0.0173774
4.70404 0.017338
4.70428 0.0172987
4.70452 0.0172595
4.70476 0.0172205
4.705 0.0171815
4.70524 0.0171427
4.70548 0.0171039
4.70572 0.0170653
4.70596 0.0170268
4.7062 0.0169884
4.70644 0.0169501
4.70668 0.0169119
4.70692 0.0168738
4.70716 0.0168359
4.7074 0.016798
4.70764 0.0167602
4.70788 0.0167226
4.70812 0.0166851
4.70836 0.0166476
4.7086 0.0166103
4.70884 0.0165731
4.70908 0.016536
4.70932 0.016499
4.70956 0.0164621
4.7098 0.0164253
4.71004 0.0163886
4.71028 0.016352
4.71052 0.0163155
4.71076 0.0162791
4.711 0.0162428
4.71124 0.0162067
4.71148 0.0161706
4.71172 0.0161346
4.71196 0.0160987
4.7122 0.016063
4.71244 0.0160273
4.71268 0.0159917
4.71292 0.0159563
4.71316 0.0159209
4.7134 0.0158856
4.71364 0.0158505
4.71388 0.0158154
4.71412 0.0157804
4.71436 0.0157455
4.7146 0.0157108
4.71484 0.0156761
4.71508 0.0156415
4.71532 0.015607
4.71556 0.0155726
4.7158 0.0155383
4.71604 0.0155041
4.71628 0.01547
4.71652 0.015436
4.71676 0.0154021
4.717 0.0153683
4.71724 0.0153346
4.71748 0.0153009
4.71772 0.0152674
4.71796 0.015234
4.7182 0.0152006
4.71844 0.0151674
4.71868 0.0151342
4.71892 0.0151011
4.71916 0.0150681
4.7194 0.0150353
4.71964 0.0150025


==> data/theor/theor_dndb_tab.dat <==
3.71984 0
3.72016 0
3.72049 0
3.72082 0
3.72114 0
3.72147 0
3.7218 0
3.72212 0
3.72245 0
3.72278 0
3.7231 0
3.72343 0
3.72376 0
3.72408 0
3.72441 0
3.72474 0
3.72506 0
3.72539 0
3.72572 0
3.72604 0
3.72637 0
3.7267 0
3.72702 0
3.72735 0
3.72768 0
3.728 0
3.72833 0
3.72866 0
3.72898 0
3.72931 0.00374441
3.72964 0.0108863
3.72996 0.0200176
3.73029 0.03065
3.73062 0.0424951
3.73094 0.0553545
3.73127 0.0690806
3.7316 0.0835583
3.73192 0.0986942
3.73225 0.114411
3.73258 0.130645
3.7329 0.14734
3.73323 0.164448
3.73356 0.181928
3.73388 0.199744
3.73421 0.217864
3.73454 0.236261
3.73486 0.254909
3.73519 0.273786
3.73552 0.292874
3.73584 0.312155
3.73617 0.331612
3.7365 0.351234
3.73682 0.371008
3.73715 0.390923
3.73748 0.410971
3.7378 0.431142
3.73813 0.45143
3.73846 0.471828
3.73878 0.49233
3.73911 0.512933
3.73944 0.533632
3.73976 0.554427
3.74009 0.575313
3.74042 0.596291
3.74074 0.617358
3.74107 0.638515
3.7414 0.659763
3.74172 0.681102
3.74205 0.702533
3.74238 0.724058
3.7427 0.74568
3.74303 0.767402
3.74336 0.789226
3.74368 0.811157
3.74401 0.833198
3.74434 0.855355
3.74466 0.877631
3.74499 0.900034
3.74532 0.922568
3.74564 0.94524
3.74597 0.968056
3.7463 0.991024
3.74662 1.01415
3.74695 1.03745
3.74728 1.06092
3.7476 1.08457
3.74793 1.10842
3.74826 1.13248
3.74858 1.15675
3.74891 1.18124
3.74924 1.20597
3.74956 1.23096
3.74989 1.2562
3.75022 1.28172
3.75054 1.30753
3.75087 1.33365
3.7512 1.36008
3.75152 1.38685
3.75185 1.41397
3.75218 1.44147
3.7525 1.46935
3.75283 1.49764
3.75316 1.52636
3.75348 1.55553
3.75381 1.58518
3.75414 1.61532
3.75446 1.64598
3.75479 1.67719
3.75512 1.70898
3.75544 1.74137
3.75577 1.7744
3.7561 1.80809
3.75642 1.84249
3.75675 1.87762
3.75708 1.91353
3.7574 1.95025
3.75773 1.98782
3.75806 2.0263
3.75838 2.06572
3.75871 2.10614
3.75904 2.14761
3.75936 2.19018
3.75969 2.23392
3.76002 2.27888
3.76034 2.32513
3.76067 2.37274
3.761 2.42179
3.76132 2.47235
3.76165 2.52452
3.76198 2.57837
3.7623 2.634
3.76263 2.69152
3.76296 2.75103
3.76328 2.81265
3.76361 2.8765
3.76394 2.94272
3.76426 3.01143
3.76459 3.08279
3.76492 3.15695
3.76524 3.23409
3.76557 3.31439
3.7659 3.39804
3.76622 3.48525
3.76655 3.57622
3.76688 3.6712
3.7672 3.77044
3.76753 3.87419
3.76786 3.98274
3.76818 4.09638
3.76851 4.21542
3.76884 4.34019
3.76916 4.47103
3.76949 4.60831
3.76982 4.75239
3.77014 4.90364
3.77047 5.06246
3.7708 5.22924
3.77112 5.40433
3.77145 5.58811
3.77178 5.7809
3.7721 5.98298
3.77243 6.19455
3.77276 6.41571
3.77308 6.64645
3.77341 6.88656
3.77374 7.1356
3.77406 7.39286
3.77439 7.65726
3.77472 7.92727
3.77504 8.20084
3.77537 8.47529
3.7757 8.74724
3.77602 9.01251
3.77635 9.26608
3.77668 9.5021
3.777 9.71392
3.77733 9.89428
3.77766 10.0355
3.77798 10.1301
3.77831 10.1707
3.77864 10.1513
3.77896 10.0674
3.77929 9.91673
3.77962 9.69935
3.77994 9.41823
3.78027 9.07886
3.7806 8.68904
3.78092 8.25824
3.78125 7.79693
3.78158 7.31585
3.7819 6.82534
3.78223 6.33479
3.78256 5.85228
3.78288 5.38442
3.78321 4.93628
3.78354 4.51148
3.78386 4.11233
3.78419 3.74007
3.78452 3.39504
3.78484 3.07691
3.78517 2.78483
3.7855 2.5176
3.78582 2.2738
3.78615 2.05189
3.78648 1.85027
3.7868 1.66734
3.78713 1.50156
3.78746 1.35144
3.78778 1.2156
3.78811 1.09272
3.78844 0.981621
3.78876 0.881185
3.78909 0.790407
3.78942 0.708368
3.78974 0.634234
3.79007 0.567251
3.7904 0.506734
3.79072 0.452069
3.79105 0.402698
3.79138 0.358121
3.7917 0.317885
3.79203 0.281583
3.79236 0.248848
3.79268 0.219349
3.79301 0.192787
3.79334 0.168894
3.79366 0.147425
3.79399 0.128161
3.79432 0.110905
3.79464 0.0954746
3.79497 0.081709
3.7953 0.0694605
3.79562 0.0585954
3.79595 0.0489926
3.79628 0.0405421
3.7966 0.0331438
3.79693 0.0267067
3.79726 0.0211482
3.79758 0.0163927
3.79791 0.0123715
3.79824 0.00902181
3.79856 0.00628645
3.79889 0.00411305
3.79922 0.00245376
3.79954 0.00126478
3.79987 0.000506041
3.8002 0.000140805
3.80052 0.000135399
3.80085 0.00045893
3.80118 0.00108304
3.8015 0.00198169
3.80183 0.00313094
3.80216 0.00450879
3.80248 0.00609498
3.80281 0.00787089
3.80314 0.00981936
3.80346 0.0119246
3.80379 0.014172
3.80412 0.0165481
3.80444 0.0190407
3.80477 0.0216381
3.8051 0.02433
3.80542 0.0271065
3.80575 0.0299587
3.80608 0.0328782
3.8064 0.0358574
3.80673 0.0388892
3.80706 0.0419671
3.80738 0.0450849
3.80771 0.0482372
3.80804 0.0514187
3.80836 0.0546246
3.80869 0.0578506
3.80902 0.0610925
3.80934 0.0643467
3.80967 0.0676095
3.81 0.0708778
3.81032 0.0741486
3.81065 0.0774192
3.81098 0.080687
3.8113 0.0839498
3.81163 0.0872053
3.81196 0.0904515
3.81228 0.0936868
3.81261 0.0969093
3.81294 0.100118
3.81326 0.10331
3.81359 0.106486
3.81392 0.109643
3.81424 0.112781
3.81457 0.115899
3.8149 0.118996
3.81522 0.122071
3.81555 0.125123
3.81588 0.128152
3.8162 0.131156
3.81653 0.134136
3.81686 0.137092
3.81718 0.140021
3.81751 0.142925
3.81784 0.145803
3.81816 0.148654
3.81849 0.151478
3.81882 0.154275
3.81914 0.157045
3.81947 0.159788
3.8198 0.162503
3.82012 0.165191
3.82045 0.167851
3.82078 0.170484
3.8211 0.173089
3.82143 0.175666
3.82176 0.178215
3.82208 0.180737
3.82241 0.183231
3.82274 0.185697
3.82306 0.188136
3.82339 0.190548
3.82372 0.192932
3.82404 0.195289
3.82437 0.197619
3.8247 0.199922
3.82502 0.202199
3.82535 0.204449
3.82568 0.206672
3.826 0.208869
3.82633 0.21104
3.82666 0.213185
3.82698 0.215304
3.82731 0.217397
3.82764 0.219466
3.82796 0.221509
3.82829 0.223526
3.82862 0.22552
3.82894 0.227488
3.82927 0.229432
3.8296 0.231352
3.82992 0.233248
3.83025 0.23512
3.83058 0.236969
3.8309 0.238794
3.83123 0.240596
3.83156 0.242375
3.83188 0.244131
3.83221 0.245865
3.83254 0.247577
3.83286 0.249266
3.83319 0.250934
3.83352 0.25258
3.83384 0.254204
3.83417 0.255808
3.8345 0.25739
3.83482 0.258952
3.83515 0.260493
3.83548 0.262013
3.8358 0.263513
3.83613 0.264994
3.83646 0.266454
3.83678 0.267895
3.83711 0.269317
3.83744 0.27072
3.83776 0.272103
3.83809 0.273468
3.83842 0.274814
3.83874 0.276142
3.83907 0.277452
3.8394 0.278744
3.83972 0.280018
3.84005 0.281274
3.84038 0.282513
3.8407 0.283735
3.84103 0.28494
3.84136 0.286127
3.84168 0.287299
3.84201 0.288453
3.84234 0.289592
3.84266 0.290714
3.84299 0.29182
3.84332 0.292911
3.84364 0.293986
3.84397 0.295046
3.8443 0.29609
3.84462 0.297119
3.84495 0.298133
3.84528 0.299133
3.8456 0.300117
3.84593 0.301088
3.84626 0.302044
3.84658 0.302986
3.84691 0.303914
3.84724 0.304828
3.84756 0.305728
3.84789 0.306615
3.84822 0.307489
3.84854 0.308349
3.84887 0.309196
3.8492 0.31003
3.84952 0.310852
3.84985 0.311661
3.85018 0.312457
3.8505 0.313241
3.85083 0.314013
3.85116 0.314772
3.85148 0.31552
3.85181 0.316255
3.85214 0.316979
3.85246 0.317692
3.85279 0.318393
3.85312 0.319082
3.85344 0.319761
3.85377 0.320428
3.8541 0.321085
3.85442 0.32173
3.85475 0.322365
3.85508 0.322989
3.8554 0.323603
3.85573 0.324206
3.85606 0.324799
3.85638 0.325382
3.85671 0.325955
3.85704 0.326518
3.85736 0.327071
3.85769 0.327615
3.85802 0.328149
3.85834 0.328673
3.85867 0.329188
3.859 0.329694
3.85932 0.33019
3.85965 0.330678
3.85998 0.331156
3.8603 0.331626
3.86063 0.332086
3.86096 0.332538
3.86128 0.332982
3.86161 0.333417
3.86194 0.333843
3.86226 0.334261
3.86259 0.334671
3.86292 0.335073
3.86324 0.335467
3.86357 0.335853
3.8639 0.336231
3.86422 0.336601
3.86455 0.336963
3.86488 0.337318
3.8652 0.337665
3.86553 0.338005
3.86586 0.338338
3.86618 0.338663
3.86651 0.338981
3.86684 0.339291
3.86716 0.339595
3.86749 0.339892
3.86782 0.340182
3.86814 0.340465
3.86847 0.340741
3.8688 0.34101
3.86912 0.341273
3.86945 0.34153
3.86978 0.34178
3.8701 0.342023
3.87043 0.34226
3.87076 0.342491
3.87108 0.342716
3.87141 0.342935
3.87174 0.343145
3.87206 0.343347
3.87239 0.343541
3.87272 0.343727
3.87304 0.343906
3.87337 0.344078
3.8737 0.344243
3.87402 0.344402
3.87435 0.344553
3.87468 0.344698
3.875 0.344836
3.87533 0.344968
3.87566 0.345093
3.87598 0.345212
3.87631 0.345323
3.87664 0.345429
3.87696 0.345528
3.87729 0.345621
3.87762 0.345707
3.87794 0.345787
3.87827 0.34586
3.8786 0.345928
3.87892 0.345989
3.87925 0.34604
3.87958 0.34608
3.8799 0.34611
3.88023 0.346131
3.88056 0.346143
3.88088 0.346146
3.88121 0.34614
3.88154 0.346125
3.88186 0.3461
3.88219 0.346067
3.88252 0.346025
3.88284 0.345973
3.88317 0.345912
3.8835 0.345841
3.88382 0.345761
3.88415 0.345672
3.88448 0.345573
3.8848 0.345464
3.88513 0.345345
3.88546 0.345217
3.88578 0.345079
3.88611 0.344931
3.88644 0.344773
3.88676 0.344606
3.88709 0.344428
3.88742 0.344239
3.88774 0.344041
3.88807 0.343833
3.8884 0.343614
3.88872 0.343385
3.88905 0.343145
3.88938 0.342895
3.8897 0.342635
3.89003 0.342365
3.89036 0.342084
3.89068 0.341792
3.89101 0.34149
3.89134 0.341177
3.89166 0.340854
3.89199 0.340521
3.89232 0.340177
3.89264 0.339822
3.89297 0.339457
3.8933 0.339081
3.89362 0.338695
3.89395 0.338298
3.89428 0.337891
3.8946 0.337473
3.89493 0.337045
3.89526 0.336607
3.89558 0.336158
3.89591 0.335699
3.89624 0.33523
3.89656 0.33475
3.89689 0.33426
3.89722 0.33376
3.89754 0.33325
3.89787 0.33273
3.8982 0.3322
3.89852 0.33166
3.89885 0.33111
3.89918 0.33055
3.8995 0.329981
3.89983 0.329402
3.90016 0.328813
3.90048 0.328215
3.90081 0.327607
3.90114 0.32699
3.90146 0.326364
3.90179 0.325728
3.90212 0.325084
3.90244 0.324431
3.90277 0.323768
3.9031 0.323097
3.90342 0.322417
3.90375 0.321729
3.90408 0.321032
3.9044 0.320327
3.90473 0.319613
3.90506 0.318891
3.90538 0.318162
3.90571 0.317424
3.90604 0.316678
3.90636 0.315925
3.90669 0.315164
3.90702 0.314396
3.90734 0.31362
3.90767 0.312837
3.908 0.312047
3.90832 0.311249
3.90865 0.310445
3.90898 0.309634
3.9093 0.308817
3.90963 0.307993
3.90996 0.307162
3.91028 0.306326
3.91061 0.305483
3.91094 0.304634
3.91126 0.303779
3.91159 0.302919
3.91192 0.302053
3.91224 0.301181
3.91257 0.300304
3.9129 0.299422
3.91322 0.298534
3.91355 0.297642
3.91388 0.296744
3.9142 0.295842
3.91453 0.294936
3.91486 0.294024
3.91518 0.293109
3.91551 0.292189
3.91584 0.291265
3.91616 0.290337
3.91649 0.289405
3.91682 0.28847
3.91714 0.287531
3.91747 0.286588
3.9178 0.285642
3.91812 0.284693
3.91845 0.28374
3.91878 0.282785
3.9191 0.281827
3.91943 0.280866
3.91976 0.279902
3.92008 0.278935
3.92041 0.277967
3.92074 0.276996
3.92106 0.276023
3.92139 0.275047
3.92172 0.27407
3.92204 0.273091
3.92237 0.27211
3.9227 0.271127
3.92302 0.270143
3.92335 0.269158
3.92368 0.268171
3.924 0.267183
3.92433 0.266194
3.92466 0.265204
3.92498 0.264213
3.92531 0.263221
3.92564 0.262228
3.92596 0.261235
3.92629 0.260242
3.92662 0.259248
3.92694 0.258253
3.92727 0.257259
3.9276 0.256264
3.92792 0.255269
3.92825 0.254274
3.92858 0.25328
3.9289 0.252285
3.92923 0.251291
3.92956 0.250298
3.92988 0.249304
3.93021 0.248312
3.93054 0.24732
3.93086 0.246328
3.93119 0.245338
3.93152 0.244348
3.93184 0.24336
3.93217 0.242372
3.9325 0.241386
3.93282 0.2404
3.93315 0.239416
3.93348 0.238434
3.9338 0.237453
3.93413 0.236473
3.93446 0.235494
3.93478 0.234518
3.93511 0.233543
3.93544 0.23257
3.93576 0.231598
3.93609 0.230629
3.93642 0.229661
3.93674 0.228695
3.93707 0.227732
3.9374 0.22677
3.93772 0.225811
3.93805 0.224854
3.93838 0.223899
3.9387 0.222947
3.93903 0.221997
3.93936 0.221049
3.93968 0.220104
3.94001 0.219162
3.94034 0.218222
3.94066 0.217285
3.94099 0.216351
3.94132 0.215419
3.94164 0.21449
3.94197 0.213564
3.9423 0.212641
3.94262 0.211721
3.94295 0.210804
3.94328 0.20989
3.9436 0.208979
3.94393 0.208071
3.94426 0.207167
3.94458 0.206265
3.94491 0.205367
3.94524 0.204472
3.94556 0.203581
3.94589 0.202693
3.94622 0.201809
3.94654 0.200928
3.94687 0.20005
3.9472 0.199176
3.94752 0.198306
3.94785 0.197439
3.94818 0.196576
3.9485 0.195717
3.94883 0.194861
3.94916 0.194009
3.94948 0.193161
3.94981 0.192317
3.95014 0.191477
3.95046 0.190641
3.95079 0.189809
3.95112 0.188981
3.95144 0.188156
3.95177 0.187336
3.9521 0.18652
3.95242 0.185709
3.95275 0.184901
3.95308 0.184098
3.9534 0.183299
3.95373 0.182504
3.95406 0.181713
3.95438 0.180927
3.95471 0.180145
3.95504 0.179368
3.95536 0.178595
3.95569 0.177827
3.95602 0.177063
3.95634 0.176304
3.95667 0.175549
3.957 0.174799
3.95732 0.174054
3.95765 0.173313
3.95798 0.172577
3.9583 0.171846
3.95863 0.17112
3.95896 0.170398
3.95928 0.169682
3.95961 0.16897
3.95994 0.168264
3.96026 0.167562
3.96059 0.166865
3.96092 0.166174
3.96124 0.165487
3.96157 0.164806
3.9619 0.16413
3.96222 0.163459
3.96255 0.162793
3.96288 0.162133
3.9632 0.161478
3.96353 0.160828
3.96386 0.160184
3.96418 0.159545
3.96451 0.158912
3.96484 0.158284
3.96516 0.157662
3.96549 0.157046
3.96582 0.156435
3.96614 0.15583
3.96647 0.155231
3.9668 0.154638
3.96712 0.15405
3.96745 0.153468
3.96778 0.152893
3.9681 0.152323
3.96843 0.151759
3.96876 0.151202
3.96908 0.150651
3.96941 0.150105
3.96974 0.149567
3.97006 0.149034
3.97039 0.148508
3.97072 0.147988
3.97104 0.147475
3.97137 0.146969
3.9717 0.146469
3.97202 0.145975
3.97235 0.145489
3.97268 0.145009
3.973 0.144536
3.97333 0.14407
3.97366 0.143611
3.97398 0.14316
3.97431 0.142715
3.97464 0.142277
3.97496 0.141847
3.97529 0.141424
3.97562 0.141009
3.97594 0.140601
3.97627 0.140201
3.9766 0.139808
3.97692 0.139424
3.97725 0.139047
3.97758 0.138678
3.9779 0.138317
3.97823 0.137964
3.97856 0.137619
3.97888 0.137283
3.97921 0.136955
3.97954 0.136635
3.97986 0.136324
3.98019 0.136022
3.98052 0.135729
3.98084 0.135444
3.98117 0.135168
3.9815 0.134902
3.98182 0.134645
3.98215 0.134397
3.98248 0.134159
3.9828 0.13393
3.98313 0.133711
3.98346 0.133501
3.98378 0.133302
3.98411 0.133113
3.98444 0.132934
3.98476 0.132765
3.98509 0.132607
3.98542 0.132459
3.98574 0.132322
3.98607 0.132196
3.9864 0.132082
3.98672 0.131978
3.98705 0.131886
3.98738 0.131805
3.9877 0.131737
3.98803 0.13168
3.98836 0.131635
3.98868 0.131602
3.98901 0.131582
3.98934 0.131575
3.98966 0.13158
3.98999 0.131598
3.99032 0.13163
3.99064 0.131674
3.99097 0.131733
3.9913 0.131805
3.99162 0.131892
3.99195 0.131992
3.99228 0.132107
3.9926 0.132237
3.99293 0.132382
3.99326 0.132542
3.99358 0.132718
3.99391 0.132909
3.99424 0.133116
3.99456 0.133339
3.99489 0.133579
3.99522 0.133836
3.99554 0.13411
3.99587 0.134401
3.9962 0.13471
3.99652 0.135037
3.99685 0.135383
3.99718 0.135747
3.9975 0.136129
3.99783 0.136532
3.99816 0.136953
3.99848 0.137395
3.99881 0.137858
3.99914 0.13834
3.99946 0.138845
3.99979 0.13937
4.00012 0.139918
4.00044 0.140488
4.00077 0.14108
4.0011 0.141696
4.00142 0.142335
4.00175 0.142999
4.00208 0.143687
4.0024 0.1444
4.00273 0.145139
4.00306 0.145903
4.00338 0.146694
4.00371 0.147512
4.00404 0.148358
4.00436 0.149232
4.00469 0.150135
4.00502 0.151066
4.00534 0.152028
4.00567 0.15302
4.006 0.154044
4.00632 0.155099
4.00665 0.156186
4.00698 0.157307
4.0073 0.158461
4.00763 0.15965
4.00796 0.160874
4.00828 0.162134
4.00861 0.163431
4.00894 0.164765
4.00926 0.166138
4.00959 0.16755
4.00992 0.169001
4.01024 0.170494
4.01057 0.172029
4.0109 0.173606
4.01122 0.175227
4.01155 0.176892
4.01188 0.178603
4.0122 0.180361
4.01253 0.182167
4.01286 0.184021
4.01318 0.185926
4.01351 0.187881
4.01384 0.189888
4.01416 0.191783
4.01449 0.193193
4.01482 0.194347
4.01514 0.195313
4.01547 0.196126
4.0158 0.196808
4.01612 0.197376
4.01645 0.197841
4.01678 0.198215
4.0171 0.198505
4.01743 0.198718
4.01776 0.198862
4.01808 0.198942
4.01841 0.198963
4.01874 0.19893
4.01906 0.198848
4.01939 0.198721
4.01972 0.198552
4.02004 0.198323
4.02037 0.197551
4.0207 0.196414
4.02102 0.195031
4.02135 0.193459
4.02168 0.191732
4.022 0.189878
4.02233 0.187921
4.02266 0.185879
4.02298 0.183769
4.02331 0.181606
4.02364 0.179404
4.02396 0.177174
4.02429 0.174928
4.02462 0.172675
4.02494 0.170427
4.02527 0.16819
4.0256 0.165974
4.02592 0.163785
4.02625 0.16163
4.02658 0.159516
4.0269 0.157449
4.02723 0.155432
4.02756 0.153472
4.02788 0.151573
4.02821 0.149738
4.02854 0.147972
4.02886 0.146277
4.02919 0.144656
4.02952 0.143112
4.02984 0.141647
4.03017 0.140264
4.0305 0.138963
4.03082 0.137746
4.03115 0.136615
4.03148 0.135571
4.0318 0.134613
4.03213 0.133743
4.03246 0.132961
4.03278 0.132267
4.03311 0.131661
4.03344 0.131144
4.03376 0.130713
4.03409 0.13037
4.03442 0.130114
4.03474 0.129943
4.03507 0.129858
4.0354 0.129856
4.03572 0.129938
4.03605 0.130102
4.03638 0.130346
4.0367 0.13067
4.03703 0.131072
4.03736 0.13155
4.03768 0.132104
4.03801 0.132731
4.03834 0.133431
4.03866 0.134201
4.03899 0.13504
4.03932 0.135946
4.03964 0.136918
4.03997 0.137953
4.0403 0.13905
4.04062 0.140207
4.04095 0.141423
4.04128 0.142695
4.0416 0.144023
4.04193 0.145403
4.04226 0.146834
4.04258 0.148314
4.04291 0.149842
4.04324 0.151416
4.04356 0.153033
4.04389 0.154693
4.04422 0.156393
4.04454 0.158131
4.04487 0.159907
4.0452 0.161717
4.04552 0.163561
4.04585 0.165436
4.04618 0.167341
4.0465 0.169275
4.04683 0.171235
4.04716 0.17322
4.04748 0.175229
4.04781 0.17726
4.04814 0.179311
4.04846 0.181381
4.04879 0.183469
4.04912 0.185572
4.04944 0.18769
4.04977 0.189821
4.0501 0.191964
4.05042 0.194118
4.05075 0.19628
4.05108 0.198451
4.0514 0.200628
4.05173 0.20281
4.05206 0.204997
4.05238 0.207187
4.05271 0.209379
4.05304 0.211572
4.05336 0.213764
4.05369 0.215956
4.05402 0.218145
4.05434 0.220331
4.05467 0.222513
4.055 0.22469
4.05532 0.226861
4.05565 0.229025
4.05598 0.231182
4.0563 0.23333
4.05663 0.235469
4.05696 0.237599
4.05728 0.239718
4.05761 0.241826
4.05794 0.243921
4.05826 0.246005
4.05859 0.248075
4.05892 0.250131
4.05924 0.252174
4.05957 0.254201
4.0599 0.256213
4.06022 0.25821
4.06055 0.26019
4.06088 0.262154
4.0612 0.2641
4.06153 0.266029
4.06186 0.267941
4.06218 0.269834
4.06251 0.271709
4.06284 0.273564
4.06316 0.275401
4.06349 0.277219
4.06382 0.279017
4.06414 0.280795
4.06447 0.282553
4.0648 0.284291
4.06512 0.286008
4.06545 0.287705
4.06578 0.289381
4.0661 0.291036
4.06643 0.29267
4.06676 0.294283
4.06708 0.295875
4.06741 0.297446
4.06774 0.298995
4.06806 0.300523
4.06839 0.30203
4.06872 0.303515
4.06904 0.304978
4.06937 0.30642
4.0697 0.307841
4.07002 0.30924
4.07035 0.310618
4.07068 0.311974
4.071 0.313309
4.07133 0.314622
4.07166 0.315915
4.07198 0.317186
4.07231 0.318435
4.07264 0.319664
4.07296 0.320872
4.07329 0.322059
4.07362 0.323225
4.07394 0.32437
4.07427 0.325495
4.0746 0.326599
4.07492 0.327683
4.07525 0.328747
4.07558 0.329791
4.0759 0.330815
4.07623 0.331819
4.07656 0.332803
4.07688 0.333767
4.07721 0.334713
4.07754 0.335639
4.07786 0.336546
4.07819 0.337434
4.07852 0.338303
4.07884 0.339154
4.07917 0.339986
4.0795 0.3408
4.07982 0.341596
4.08015 0.342374
4.08048 0.343134
4.0808 0.343877
4.08113 0.344602
4.08146 0.34531
4.08178 0.346001
4.08211 0.346675
4.08244 0.347332
4.08276 0.347973
4.08309 0.348597
4.08342 0.349205
4.08374 0.349798
4.08407 0.350374
4.0844 0.350935
4.08472 0.35148
4.08505 0.352011
4.08538 0.352526
4.0857 0.353026
4.08603 0.353511
4.08636 0.353982
4.08668 0.354439
4.08701 0.354881
4.08734 0.355309
4.08766 0.355723
4.08799 0.356124
4.08832 0.356511
4.08864 0.356885
4.08897 0.357246
4.0893 0.357594
4.08962 0.357929
4.08995 0.358251
4.09028 0.358561
4.0906 0.358859
4.09093 0.359144
4.09126 0.359418
4.09158 0.359679
4.09191 0.359929
4.09224 0.360168
4.09256 0.360395
4.09289 0.360611
4.09322 0.360816
4.09354 0.36101
4.09387 0.361194
4.0942 0.361367
4.09452 0.361529
4.09485 0.361682
4.09518 0.361824
4.0955 0.361956
4.09583 0.362078
4.09616 0.362191
4.09648 0.362294
4.09681 0.362388
4.09714 0.362472
4.09746 0.362548
4.09779 0.362614
4.09812 0.362672
4.09844 0.36272
4.09877 0.362761
4.0991 0.362792
4.09942 0.362816
4.09975 0.362831
4.10008 0.362838
4.1004 0.362837
4.10073 0.362828
4.10106 0.362812
4.10138 0.362788
4.10171 0.362756
4.10204 0.362717
4.10236 0.36267
4.10269 0.362617
4.10302 0.362556
4.10334 0.362489
4.10367 0.362414
4.104 0.362333
4.10432 0.362245
4.10465 0.36215
4.10498 0.362049
4.1053 0.361942
4.10563 0.361828
4.10596 0.361708
4.10628 0.361582
4.10661 0.36145
4.10694 0.361312
4.10726 0.361168
4.10759 0.361018
4.10792 0.360862
4.10824 0.360701
4.10857 0.360534
4.1089 0.360362
4.10922 0.360184
4.10955 0.360001
4.10988 0.359812
4.1102 0.359618
4.11053 0.359419
4.11086 0.359215
4.11118 0.359006
4.11151 0.358792
4.11184 0.358572
4.11216 0.358348
4.11249 0.358119
4.11282 0.357884
4.11314 0.357645
4.11347 0.357402
4.1138 0.357153
4.11412 0.3569
4.11445 0.356641
4.11478 0.356379
4.1151 0.356111
4.11543 0.355839
4.11576 0.355562
4.11608 0.35528
4.11641 0.354994
4.11674 0.354703
4.11706 0.354408
4.11739 0.354107
4.11772 0.353802
4.11804 0.353493
4.11837 0.353179
4.1187 0.352859
4.11902 0.352536
4.11935 0.352207
4.11968 0.351873
4.12 0.351535
4.12033 0.351192
4.12066 0.350844
4.12098 0.35049
4.12131 0.350132
4.12164 0.349768
4.12196 0.349399
4.12229 0.349025
4.12262 0.348646
4.12294 0.348261
4.12327 0.34787
4.1236 0.347474
4.12392 0.347071
4.12425 0.346663
4.12458 0.346249
4.1249 0.345829
4.12523 0.345402
4.12556 0.344969
4.12588 0.344529
4.12621 0.344083
4.12654 0.343629
4.12686 0.343168
4.12719 0.3427
4.12752 0.342225
4.12784 0.341741
4.12817 0.34125
4.1285 0.34075
4.12882 0.340242
4.12915 0.339725
4.12948 0.339199
4.1298 0.338664
4.13013 0.33812
4.13046 0.337565
4.13078 0.337001
4.13111 0.336426
4.13144 0.33584
4.13176 0.335243
4.13209 0.334634
4.13242 0.334014
4.13274 0.333381
4.13307 0.332736
4.1334 0.332077
4.13372 0.331406
4.13405 0.33072
4.13438 0.330019
4.1347 0.329304
4.13503 0.328573
4.13536 0.327827
4.13568 0.327064
4.13601 0.326284
4.13634 0.325487
4.13666 0.324672
4.13699 0.323838
4.13732 0.322985
4.13764 0.322113
4.13797 0.32122
4.1383 0.320306
4.13862 0.31937
4.13895 0.318412
4.13928 0.317432
4.1396 0.316428
4.13993 0.315399
4.14026 0.314346
4.14058 0.313268
4.14091 0.312163
4.14124 0.311031
4.14156 0.309872
4.14189 0.308685
4.14222 0.307469
4.14254 0.306223
4.14287 0.304948
4.1432 0.303641
4.14352 0.302304
4.14385 0.300934
4.14418 0.299532
4.1445 0.298097
4.14483 0.296628
4.14516 0.295126
4.14548 0.293589
4.14581 0.292017
4.14614 0.29041
4.14646 0.288767
4.14679 0.287089
4.14712 0.285374
4.14744 0.283624
4.14777 0.281838
4.1481 0.280015
4.14842 0.278156
4.14875 0.276262
4.14908 0.274332
4.1494 0.272367
4.14973 0.270367
4.15006 0.268333
4.15038 0.266265
4.15071 0.264164
4.15104 0.262031
4.15136 0.259868
4.15169 0.257674
4.15202 0.255451
4.15234 0.253201
4.15267 0.250925
4.153 0.248624
4.15332 0.246299
4.15365 0.243954
4.15398 0.241589
4.1543 0.239206
4.15463 0.236808
4.15496 0.234395
4.15528 0.231972
4.15561 0.229539
4.15594 0.227099
4.15626 0.224655
4.15659 0.222208
4.15692 0.219761
4.15724 0.217317
4.15757 0.214879
4.1579 0.212447
4.15822 0.210026
4.15855 0.207617
4.15888 0.205223
4.1592 0.202847
4.15953 0.20049
4.15986 0.198155
4.16018 0.195844
4.16051 0.19356
4.16084 0.191304
4.16116 0.189078
4.16149 0.186885
4.16182 0.184725
4.16214 0.182601
4.16247 0.180515
4.1628 0.178467
4.16312 0.176459
4.16345 0.174492
4.16378 0.172567
4.1641 0.170686
4.16443 0.168848
4.16476 0.167055
4.16508 0.165307
4.16541 0.163605
4.16574 0.161949
4.16606 0.160338
4.16639 0.158774
4.16672 0.157256
4.16704 0.155784
4.16737 0.154358
4.1677 0.152977
4.16802 0.151642
4.16835 0.150351
4.16868 0.149104
4.169 0.1479
4.16933 0.146739
4.16966 0.14562
4.16998 0.144543
4.17031 0.143505
4.17064 0.142508
4.17096 0.141548
4.17129 0.140627
4.17162 0.139742
4.17194 0.138892
4.17227 0.138078
4.1726 0.137297
4.17292 0.136548
4.17325 0.135831
4.17358 0.135145
4.1739 0.134488
4.17423 0.13386
4.17456 0.133259
4.17488 0.132685
4.17521 0.132136
4.17554 0.131611
4.17586 0.13111
4.17619 0.130632
4.17652 0.130175
4.17684 0.129739
4.17717 0.129323
4.1775 0.128926
4.17782 0.128547
4.17815 0.128185
4.17848 0.12784
4.1788 0.12751
4.17913 0.127196
4.17946 0.126895
4.17978 0.126609
4.18011 0.126335
4.18044 0.126073
4.18076 0.125823
4.18109 0.125584
4.18142 0.125355
4.18174 0.125136
4.18207 0.124926
4.1824 0.124725
4.18272 0.124532
4.18305 0.124347
4.18338 0.12417
4.1837 0.123999
4.18403 0.123834
4.18436 0.123676
4.18468 0.123523
4.18501 0.123375
4.18534 0.123233
4.18566 0.123094
4.18599 0.12296
4.18632 0.12283
4.18664 0.122704
4.18697 0.122581
4.1873 0.122461
4.18762 0.122344
4.18795 0.122229
4.18828 0.122117
4.1886 0.122007
4.18893 0.121899
4.18926 0.121793
4.18958 0.121688
4.18991 0.121584
4.19024 0.121482
4.19056 0.121381
4.19089 0.121281
4.19122 0.121181
4.19154 0.121082
4.19187 0.120984
4.1922 0.120886
4.19252 0.120788
4.19285 0.120691
4.19318 0.120593
4.1935 0.120496
4.19383 0.120398
4.19416 0.120301
4.19448 0.120203
4.19481 0.120104
4.19514 0.120006
4.19546 0.119907
4.19579 0.119807
4.19612 0.119707
4.19644 0.119606
4.19677 0.119504
4.1971 0.119402
4.19742 0.119299
4.19775 0.119196
4.19808 0.119091
4.1984 0.118986
4.19873 0.11888
4.19906 0.118772
4.19938 0.118664
4.19971 0.118555
4.20004 0.118446
4.20036 0.118335
4.20069 0.118223
4.20102 0.11811
4.20134 0.117996
4.20167 0.117881
4.202 0.117765
4.20232 0.117649
4.20265 0.117531
4.20298 0.117412
4.2033 0.117292
4.20363 0.117171
4.20396 0.117049
4.20428 0.116926
4.20461 0.116801
4.20494 0.116676
4.20526 0.11655
4.20559 0.116423
4.20592 0.116295
4.20624 0.116166
4.20657 0.116036
4.2069 0.115904
4.20722 0.115772
4.20755 0.115639
4.20788 0.115505
4.2082 0.11537
4.20853 0.115234
4.20886 0.115098
4.20918 0.11496
4.20951 0.114821
4.20984 0.114682
4.21016 0.114541
4.21049 0.1144
4.21082 0.114258
4.21114 0.114115
4.21147 0.113972
4.2118 0.113827
4.21212 0.113682
4.21245 0.113536
4.21278 0.113389
4.2131 0.113241
4.21343 0.113093
4.21376 0.112944
4.21408 0.112794
4.21441 0.112643
4.21474 0.112492
4.21506 0.112341
4.21539 0.112188
4.21572 0.112035
4.21604 0.111881
4.21637 0.111727
4.2167 0.111572
4.21702 0.111417
4.21735 0.111261
4.21768 0.111104
4.218 0.110947
4.21833 0.110789
4.21866 0.110631
4.21898 0.110473
4.21931 0.110314
4.21964 0.110154
4.21996 0.109994
4.22029 0.109834
4.22062 0.109673
4.22094 0.109512
4.22127 0.10935
4.2216 0.109188
4.22192 0.109026
4.22225 0.108863
4.22258 0.1087
4.2229 0.108537
4.22323 0.108373
4.22356 0.108209
4.22388 0.108045
4.22421 0.107881
4.22454 0.107716
4.22486 0.107551
4.22519 0.107386
4.22552 0.10722
4.22584 0.107055
4.22617 0.106889
4.2265 0.106723
4.22682 0.106557
4.22715 0.106391
4.22748 0.106224
4.2278 0.106058
4.22813 0.105891
4.22846 0.105724
4.22878 0.105557
4.22911 0.10539
4.22944 0.105223
4.22976 0.105056
4.23009 0.104889
4.23042 0.104722
4.23074 0.104555
4.23107 0.104387
4.2314 0.10422
4.23172 0.104053
4.23205 0.103885
4.23238 0.103718
4.2327 0.103551
4.23303 0.103384
4.23336 0.103217
4.23368 0.10305
4.23401 0.102883
4.23434 0.102716
4.23466 0.102549
4.23499 0.102382
4.23532 0.102216
4.23564 0.102049
4.23597 0.101883
4.2363 0.101717
4.23662 0.101551
4.23695 0.101385
4.23728 0.101219
4.2376 0.101053
4.23793 0.100888
4.23826 0.100723
4.23858 0.100558
4.23891 0.100393
4.23924 0.100228
4.23956 0.100064
4.23989 0.0998995
4.24022 0.0997356
4.24054 0.0995719
4.24087 0.0994084
4.2412 0.0992453
4.24152 0.0990823
4.24185 0.0989197
4.24218 0.0987573
4.2425 0.0985952
4.24283 0.0984334
4.24316 0.0982719
4.24348 0.0981108
4.24381 0.0979499
4.24414 0.0977894
4.24446 0.0976292
4.24479 0.0974693
4.24512 0.0973098
4.24544 0.0971506
4.24577 0.0969918
4.2461 0.0968333
4.24642 0.0966752
4.24675 0.0965175
4.24708 0.0963602
4.2474 0.0962033
4.24773 0.0960467
4.24806 0.0958906
4.24838 0.0957348
4.24871 0.0955795
4.24904 0.0954246
4.24936 0.0952701
4.24969 0.0951161
4.25002 0.0949625
4.25034 0.0948093
4.25067 0.0946566
4.251 0.0945043
4.25132 0.0943525
4.25165 0.0942012
4.25198 0.0940503
4.2523 0.0938999
4.25263 0.09375
4.25296 0.0936006
4.25328 0.0934516
4.25361 0.0933032
4.25394 0.0931553
4.25426 0.0930079
4.25459 0.092861
4.25492 0.0927146
4.25524 0.0925687
4.25557 0.0924234
4.2559 0.0922786
4.25622 0.0921343
4.25655 0.0919906
4.25688 0.0918474
4.2572 0.0917048
4.25753 0.0915628
4.25786 0.0914213
4.25818 0.0912803
4.25851 0.09114
4.25884 0.0910002
4.25916 0.090861
4.25949 0.0907224
4.25982 0.0905844
4.26014 0.090447
4.26047 0.0903102
4.2608 0.090174
4.26112 0.0900384
4.26145 0.0899035
4.26178 0.0897691
4.2621 0.0896354
4.26243 0.0895023
4.26276 0.0893698
4.26308 0.089238
4.26341 0.0891068
4.26374 0.0889763
4.26406 0.0888464
4.26439 0.0887172
4.26472 0.0885886
4.26504 0.0884607
4.26537 0.0883335
4.2657 0.088207
4.26602 0.0880811
4.26635 0.0879559
4.26668 0.0878314
4.267 0.0877076
4.26733 0.0875845
4.26766 0.0874621
4.26798 0.0873403
4.26831 0.0872193
4.26864 0.0870991
4.26896 0.0869795
4.26929 0.0868606
4.26962 0.0867425
4.26994 0.0866251
4.27027 0.0865085
4.2706 0.0863926
4.27092 0.0862774
4.27125 0.086163
4.27158 0.0860493
4.2719 0.0859364
4.27223 0.0858242
4.27256 0.0857128
4.27288 0.0856022
4.27321 0.0854924
4.27354 0.0853833
4.27386 0.085275
4.27419 0.0851675
4.27452 0.0850608
4.27484 0.0849549
4.27517 0.0848498
4.2755 0.0847455
4.27582 0.084642
4.27615 0.0845393
4.27648 0.0844374
4.2768 0.0843364
4.27713 0.0842362
4.27746 0.0841368
4.27778 0.0840382
4.27811 0.0839405
4.27844 0.0838437
4.27876 0.0837476
4.27909 0.0836525
4.27942 0.0835582
4.27974 0.0834647
4.28007 0.0833721
4.2804 0.0832804
4.28072 0.0831896
4.28105 0.0830997
4.28138 0.0830106
4.2817 0.0829224
4.28203 0.0828351
4.28236 0.0827488
4.28268 0.0826633
4.28301 0.0825787
4.28334 0.0824951
4.28366 0.0824123
4.28399 0.0823305
4.28432 0.0822496
4.28464 0.0821697
4.28497 0.0820906
4.2853 0.0820126
4.28562 0.0819354
4.28595 0.0818593
4.28628 0.0817841
4.2866 0.0817098
4.28693 0.0816365
4.28726 0.0815642
4.28758 0.0814929
4.28791 0.0814225
4.28824 0.0813531
4.28856 0.0812848
4.28889 0.0812174
4.28922 0.081151
4.28954 0.0810857
4.28987 0.0810213
4.2902 0.080958
4.29052 0.0808957
4.29085 0.0808344
4.29118 0.0807742
4.2915 0.080715
4.29183 0.0806568
4.29216 0.0805997
4.29248 0.0805437
4.29281 0.0804887
4.29314 0.0804348
4.29346 0.080382
4.29379 0.0803303
4.29412 0.0802796
4.29444 0.08023
4.29477 0.0801816
4.2951 0.0801342
4.29542 0.0800879
4.29575 0.0800428
4.29608 0.0799988
4.2964 0.0799559
4.29673 0.0799142
4.29706 0.0798735
4.29738 0.0798341
4.29771 0.0797958
4.29804 0.0797586
4.29836 0.0797227
4.29869 0.0796879
4.29902 0.0796542
4.29934 0.0796218
4.29967 0.0795905
4.3 0.0795605
4.30032 0.0795317
4.30065 0.079504
4.30098 0.0794776
4.3013 0.0794524
4.30163 0.0794285
4.30196 0.0794058
4.30228 0.0793844
4.30261 0.0793642
4.30294 0.0793452
4.30326 0.0793276
4.30359 0.0793112
4.30392 0.0792961
4.30424 0.0792823
4.30457 0.0792697
4.3049 0.0792585
4.30522 0.0792487
4.30555 0.0792401
4.30588 0.0792329
4.3062 0.079227
4.30653 0.0792224
4.30686 0.0792192
4.30718 0.0792174
4.30751 0.0792169
4.30784 0.0792178
4.30816 0.0792201
4.30849 0.0792238
4.30882 0.0792289
4.30914 0.0792354
4.30947 0.0792434
4.3098 0.0792527
4.31012 0.0792635
4.31045 0.0792758
4.31078 0.0792895
4.3111 0.0793047
4.31143 0.0793213
4.31176 0.0793394
4.31208 0.079359
4.31241 0.0793802
4.31274 0.0794028
4.31306 0.0794269
4.31339 0.0794526
4.31372 0.0794798
4.31404 0.0795086
4.31437 0.0795389
4.3147 0.0795708
4.31502 0.0796043
4.31535 0.0796393
4.31568 0.079676
4.316 0.0797142
4.31633 0.0797541
4.31666 0.0797956
4.31698 0.0798388
4.31731 0.0798836
4.31764 0.07993
4.31796 0.0799781
4.31829 0.0800279
4.31862 0.0800794
4.31894 0.0801327
4.31927 0.0801876
4.3196 0.0802442
4.31992 0.0803026
4.32025 0.0803627
4.32058 0.0804246
4.3209 0.0804883
4.32123 0.0805537
4.32156 0.0806209
4.32188 0.08069
4.32221 0.0807608
4.32254 0.0808335
4.32286 0.0809081
4.32319 0.0809844
4.32352 0.0810627
4.32384 0.0811428
4.32417 0.0812249
4.3245 0.0813088
4.32482 0.0813946
4.32515 0.0814823
4.32548 0.0815718
4.3258 0.081663
4.32613 0.0817561
4.32646 0.0818509
4.32678 0.0819475
4.32711 0.0820459
4.32744 0.0821459
4.32776 0.0822478
4.32809 0.0823513
4.32842 0.0824566
4.32874 0.0825636
4.32907 0.0826723
4.3294 0.0827826
4.32972 0.0828946
4.33005 0.0830081
4.33038 0.0831231
4.3307 0.0832395
4.33103 0.0833574
4.33136 0.0834767
4.33168 0.0835974
4.33201 0.0837195
4.33234 0.0838428
4.33266 0.0839675
4.33299 0.0840934
4.33332 0.0842205
4.33364 0.0843488
4.33397 0.0844783
4.3343 0.084609
4.33462 0.0847408
4.33495 0.0848737
4.33528 0.0850076
4.3356 0.0851426
4.33593 0.0852786
4.33626 0.0854155
4.33658 0.0855534
4.33691 0.0856923
4.33724 0.085832
4.33756 0.0859726
4.33789 0.086114
4.33822 0.0862562
4.33854 0.0863992
4.33887 0.086543
4.3392 0.0866874
4.33952 0.0868326
4.33985 0.0869784
4.34018 0.0871248
4.3405 0.0872718
4.34083 0.0874193
4.34116 0.0875674
4.34148 0.087716
4.34181 0.087865
4.34214 0.0880145
4.34246 0.0881644
4.34279 0.0883147
4.34312 0.0884652
4.34344 0.0886162
4.34377 0.0887673
4.3441 0.0889187
4.34442 0.0890704
4.34475 0.0892222
4.34508 0.0893741
4.3454 0.0895262
4.34573 0.0896784
4.34606 0.0898306
4.34638 0.0899828
4.34671 0.090135
4.34704 0.0902872
4.34736 0.0904393
4.34769 0.0905913
4.34802 0.0907432
4.34834 0.0908949
4.34867 0.0910464
4.349 0.0911977
4.34932 0.0913487
4.34965 0.0914994
4.34998 0.0916498
4.3503 0.0917999
4.35063 0.0919496
4.35096 0.0920989
4.35128 0.0922477
4.35161 0.0923961
4.35194 0.0925441
4.35226 0.0926915
4.35259 0.0928383
4.35292 0.0929846
4.35324 0.0931303
4.35357 0.0932754
4.3539 0.0934198
4.35422 0.0935636
4.35455 0.0937067
4.35488 0.093849
4.3552 0.0939906
4.35553 0.0941315
4.35586 0.0942715
4.35618 0.0944108
4.35651 0.0945492
4.35684 0.0946868
4.35716 0.0948236
4.35749 0.0949594
4.35782 0.0950943
4.35814 0.0952283
4.35847 0.0953614
4.3588 0.0954935
4.35912 0.0956246
4.35945 0.0957547
4.35978 0.0958839
4.3601 0.096012
4.36043 0.096139
4.36076 0.096265
4.36108 0.09639
4.36141 0.0965139
4.36174 0.0966367
4.36206 0.0967584
4.36239 0.096879
4.36272 0.0969984
4.36304 0.0971168
4.36337 0.097234
4.3637 0.0973501
4.36402 0.097465
4.36435 0.0975787
4.36468 0.0976913
4.365 0.0978028
4.36533 0.097913
4.36566 0.0980221
4.36598 0.09813
4.36631 0.0982367
4.36664 0.0983422
4.36696 0.0984465
4.36729 0.0985496
4.36762 0.0986515
4.36794 0.0987523
4.36827 0.0988518
4.3686 0.0989501
4.36892 0.0990473
4.36925 0.0991432
4.36958 0.099238
4.3699 0.0993316
4.37023 0.0994239
4.37056 0.0995151
4.37088 0.0996052
4.37121 0.099694
4.37154 0.0997817
4.37186 0.0998682
4.37219 0.0999535
4.37252 0.100038
4.37284 0.100121
4.37317 0.100203
4.3735 0.100283
4.37382 0.100363
4.37415 0.100441
4.37448 0.100519
4.3748 0.100595
4.37513 0.10067
4.37546 0.100744
4.37578 0.100817
4.37611 0.100889
4.37644 0.10096
4.37676 0.10103
4.37709 0.101098
4.37742 0.101166
4.37774 0.101233
4.37807 0.101298
4.3784 0.101363
4.37872 0.101426
4.37905 0.101489
4.37938 0.101551
4.3797 0.101611
4.38003 0.101671
4.38036 0.10173
4.38068 0.101787
4.38101 0.101844
4.38134 0.1019
4.38166 0.101955
4.38199 0.102009
4.38232 0.102063
4.38264 0.102115
4.38297 0.102166
4.3833 0.102217
4.38362 0.102267
4.38395 0.102316
4.38428 0.102364
4.3846 0.102411
4.38493 0.102458
4.38526 0.102504
4.38558 0.102549
4.38591 0.102593
4.38624 0.102636
4.38656 0.102679
4.38689 0.102721
4.38722 0.102762
4.38754 0.102803
4.38787 0.102843
4.3882 0.102882
4.38852 0.10292
4.38885 0.102958
4.38918 0.102995
4.3895 0.103032
4.38983 0.103067
4.39016 0.103102
4.39048 0.103137
4.39081 0.103171
4.39114 0.103204
4.39146 0.103237
4.39179 0.103269
4.39212 0.103301
4.39244 0.103331
4.39277 0.103362
4.3931 0.103392
4.39342 0.103421
4.39375 0.10345
4.39408 0.103478
4.3944 0.103506
4.39473 0.103533
4.39506 0.103559
4.39538 0.103585
4.39571 0.103611
4.39604 0.103636
4.39636 0.103661
4.39669 0.103685
4.39702 0.103709
4.39734 0.103732
4.39767 0.103755
4.398 0.103777
4.39832 0.103799
4.39865 0.10382
4.39898 0.103841
4.3993 0.103862
4.39963 0.103882
4.39996 0.103902
4.40028 0.103921
4.40061 0.10394
4.40094 0.103958
4.40126 0.103976
4.40159 0.103994
4.40192 0.104011
4.40224 0.104028
4.40257 0.104044
4.4029 0.104061
4.40322 0.104076
4.40355 0.104092
4.40388 0.104106
4.4042 0.104121
4.40453 0.104135
4.40486 0.104149
4.40518 0.104162
4.40551 0.104176
4.40584 0.104188
4.40616 0.104201
4.40649 0.104213
4.40682 0.104224
4.40714 0.104236
4.40747 0.104247
4.4078 0.104257
4.40812 0.104267
4.40845 0.104277
4.40878 0.104287
4.4091 0.104296
4.40943 0.104305
4.40976 0.104314
4.41008 0.104322
4.41041 0.10433
4.41074 0.104337
4.41106 0.104344
4.41139 0.104351
4.41172 0.104358
4.41204 0.104364
4.41237 0.10437
4.4127 0.104375
4.41302 0.10438
4.41335 0.104385
4.41368 0.104389
4.414 0.104394
4.41433 0.104397
4.41466 0.104401
4.41498 0.104404
4.41531 0.104407
4.41564 0.104409
4.41596 0.104411
4.41629 0.104413
4.41662 0.104414
4.41694 0.104415
4.41727 0.104416
4.4176 0.104416
4.41792 0.104416
4.41825 0.104416
4.41858 0.104415
4.4189 0.104414
4.41923 0.104412
4.41956 0.104411
4.41988 0.104409
4.42021 0.104406
4.42054 0.104403
4.42086 0.1044
4.42119 0.104396
4.42152 0.104392
4.42184 0.104388
4.42217 0.104383
4.4225 0.104378
4.42282 0.104373
4.42315 0.104367
4.42348 0.104361
4.4238 0.104354
4.42413 0.104347
4.42446 0.10434
4.42478 0.104332
4.42511 0.104324
4.42544 0.104316
4.42576 0.104307
4.42609 0.104298
4.42642 0.104288
4.42674 0.104278
4.42707 0.104267
4.4274 0.104257
4.42772 0.104245
4.42805 0.104234
4.42838 0.104222
4.4287 0.104209
4.42903 0.104196
4.42936 0.104183
4.42968 0.104169
4.43001 0.104155
4.43034 0.104141
4.43066 0.104126
4.43099 0.10411
4.43132 0.104095
4.43164 0.104079
4.43197 0.104062
4.4323 0.104045
4.43262 0.104027
4.43295 0.104009
4.43328 0.103991
4.4336 0.103972
4.43393 0.103953
4.43426 0.103933
4.43458 0.103913
4.43491 0.103893
4.43524 0.103872
4.43556 0.10385
4.43589 0.103829
4.43622 0.103806
4.43654 0.103783
4.43687 0.10376
4.4372 0.103737
4.43752 0.103712
4.43785 0.103688
4.43818 0.103663
4.4385 0.103637
4.43883 0.103611
4.43916 0.103585
4.43948 0.103558
4.43981 0.103531
4.44014 0.103503
4.44046 0.103474
4.44079 0.103446
4.44112 0.103416
4.44144 0.103387
4.44177 0.103356
4.4421 0.103326
4.44242 0.103295
4.44275 0.103263
4.44308 0.103231
4.4434 0.103198
4.44373 0.103165
4.44406 0.103132
4.44438 0.103097
4.44471 0.103063
4.44504 0.103028
4.44536 0.102992
4.44569 0.102956
4.44602 0.10292
4.44634 0.102883
4.44667 0.102845
4.447 0.102808
4.44732 0.102769
4.44765 0.10273
4.44798 0.102691
4.4483 0.102651
4.44863 0.10261
4.44896 0.102569
4.44928 0.102528
4.44961 0.102486
4.44994 0.102444
4.45026 0.102401
4.45059 0.102357
4.45092 0.102314
4.45124 0.102269
4.45157 0.102224
4.4519 0.102179
4.45222 0.102133
4.45255 0.102087
4.45288 0.10204
4.4532 0.101992
4.45353 0.101945
4.45386 0.101896
4.45418 0.101847
4.45451 0.101798
4.45484 0.101748
4.45516 0.101698
4.45549 0.101647
4.45582 0.101596
4.45614 0.101544
4.45647 0.101491
4.4568 0.101439
4.45712 0.101385
4.45745 0.101331
4.45778 0.101277
4.4581 0.101222
4.45843 0.101167
4.45876 0.101111
4.45908 0.101055
4.45941 0.100998
4.45974 0.100941
4.46006 0.100883
4.46039 0.100825
4.46072 0.100766
4.46104 0.100707
4.46137 0.100647
4.4617 0.100587
4.46202 0.100526
4.46235 0.100465
4.46268 0.100404
4.463 0.100342
4.46333 0.100279
4.46366 0.100216
4.46398 0.100152
4.46431 0.100088
4.46464 0.100024
4.46496 0.0999589
4.46529 0.0998935
4.46562 0.0998276
4.46594 0.0997612
4.46627 0.0996944
4.4666 0.0996271
4.46692 0.0995593
4.46725 0.0994911
4.46758 0.0994224
4.4679 0.0993533
4.46823 0.0992837
4.46856 0.0992136
4.46888 0.0991431
4.46921 0.0990721
4.46954 0.0990007
4.46986 0.0989288
4.47019 0.0988565
4.47052 0.0987837
4.47084 0.0987105
4.47117 0.0986368
4.4715 0.0985627
4.47182 0.0984882
4.47215 0.0984132
4.47248 0.0983378
4.4728 0.098262
4.47313 0.0981857
4.47346 0.098109
4.47378 0.0980319
4.47411 0.0979543
4.47444 0.0978763
4.47476 0.0977979
4.47509 0.0977191
4.47542 0.0976399
4.47574 0.0975602
4.47607 0.0974802
4.4764 0.0973997
4.47672 0.0973188
4.47705 0.0972375
4.47738 0.0971559
4.4777 0.0970738
4.47803 0.0969913
4.47836 0.0969084
4.47868 0.0968251
4.47901 0.0967415
4.47934 0.0966574
4.47966 0.096573
4.47999 0.0964881
4.48032 0.0964029
4.48064 0.0963173
4.48097 0.0962314
4.4813 0.096145
4.48162 0.0960583
4.48195 0.0959712
4.48228 0.0958838
4.4826 0.095796
4.48293 0.0957078
4.48326 0.0956193
4.48358 0.0955304
4.48391 0.0954411
4.48424 0.0953515
4.48456 0.0952616
4.48489 0.0951713
4.48522 0.0950806
4.48554 0.0949896
4.48587 0.0948983
4.4862 0.0948067
4.48652 0.0947147
4.48685 0.0946224
4.48718 0.0945297
4.4875 0.0944367
4.48783 0.0943434
4.48816 0.0942498
4.48848 0.0941559
4.48881 0.0940616
4.48914 0.0939671
4.48946 0.0938722
4.48979 0.093777
4.49012 0.0936815
4.49044 0.0935857
4.49077 0.0934896
4.4911 0.0933933
4.49142 0.0932966
4.49175 0.0931996
4.49208 0.0931024
4.4924 0.0930048
4.49273 0.092907
4.49306 0.0928089
4.49338 0.0927105
4.49371 0.0926119
4.49404 0.092513
4.49436 0.0924138
4.49469 0.0923143
4.49502 0.0922146
4.49534 0.0921146
4.49567 0.0920144
4.496 0.0919139
4.49632 0.0918132
4.49665 0.0917122
4.49698 0.0916109
4.4973 0.0915095
4.49763 0.0914077
4.49796 0.0913058
4.49828 0.0912036
4.49861 0.0911012
4.49894 0.0909985
4.49926 0.0908956
4.49959 0.0907925
4.49992 0.0906892
4.50024 0.0905856
4.50057 0.0904819
4.5009 0.0903779
4.50122 0.0902737
4.50155 0.0901693
4.50188 0.0900647
4.5022 0.0899599
4.50253 0.0898549
4.50286 0.0897497
4.50318 0.0896443
4.50351 0.0895387
4.50384 0.0894329
4.50416 0.089327
4.50449 0.0892208
4.50482 0.0891145
4.50514 0.089008
4.50547 0.0889013
4.5058 0.0887945
4.50612 0.0886874
4.50645 0.0885802
4.50678 0.0884729
4.5071 0.0883654
4.50743 0.0882577
4.50776 0.0881498
4.50808 0.0880418
4.50841 0.0879337
4.50874 0.0878254
4.50906 0.087717
4.50939 0.0876084
4.50972 0.0874997
4.51004 0.0873908
4.51037 0.0872818
4.5107 0.0871726
4.51102 0.0870634
4.51135 0.086954
4.51168 0.0868445
4.512 0.0867348
4.51233 0.086625
4.51266 0.0865151
4.51298 0.0864051
4.51331 0.086295
4.51364 0.0861848
4.51396 0.0860744
4.51429 0.085964
4.51462 0.0858534
4.51494 0.0857428
4.51527 0.085632
4.5156 0.0855212
4.51592 0.0854102
4.51625 0.0852992
4.51658 0.0851881
4.5169 0.0850768
4.51723 0.0849655
4.51756 0.0848541
4.51788 0.0847427
4.51821 0.0846311
4.51854 0.0845195
4.51886 0.0844078
4.51919 0.084296
4.51952 0.0841842
4.51984 0.0840723
4.52017 0.0839603
4.5205 0.0838483
4.52082 0.0837362
4.52115 0.083624
4.52148 0.0835118
4.5218 0.0833995
4.52213 0.0832872
4.52246 0.0831748
4.52278 0.0830624
4.52311 0.08295
4.52344 0.0828374
4.52376 0.0827249
4.52409 0.0826123
4.52442 0.0824997
4.52474 0.082387
4.52507 0.0822743
4.5254 0.0821616
4.52572 0.0820488
4.52605 0.081936
4.52638 0.0818232
4.5267 0.0817104
4.52703 0.0815975
4.52736 0.0814847
4.52768 0.0813718
4.52801 0.0812589
4.52834 0.0811459
4.52866 0.081033
4.52899 0.0809201
4.52932 0.0808071
4.52964 0.0806941
4.52997 0.0805812
4.5303 0.0804682
4.53062 0.0803552
4.53095 0.0802423
4.53128 0.0801293
4.5316 0.0800164
4.53193 0.0799034
4.53226 0.0797905
4.53258 0.0796775
4.53291 0.0795646
4.53324 0.0794517
4.53356 0.0793388
4.53389 0.0792259
4.53422 0.079113
4.53454 0.0790002
4.53487 0.0788874
4.5352 0.0787746
4.53552 0.0786618
4.53585 0.0785491
4.53618 0.0784363
4.5365 0.0783237
4.53683 0.078211
4.53716 0.0780984
4.53748 0.0779858
4.53781 0.0778732
4.53814 0.0777607
4.53846 0.0776482
4.53879 0.0775358
4.53912 0.0774234
4.53944 0.077311
4.53977 0.0771987
4.5401 0.0770865
4.54042 0.0769742
4.54075 0.0768621
4.54108 0.07675
4.5414 0.0766379
4.54173 0.0765259
4.54206 0.0764139
4.54238 0.076302
4.54271 0.0761902
4.54304 0.0760784
4.54336 0.0759667
4.54369 0.075855
4.54402 0.0757434
4.54434 0.0756319
4.54467 0.0755204
4.545 0.075409
4.54532 0.0752977
4.54565 0.0751864
4.54598 0.0750752
4.5463 0.0749641
4.54663 0.074853
4.54696 0.074742
4.54728 0.0746311
4.54761 0.0745203
4.54794 0.0744096
4.54826 0.0742989
4.54859 0.0741883
4.54892 0.0740778
4.54924 0.0739673
4.54957 0.073857
4.5499 0.0737467
4.55022 0.0736365
4.55055 0.0735265
4.55088 0.0734164
4.5512 0.0733065
4.55153 0.0731967
4.55186 0.073087
4.55218 0.0729773
4.55251 0.0728678
4.55284 0.0727583
4.55316 0.0726489
4.55349 0.0725397
4.55382 0.0724305
4.55414 0.0723214
4.55447 0.0722124
4.5548 0.0721035
4.55512 0.0719948
4.55545 0.0718861
4.55578 0.0717775
4.5561 0.071669
4.55643 0.0715607
4.55676 0.0714524
4.55708 0.0713442
4.55741 0.0712362
4.55774 0.0711282
4.55806 0.0710204
4.55839 0.0709127
4.55872 0.070805
4.55904 0.0706975
4.55937 0.0705901
4.5597 0.0704828
4.56002 0.0703757
4.56035 0.0702686
4.56068 0.0701616
4.561 0.0700548
4.56133 0.0699481
4.56166 0.0698415
4.56198 0.069735
4.56231 0.0696286
4.56264 0.0695224
4.56296 0.0694163
4.56329 0.0693103
4.56362 0.0692044
4.56394 0.0690986
4.56427 0.068993
4.5646 0.0688874
4.56492 0.068782
4.56525 0.0686768
4.56558 0.0685716
4.5659 0.0684666
4.56623 0.0683617
4.56656 0.0682569
4.56688 0.0681523
4.56721 0.0680477
4.56754 0.0679433
4.56786 0.0678391
4.56819 0.0677349
4.56852 0.0676309
4.56884 0.0675271
4.56917 0.0674233
4.5695 0.0673197
4.56982 0.0672162
4.57015 0.0671129
4.57048 0.0670097
4.5708 0.0669066
4.57113 0.0668036
4.57146 0.0667008
4.57178 0.0665981
4.57211 0.0664956
4.57244 0.0663932
4.57276 0.0662909
4.57309 0.0661888
4.57342 0.0660867
4.57374 0.0659849
4.57407 0.0658832
4.5744 0.0657816
4.57472 0.0656801
4.57505 0.0655788
4.57538 0.0654776
4.5757 0.0653766
4.57603 0.0652757
4.57636 0.065175
4.57668 0.0650744
4.57701 0.0649739
4.57734 0.0648736
4.57766 0.0647734
4.57799 0.0646733
4.57832 0.0645734
4.57864 0.0644737
4.57897 0.0643741
4.5793 0.0642746
4.57962 0.0641753
4.57995 0.0640761
4.58028 0.063977
4.5806 0.0638781
4.58093 0.0637794
4.58126 0.0636808
4.58158 0.0635823
4.58191 0.063484
4.58224 0.0633858
4.58256 0.0632878
4.58289 0.06319
4.58322 0.0630922
4.58354 0.0629946
4.58387 0.0628972
4.5842 0.0627999
4.58452 0.0627028
4.58485 0.0626058
4.58518 0.062509
4.5855 0.0624123
4.58583 0.0623157
4.58616 0.0622193
4.58648 0.0621231
4.58681 0.062027
4.58714 0.061931
4.58746 0.0618352
4.58779 0.0617396
4.58812 0.0616441
4.58844 0.0615487
4.58877 0.0614535
4.5891 0.0613585
4.58942 0.0612636
4.58975 0.0611688
4.59008 0.0610742
4.5904 0.0609798
4.59073 0.0608855
4.59106 0.0607913
4.59138 0.0606974
4.59171 0.0606035
4.59204 0.0605098
4.59236 0.0604163
4.59269 0.0603229
4.59302 0.0602296
4.59334 0.0601366
4.59367 0.0600436
4.594 0.0599508
4.59432 0.0598582
4.59465 0.0597657
4.59498 0.0596734
4.5953 0.0595812
4.59563 0.0594892
4.59596 0.0593973
4.59628 0.0593056
4.59661 0.0592141
4.59694 0.0591227
4.59726 0.0590314
4.59759 0.0589403
4.59792 0.0588493
4.59824 0.0587585
4.59857 0.0586679
4.5989 0.0585774
4.59922 0.058487
4.59955 0.0583969
4.59988 0.0583068
4.6002 0.0582169
4.60053 0.0581272
4.60086 0.0580376
4.60118 0.0579482
4.60151 0.0578589
4.60184 0.0577698
4.60216 0.0576808
4.60249 0.057592
4.60282 0.0575033
4.60314 0.0574148
4.60347 0.0573265
4.6038 0.0572383
4.60412 0.0571502
4.60445 0.0570623
4.60478 0.0569746
4.6051 0.056887
4.60543 0.0567995
4.60576 0.0567122
4.60608 0.0566251
4.60641 0.0565381
4.60674 0.0564513
4.60706 0.0563646
4.60739 0.056278
4.60772 0.0561917
4.60804 0.0561054
4.60837 0.0560194
4.6087 0.0559334
4.60902 0.0558477
4.60935 0.0557621
4.60968 0.0556766
4.61 0.0555913
4.61033 0.0555061
4.61066 0.0554211
4.61098 0.0553362
4.61131 0.0552515
4.61164 0.055167
4.61196 0.0550825
4.61229 0.0549983
4.61262 0.0549142
4.61294 0.0548302
4.61327 0.0547464
4.6136 0.0546628
4.61392 0.0545793
4.61425 0.0544959
4.61458 0.0544127
4.6149 0.0543296
4.61523 0.0542467
4.61556 0.054164
4.61588 0.0540814
4.61621 0.0539989
4.61654 0.0539166
4.61686 0.0538345
4.61719 0.0537524
4.61752 0.0536706
4.61784 0.0535889
4.61817 0.0535073
4.6185 0.0534259
4.61882 0.0533446
4.61915 0.0532635
4.61948 0.0531826
4.6198 0.0531017
4.62013 0.0530211
4.62046 0.0529405
4.62078 0.0528602
4.62111 0.0527799
4.62144 0.0526999
4.62176 0.0526199
4.62209 0.0525401
4.62242 0.0524605
4.62274 0.052381
4.62307 0.0523017
4.6234 0.0522225
4.62372 0.0521434
4.62405 0.0520645
4.62438 0.0519857
4.6247 0.0519071
4.62503 0.0518287
4.62536 0.0517503
4.62568 0.0516722
4.62601 0.0515941
4.62634 0.0515162
4.62666 0.0514385
4.62699 0.0513609
4.62732 0.0512834
4.62764 0.0512061
4.62797 0.051129
4.6283 0.0510519
4.62862 0.0509751
4.62895 0.0508983
4.62928 0.0508217
4.6296 0.0507453
4.62993 0.050669
4.63026 0.0505928
4.63058 0.0505168
4.63091 0.0504409
4.63124 0.0503652
4.63156 0.0502896
4.63189 0.0502141
4.63222 0.0501388
4.63254 0.0500637
4.63287 0.0499886
4.6332 0.0499137
4.63352 0.049839
4.63385 0.0497644
4.63418 0.0496899
4.6345 0.0496156
4.63483 0.0495414
4.63516 0.0494674
4.63548 0.0493935
4.63581 0.0493197
4.63614 0.0492461
4.63646 0.0491726
4.63679 0.0490993
4.63712 0.0490261
4.63744 0.048953
4.63777 0.0488801
4.6381 0.0488073
4.63842 0.0487346
4.63875 0.0486621
4.63908 0.0485897
4.6394 0.0485175
4.63973 0.0484454
4.64006 0.0483734
4.64038 0.0483016
4.64071 0.0482299
4.64104 0.0481583
4.64136 0.0480869
4.64169 0.0480156
4.64202 0.0479444
4.64234 0.0478734
4.64267 0.0478025
4.643 0.0477318
4.64332 0.0476612
4.64365 0.0475907
4.64398 0.0475203
4.6443 0.0474501
4.64463 0.0473801
4.64496 0.0473101
4.64528 0.0472403
4.64561 0.0471706
4.64594 0.0471011
4.64626 0.0470317
4.64659 0.0469624
4.64692 0.0468932
4.64724 0.0468242
4.64757 0.0467553
4.6479 0.0466866
4.64822 0.046618
4.64855 0.0465495
4.64888 0.0464811
4.6492 0.0464129
4.64953 0.0463448
4.64986 0.0462768
4.65018 0.046209
4.65051 0.0461413
4.65084 0.0460737
4.65116 0.0460063
4.65149 0.045939
4.65182 0.0458718
4.65214 0.0458047
4.65247 0.0457378
4.6528 0.045671
4.65312 0.0456043
4.65345 0.0455377
4.65378 0.0454713
4.6541 0.045405
4.65443 0.0453389
4.65476 0.0452728
4.65508 0.0452069
4.65541 0.0451411
4.65574 0.0450755
4.65606 0.0450099
4.65639 0.0449445
4.65672 0.0448792
4.65704 0.0448141
4.65737 0.044749
4.6577 0.0446841
4.65802 0.0446193
4.65835 0.0445547
4.65868 0.0444901
4.659 0.0444257
4.65933 0.0443614
4.65966 0.0442973
4.65998 0.0442332
4.66031 0.0441693
4.66064 0.0441055
4.66096 0.0440418
4.66129 0.0439783
4.66162 0.0439148
4.66194 0.0438515
4.66227 0.0437883
4.6626 0.0437253
4.66292 0.0436623
4.66325 0.0435995
4.66358 0.0435368
4.6639 0.0434742
4.66423 0.0434118
4.66456 0.0433494
4.66488 0.0432872
4.66521 0.0432251
4.66554 0.0431631
4.66586 0.0431012
4.66619 0.0430395
4.66652 0.0429778
4.66684 0.0429163
4.66717 0.0428549
4.6675 0.0427937
4.66782 0.0427325
4.66815 0.0426715
4.66848 0.0426105
4.6688 0.0425497
4.66913 0.042489
4.66946 0.0424285
4.66978 0.042368
4.67011 0.0423077
4.67044 0.0422474
4.67076 0.0421873
4.67109 0.0421273
4.67142 0.0420674
4.67174 0.0420077
4.67207 0.041948
4.6724 0.0418885
4.67272 0.0418291
4.67305 0.0417698
4.67338 0.0417106
4.6737 0.0416515
4.67403 0.0415925
4.67436 0.0415337
4.67468 0.0414749
4.67501 0.0414163
4.67534 0.0413578
4.67566 0.0412994
4.67599 0.0412411
4.67632 0.0411829
4.67664 0.0411248
4.67697 0.0410668
4.6773 0.041009
4.67762 0.0409512
4.67795 0.0408936
4.67828 0.0408361
4.6786 0.0407787
4.67893 0.0407214
4.67926 0.0406642
4.67958 0.0406071
4.67991 0.0405501
4.68024 0.0404933
4.68056 0.0404365
4.68089 0.0403799
4.68122 0.0403233
4.68154 0.0402669
4.68187 0.0402106
4.6822 0.0401544
4.68252 0.0400983
4.68285 0.0400423
4.68318 0.0399864
4.6835 0.0399306
4.68383 0.0398749
4.68416 0.0398193
4.68448 0.0397639
4.68481 0.0397085
4.68514 0.0396532
4.68546 0.0395981
4.68579 0.039543
4.68612 0.0394881
4.68644 0.0394333
4.68677 0.0393785
4.6871 0.0393239
4.68742 0.0392694
4.68775 0.0392149
4.68808 0.0391606
4.6884 0.0391064
4.68873 0.0390523
4.68906 0.0389983
4.68938 0.0389444
4.68971 0.0388906
4.69004 0.0388369
4.69036 0.0387833
4.69069 0.0387298
4.69102 0.0386764
4.69134 0.0386231
4.69167 0.0385699
4.692 0.0385168
4.69232 0.0384638
4.69265 0.0384109
4.69298 0.0383581
4.6933 0.0383054
4.69363 0.0382528
4.69396 0.0382003
4.69428 0.0381479
4.69461 0.0380956
4.69494 0.0380434
4.69526 0.0379913
4.69559 0.0379393
4.69592 0.0378874
4.69624 0.0378356
4.69657 0.0377839
4.6969 0.0377323
4.69722 0.0376808
4.69755 0.0376294
4.69788 0.0375781
4.6982 0.0375269
4.69853 0.0374758
4.69886 0.0374247
4.69918 0.0373738
4.69951 0.037323


==> data/theor/theor_dndstb_tab.dat <==
3.87986 0
3.88014 0.240818
3.88041 0.25157
3.88068 0.262432
3.88096 0.273397
3.88123 0.284464
3.8815 0.295627
3.88178 0.306883
3.88205 0.318229
3.88232 0.329661
3.8826 0.341175
3.88287 0.352768
3.88314 0.364438
3.88342 0.37618
3.88369 0.387993
3.88396 0.399872
3.88424 0.411815
3.88451 0.423819
3.88478 0.435882
3.88506 0.448
3.88533 0.46017
3.8856 0.472391
3.88588 0.48466
3.88615 0.496974
3.88642 0.50933
3.8867 0.521727
3.88697 0.534162
3.88724 0.546632
3.88752 0.559135
3.88779 0.571669
3.88806 0.584232
3.88834 0.596821
3.88861 0.609435
3.88888 0.622071
3.88916 0.634727
3.88943 0.647401
3.8897 0.660091
3.88998 0.672795
3.89025 0.685512
3.89052 0.698238
3.8908 0.710973
3.89107 0.723715
3.89134 0.736461
3.89162 0.74921
3.89189 0.76196
3.89216 0.774709
3.89244 0.787456
3.89271 0.800199
3.89298 0.812936
3.89326 0.825666
3.89353 0.838387
3.8938 0.851098
3.89408 0.863796
3.89435 0.876481
3.89462 0.88915
3.8949 0.901804
3.89517 0.914439
3.89544 0.927055
3.89572 0.93965
3.89599 0.952223
3.89626 0.964772
3.89654 0.977297
3.89681 0.989796
3.89708 1.00227
3.89736 1.01471
3.89763 1.02712
3.8979 1.03951
3.89818 1.05186
3.89845 1.06417
3.89872 1.07645
3.899 1.0887
3.89927 1.10091
3.89954 1.11309
3.89982 1.12522
3.90009 1.13732
3.90036 1.14937
3.90064 1.16139
3.90091 1.17336
3.90118 1.18529
3.90146 1.19717
3.90173 1.20901
3.902 1.22081
3.90228 1.23255
3.90255 1.24426
3.90282 1.25591
3.9031 1.26751
3.90337 1.27907
3.90364 1.29057
3.90392 1.30203
3.90419 1.31343
3.90446 1.32479
3.90474 1.33609
3.90501 1.34733
3.90528 1.35853
3.90556 1.36967
3.90583 1.38076
3.9061 1.39179
3.90638 1.40276
3.90665 1.41368
3.90692 1.42455
3.9072 1.43536
3.90747 1.44611
3.90774 1.4568
3.90802 1.46744
3.90829 1.47802
3.90856 1.48854
3.90884 1.49901
3.90911 1.50941
3.90938 1.51976
3.90966 1.53005
3.90993 1.54028
3.9102 1.55045
3.91048 1.56056
3.91075 1.57061
3.91102 1.5806
3.9113 1.59053
3.91157 1.60041
3.91184 1.61022
3.91212 1.61998
3.91239 1.62967
3.91266 1.63931
3.91294 1.64888
3.91321 1.6584
3.91348 1.66785
3.91376 1.67725
3.91403 1.68659
3.9143 1.69587
3.91458 1.70509
3.91485 1.71425
3.91512 1.72335
3.9154 1.73239
3.91567 1.74138
3.91594 1.7503
3.91622 1.75917
3.91649 1.76798
3.91676 1.77673
3.91704 1.78543
3.91731 1.79407
3.91758 1.80265
3.91786 1.81117
3.91813 1.81964
3.9184 1.82805
3.91868 1.83641
3.91895 1.84471
3.91922 1.85295
3.9195 1.86114
3.91977 1.86928
3.92004 1.87736
3.92032 1.88539
3.92059 1.89336
3.92086 1.90129
3.92114 1.90915
3.92141 1.91697
3.92168 1.92474
3.92196 1.93245
3.92223 1.94011
3.9225 1.94772
3.92278 1.95529
3.92305 1.9628
3.92332 1.97026
3.9236 1.97767
3.92387 1.98504
3.92414 1.99236
3.92442 1.99963
3.92469 2.00685
3.92496 2.01403
3.92524 2.02116
3.92551 2.02824
3.92578 2.03528
3.92606 2.04228
3.92633 2.04923
3.9266 2.05614
3.92688 2.06301
3.92715 2.06983
3.92742 2.07661
3.9277 2.08335
3.92797 2.09005
3.92824 2.09671
3.92852 2.10333
3.92879 2.1099
3.92906 2.11645
3.92934 2.12295
3.92961 2.12941
3.92988 2.13584
3.93016 2.14223
3.93043 2.14859
3.9307 2.15491
3.93098 2.16119
3.93125 2.16744
3.93152 2.17366
3.9318 2.17985
3.93207 2.186
3.93234 2.19212
3.93262 2.1982
3.93289 2.20426
3.93316 2.21029
3.93344 2.21629
3.93371 2.22225
3.93398 2.22819
3.93426 2.2341
3.93453 2.23999
3.9348 2.24585
3.93508 2.25168
3.93535 2.25748
3.93562 2.26326
3.9359 2.26902
3.93617 2.27475
3.93644 2.28046
3.93672 2.28614
3.93699 2.29181
3.93726 2.29745
3.93754 2.30307
3.93781 2.30867
3.93808 2.31425
3.93836 2.31981
3.93863 2.32536
3.9389 2.33088
3.93918 2.33639
3.93945 2.34188
3.93972 2.34735
3.94 2.35281
3.94027 2.35825
3.94054 2.36368
3.94082 2.36909
3.94109 2.37449
3.94136 2.37988
3.94164 2.38526
3.94191 2.39062
3.94218 2.39597
3.94246 2.40131
3.94273 2.40665
3.943 2.41197
3.94328 2.41728
3.94355 2.42259
3.94382 2.42788
3.9441 2.43317
3.94437 2.43846
3.94464 2.44374
3.94492 2.44901
3.94519 2.45428
3.94546 2.45954
3.94574 2.4648
3.94601 2.47006
3.94628 2.47531
3.94656 2.48056
3.94683 2.48581
3.9471 2.49106
3.94738 2.49631
3.94765 2.50156
3.94792 2.50681
3.9482 2.51207
3.94847 2.51732
3.94874 2.52258
3.94902 2.52784
3.94929 2.5331
3.94956 2.53837
3.94984 2.54364
3.95011 2.54892
3.95038 2.5542
3.95066 2.5595
3.95093 2.56479
3.9512 2.5701
3.95148 2.57541
3.95175 2.58074
3.95202 2.58607
3.9523 2.59141
3.95257 2.59676
3.95284 2.60213
3.95312 2.6075
3.95339 2.61289
3.95366 2.61829
3.95394 2.62371
3.95421 2.62913
3.95448 2.63458
3.95476 2.64003
3.95503 2.64551
3.9553 2.651
3.95558 2.6565
3.95585 2.66203
3.95612 2.66757
3.9564 2.67313
3.95667 2.67871
3.95694 2.68431
3.95722 2.68993
3.95749 2.69557
3.95776 2.70124
3.95804 2.70692
3.95831 2.71263
3.95858 2.71836
3.95886 2.72411
3.95913 2.72989
3.9594 2.7357
3.95968 2.74153
3.95995 2.74738
3.96022 2.75326
3.9605 2.75918
3.96077 2.76511
3.96104 2.77108
3.96132 2.77708
3.96159 2.7831
3.96186 2.78916
3.96214 2.79525
3.96241 2.80137
3.96268 2.80752
3.96296 2.81371
3.96323 2.81993
3.9635 2.82618
3.96378 2.83247
3.96405 2.83879
3.96432 2.84515
3.9646 2.85155
3.96487 2.85798
3.96514 2.86446
3.96542 2.87097
3.96569 2.87752
3.96596 2.88411
3.96624 2.89074
3.96651 2.89742
3.96678 2.90413
3.96706 2.91089
3.96733 2.91769
3.9676 2.92454
3.96788 2.93143
3.96815 2.93837
3.96842 2.94535
3.9687 2.95238
3.96897 2.95946
3.96924 2.96659
3.96952 2.97376
3.96979 2.98099
3.97006 2.98827
3.97034 2.99559
3.97061 3.00297
3.97088 3.01041
3.97116 3.01789
3.97143 3.02544
3.9717 3.03303
3.97198 3.04069
3.97225 3.0484
3.97252 3.05616
3.9728 3.06399
3.97307 3.07188
3.97334 3.07982
3.97362 3.08783
3.97389 3.0959
3.97416 3.10403
3.97444 3.11222
3.97471 3.12048
3.97498 3.1288
3.97526 3.13719
3.97553 3.14565
3.9758 3.15418
3.97608 3.16277
3.97635 3.17143
3.97662 3.18017
3.9769 3.18897
3.97717 3.19785
3.97744 3.2068
3.97772 3.21583
3.97799 3.22493
3.97826 3.2341
3.97854 3.24336
3.97881 3.25269
3.97908 3.2621
3.97936 3.2716
3.97963 3.28117
3.9799 3.29083
3.98018 3.30057
3.98045 3.31039
3.98072 3.3203
3.981 3.3303
3.98127 3.34039
3.98154 3.35056
3.98182 3.36082
3.98209 3.37118
3.98236 3.38163
3.98264 3.39217
3.98291 3.40281
3.98318 3.41354
3.98346 3.42437
3.98373 3.4353
3.984 3.44633
3.98428 3.45746
3.98455 3.4687
3.98482 3.48003
3.9851 3.49148
3.98537 3.50303
3.98564 3.51468
3.98592 3.52645
3.98619 3.53833
3.98646 3.55031
3.98674 3.56242
3.98701 3.57463
3.98728 3.58697
3.98756 3.59942
3.98783 3.61199
3.9881 3.62468
3.98838 3.6375
3.98865 3.65044
3.98892 3.66351
3.9892 3.6767
3.98947 3.69002
3.98974 3.70347
3.99002 3.71706
3.99029 3.73078
3.99056 3.74464
3.99084 3.75863
3.99111 3.77276
3.99138 3.78704
3.99166 3.80146
3.99193 3.81602
3.9922 3.83073
3.99248 3.84559
3.99275 3.86061
3.99302 3.87577
3.9933 3.89109
3.99357 3.90657
3.99384 3.92221
3.99412 3.938
3.99439 3.95397
3.99466 3.9701
3.99494 3.98639
3.99521 4.00286
3.99548 4.0195
3.99576 4.03631
3.99603 4.05331
3.9963 4.07048
3.99658 4.08783
3.99685 4.10537
3.99712 4.1231
3.9974 4.14102
3.99767 4.15913
3.99794 4.17744
3.99822 4.19594
3.99849 4.21465
3.99876 4.23355
3.99904 4.25267
3.99931 4.27199
3.99958 4.29153
3.99986 4.31128
4.00013 4.33125
4.0004 4.35145
4.00068 4.37187
4.00095 4.39251
4.00122 4.41339
4.0015 4.4345
4.00177 4.45585
4.00204 4.47744
4.00232 4.49927
4.00259 4.52136
4.00286 4.54369
4.00314 4.56629
4.00341 4.58914
4.00368 4.61225
4.00396 4.63563
4.00423 4.65929
4.0045 4.68321
4.00478 4.70742
4.00505 4.73191
4.00532 4.75669
4.0056 4.78176
4.00587 4.80713
4.00614 4.83279
4.00642 4.85877
4.00669 4.88505
4.00696 4.91165
4.00724 4.93856
4.00751 4.96581
4.00778 4.99338
4.00806 5.02128
4.00833 5.04953
4.0086 5.07812
4.00888 5.10706
4.00915 5.13635
4.00942 5.16601
4.0097 5.19603
4.00997 5.22643
4.01024 5.2572
4.01052 5.28836
4.01079 5.31991
4.01106 5.35186
4.01134 5.38421
4.01161 5.41697
4.01188 5.45014
4.01216 5.48374
4.01243 5.51777
4.0127 5.55223
4.01298 5.58714
4.01325 5.6225
4.01352 5.65832
4.0138 5.6946
4.01407 5.73066
4.01434 5.761
4.01462 5.78791
4.01489 5.81241
4.01516 5.83494
4.01544 5.85577
4.01571 5.87508
4.01598 5.89303
4.01626 5.9097
4.01653 5.9252
4.0168 5.93959
4.01708 5.95294
4.01735 5.96531
4.01762 5.97674
4.0179 5.98727
4.01817 5.99696
4.01844 6.00583
4.01872 6.01393
4.01899 6.02127
4.01926 6.02789
4.01954 6.03381
4.01981 6.03907
4.02008 6.04275
4.02036 6.03948
4.02063 6.03189
4.0209 6.0211
4.02118 6.00764
4.02145 5.99185
4.02172 5.97402
4.022 5.95434
4.02227 5.933
4.02254 5.91015
4.02282 5.88592
4.02309 5.86043
4.02336 5.83381
4.02364 5.80614
4.02391 5.77753
4.02418 5.74805
4.02446 5.7178
4.02473 5.68685
4.025 5.65526
4.02528 5.62312
4.02555 5.59047
4.02582 5.55739
4.0261 5.52392
4.02637 5.49012
4.02664 5.45604
4.02692 5.42172
4.02719 5.38722
4.02746 5.35257
4.02774 5.31782
4.02801 5.28299
4.02828 5.24814
4.02856 5.21328
4.02883 5.17845
4.0291 5.14368
4.02938 5.109
4.02965 5.07443
4.02992 5.04
4.0302 5.00573
4.03047 4.97164
4.03074 4.93775
4.03102 4.90408
4.03129 4.87064
4.03156 4.83746
4.03184 4.80454
4.03211 4.77191
4.03238 4.73956
4.03266 4.70752
4.03293 4.67579
4.0332 4.64439
4.03348 4.61331
4.03375 4.58258
4.03402 4.55219
4.0343 4.52216
4.03457 4.49248
4.03484 4.46316
4.03512 4.43421
4.03539 4.40563
4.03566 4.37742
4.03594 4.34958
4.03621 4.32212
4.03648 4.29504
4.03676 4.26833
4.03703 4.242
4.0373 4.21605
4.03758 4.19048
4.03785 4.16528
4.03812 4.14046
4.0384 4.11601
4.03867 4.09193
4.03894 4.06822
4.03922 4.04488
4.03949 4.0219
4.03976 3.99928
4.04004 3.97702
4.04031 3.95511
4.04058 3.93355
4.04086 3.91234
4.04113 3.89147
4.0414 3.87094
4.04168 3.85075
4.04195 3.83088
4.04222 3.81134
4.0425 3.79212
4.04277 3.77321
4.04304 3.75462
4.04332 3.73634
4.04359 3.71835
4.04386 3.70067
4.04414 3.68327
4.04441 3.66616
4.04468 3.64934
4.04496 3.63279
4.04523 3.61651
4.0455 3.6005
4.04578 3.58475
4.04605 3.56926
4.04632 3.55402
4.0466 3.53903
4.04687 3.52428
4.04714 3.50976
4.04742 3.49548
4.04769 3.48142
4.04796 3.46759
4.04824 3.45397
4.04851 3.44057
4.04878 3.42737
4.04906 3.41438
4.04933 3.40158
4.0496 3.38898
4.04988 3.37656
4.05015 3.36433
4.05042 3.35228
4.0507 3.34041
4.05097 3.32871
4.05124 3.31717
4.05152 3.3058
4.05179 3.29459
4.05206 3.28353
4.05234 3.27262
4.05261 3.26185
4.05288 3.25123
4.05316 3.24075
4.05343 3.2304
4.0537 3.22019
4.05398 3.2101
4.05425 3.20014
4.05452 3.1903
4.0548 3.18057
4.05507 3.17096
4.05534 3.16146
4.05562 3.15207
4.05589 3.14278
4.05616 3.13359
4.05644 3.1245
4.05671 3.11551
4.05698 3.10661
4.05726 3.09779
4.05753 3.08907
4.0578 3.08043
4.05808 3.07187
4.05835 3.06339
4.05862 3.05499
4.0589 3.04666
4.05917 3.03841
4.05944 3.03022
4.05972 3.0221
4.05999 3.01405
4.06026 3.00606
4.06054 2.99813
4.06081 2.99025
4.06108 2.98244
4.06136 2.97468
4.06163 2.96698
4.0619 2.95933
4.06218 2.95172
4.06245 2.94417
4.06272 2.93666
4.063 2.9292
4.06327 2.92178
4.06354 2.9144
4.06382 2.90706
4.06409 2.89977
4.06436 2.89251
4.06464 2.88528
4.06491 2.8781
4.06518 2.87094
4.06546 2.86382
4.06573 2.85673
4.066 2.84967
4.06628 2.84265
4.06655 2.83565
4.06682 2.82867
4.0671 2.82173
4.06737 2.81481
4.06764 2.80792
4.06792 2.80105
4.06819 2.7942
4.06846 2.78737
4.06874 2.78057
4.06901 2.77379
4.06928 2.76703
4.06956 2.76029
4.06983 2.75356
4.0701 2.74686
4.07038 2.74017
4.07065 2.73351
4.07092 2.72685
4.0712 2.72022
4.07147 2.7136
4.07174 2.70699
4.07202 2.7004
4.07229 2.69383
4.07256 2.68727
4.07284 2.68072
4.07311 2.67419
4.07338 2.66767
4.07366 2.66116
4.07393 2.65466
4.0742 2.64818
4.07448 2.64171
4.07475 2.63525
4.07502 2.6288
4.0753 2.62236
4.07557 2.61593
4.07584 2.60952
4.07612 2.60311
4.07639 2.59671
4.07666 2.59033
4.07694 2.58395
4.07721 2.57759
4.07748 2.57123
4.07776 2.56488
4.07803 2.55855
4.0783 2.55222
4.07858 2.5459
4.07885 2.53959
4.07912 2.53329
4.0794 2.527
4.07967 2.52072
4.07994 2.51444
4.08022 2.50818
4.08049 2.50192
4.08076 2.49568
4.08104 2.48944
4.08131 2.48321
4.08158 2.47699
4.08186 2.47078
4.08213 2.46458
4.0824 2.45838
4.08268 2.4522
4.08295 2.44602
4.08322 2.43985
4.0835 2.43369
4.08377 2.42754
4.08404 2.4214
4.08432 2.41527
4.08459 2.40914
4.08486 2.40303
4.08514 2.39692
4.08541 2.39082
4.08568 2.38474
4.08596 2.37866
4.08623 2.37259
4.0865 2.36653
4.08678 2.36048
4.08705 2.35443
4.08732 2.3484
4.0876 2.34238
4.08787 2.33636
4.08814 2.33036
4.08842 2.32436
4.08869 2.31837
4.08896 2.3124
4.08924 2.30643
4.08951 2.30047
4.08978 2.29453
4.09006 2.28859
4.09033 2.28266
4.0906 2.27674
4.09088 2.27083
4.09115 2.26494
4.09142 2.25905
4.0917 2.25317
4.09197 2.2473
4.09224 2.24144
4.09252 2.2356
4.09279 2.22976
4.09306 2.22393
4.09334 2.21812
4.09361 2.21231
4.09388 2.20652
4.09416 2.20073
4.09443 2.19496
4.0947 2.18919
4.09498 2.18344
4.09525 2.1777
4.09552 2.17196
4.0958 2.16624
4.09607 2.16053
4.09634 2.15483
4.09662 2.14915
4.09689 2.14347
4.09716 2.1378
4.09744 2.13214
4.09771 2.1265
4.09798 2.12087
4.09826 2.11524
4.09853 2.10963
4.0988 2.10403
4.09908 2.09844
4.09935 2.09286
4.09962 2.08729
4.0999 2.08174
4.10017 2.07619
4.10044 2.07066
4.10072 2.06514
4.10099 2.05962
4.10126 2.05412
4.10154 2.04863
4.10181 2.04315
4.10208 2.03769
4.10236 2.03223
4.10263 2.02679
4.1029 2.02135
4.10318 2.01593
4.10345 2.01052
4.10372 2.00512
4.104 1.99973
4.10427 1.99435
4.10454 1.98898
4.10482 1.98363
4.10509 1.97828
4.10536 1.97295
4.10564 1.96763
4.10591 1.96231
4.10618 1.95701
4.10646 1.95172
4.10673 1.94644
4.107 1.94117
4.10728 1.93592
4.10755 1.93067
4.10782 1.92543
4.1081 1.92021
4.10837 1.91499
4.10864 1.90979
4.10892 1.9046
4.10919 1.89941
4.10946 1.89424
4.10974 1.88908
4.11001 1.88393
4.11028 1.87878
4.11056 1.87365
4.11083 1.86853
4.1111 1.86342
4.11138 1.85832
4.11165 1.85323
4.11192 1.84815
4.1122 1.84308
4.11247 1.83801
4.11274 1.83296
4.11302 1.82792
4.11329 1.82289
4.11356 1.81787
4.11384 1.81285
4.11411 1.80785
4.11438 1.80285
4.11466 1.79787
4.11493 1.79289
4.1152 1.78792
4.11548 1.78297
4.11575 1.77802
4.11602 1.77307
4.1163 1.76814
4.11657 1.76322
4.11684 1.7583
4.11712 1.7534
4.11739 1.7485
4.11766 1.74361
4.11794 1.73873
4.11821 1.73385
4.11848 1.72899
4.11876 1.72413
4.11903 1.71928
4.1193 1.71443
4.11958 1.7096
4.11985 1.70477
4.12012 1.69995
4.1204 1.69514
4.12067 1.69033
4.12094 1.68553
4.12122 1.68074
4.12149 1.67595
4.12176 1.67117
4.12204 1.6664
4.12231 1.66163
4.12258 1.65687
4.12286 1.65212
4.12313 1.64737
4.1234 1.64263
4.12368 1.63789
4.12395 1.63316
4.12422 1.62844
4.1245 1.62372
4.12477 1.61901
4.12504 1.6143
4.12532 1.60959
4.12559 1.6049
4.12586 1.6002
4.12614 1.59552
4.12641 1.59083
4.12668 1.58615
4.12696 1.58148
4.12723 1.57681
4.1275 1.57215
4.12778 1.56749
4.12805 1.56283
4.12832 1.55818
4.1286 1.55353
4.12887 1.54889
4.12914 1.54425
4.12942 1.53961
4.12969 1.53498
4.12996 1.53035
4.13024 1.52573
4.13051 1.52111
4.13078 1.51649
4.13106 1.51188
4.13133 1.50727
4.1316 1.50267
4.13188 1.49807
4.13215 1.49347
4.13242 1.48888
4.1327 1.48429
4.13297 1.4797
4.13324 1.47512
4.13352 1.47054
4.13379 1.46597
4.13406 1.4614
4.13434 1.45683
4.13461 1.45227
4.13488 1.44771
4.13516 1.44316
4.13543 1.43862
4.1357 1.43407
4.13598 1.42954
4.13625 1.42501
4.13652 1.42048
4.1368 1.41596
4.13707 1.41145
4.13734 1.40695
4.13762 1.40245
4.13789 1.39796
4.13816 1.39347
4.13844 1.389
4.13871 1.38453
4.13898 1.38007
4.13926 1.37562
4.13953 1.37119
4.1398 1.36676
4.14008 1.36234
4.14035 1.35794
4.14062 1.35355
4.1409 1.34917
4.14117 1.34481
4.14144 1.34046
4.14172 1.33613
4.14199 1.33181
4.14226 1.32752
4.14254 1.32324
4.14281 1.31898
4.14308 1.31474
4.14336 1.31052
4.14363 1.30632
4.1439 1.30215
4.14418 1.298
4.14445 1.29388
4.14472 1.28979
4.145 1.28572
4.14527 1.28169
4.14554 1.27769
4.14582 1.27372
4.14609 1.26978
4.14636 1.26588
4.14664 1.26201
4.14691 1.25819
4.14718 1.25441
4.14746 1.25066
4.14773 1.24696
4.148 1.24331
4.14828 1.2397
4.14855 1.23614
4.14882 1.23264
4.1491 1.22918
4.14937 1.22578
4.14964 1.22243
4.14992 1.21914
4.15019 1.2159
4.15046 1.21273
4.15074 1.20962
4.15101 1.20657
4.15128 1.20359
4.15156 1.20067
4.15183 1.19782
4.1521 1.19504
4.15238 1.19234
4.15265 1.1897
4.15292 1.18714
4.1532 1.18465
4.15347 1.18223
4.15374 1.1799
4.15402 1.17764
4.15429 1.17545
4.15456 1.17335
4.15484 1.17133
4.15511 1.16938
4.15538 1.16752
4.15566 1.16573
4.15593 1.16403
4.1562 1.16241
4.15648 1.16087
4.15675 1.15941
4.15702 1.15802
4.1573 1.15672
4.15757 1.1555
4.15784 1.15435
4.15812 1.15328
4.15839 1.15229
4.15866 1.15137
4.15894 1.15053
4.15921 1.14976
4.15948 1.14905
4.15976 1.14842
4.16003 1.14786
4.1603 1.14736
4.16058 1.14693
4.16085 1.14655
4.16112 1.14624
4.1614 1.14598
4.16167 1.14578
4.16194 1.14564
4.16222 1.14554
4.16249 1.1455
4.16276 1.1455
4.16304 1.14554
4.16331 1.14563
4.16358 1.14575
4.16386 1.14591
4.16413 1.14611
4.1644 1.14634
4.16468 1.14659
4.16495 1.14688
4.16522 1.14719
4.1655 1.14752
4.16577 1.14787
4.16604 1.14824
4.16632 1.14863
4.16659 1.14903
4.16686 1.14944
4.16714 1.14987
4.16741 1.15029
4.16768 1.15073
4.16796 1.15117
4.16823 1.15161
4.1685 1.15205
4.16878 1.1525
4.16905 1.15293
4.16932 1.15337
4.1696 1.1538
4.16987 1.15422
4.17014 1.15464
4.17042 1.15504
4.17069 1.15544
4.17096 1.15582
4.17124 1.15619
4.17151 1.15655
4.17178 1.15689
4.17206 1.15722
4.17233 1.15754
4.1726 1.15784
4.17288 1.15812
4.17315 1.15838
4.17342 1.15863
4.1737 1.15885
4.17397 1.15906
4.17424 1.15925
4.17452 1.15942
4.17479 1.15957
4.17506 1.1597
4.17534 1.15982
4.17561 1.15991
4.17588 1.15998
4.17616 1.16003
4.17643 1.16006
4.1767 1.16007
4.17698 1.16006
4.17725 1.16003
4.17752 1.15998
4.1778 1.15992
4.17807 1.15983
4.17834 1.15972
4.17862 1.15959
4.17889 1.15945
4.17916 1.15928
4.17944 1.1591
4.17971 1.1589
4.17998 1.15868
4.18026 1.15844
4.18053 1.15818
4.1808 1.15791
4.18108 1.15762
4.18135 1.15731
4.18162 1.15699
4.1819 1.15665
4.18217 1.15629
4.18244 1.15592
4.18272 1.15553
4.18299 1.15513
4.18326 1.15472
4.18354 1.15429
4.18381 1.15384
4.18408 1.15338
4.18436 1.15291
4.18463 1.15243
4.1849 1.15193
4.18518 1.15142
4.18545 1.1509
4.18572 1.15037
4.186 1.14983
4.18627 1.14927
4.18654 1.14871
4.18682 1.14813
4.18709 1.14754
4.18736 1.14695
4.18764 1.14634
4.18791 1.14573
4.18818 1.1451
4.18846 1.14447
4.18873 1.14383
4.189 1.14318
4.18928 1.14252
4.18955 1.14186
4.18982 1.14119
4.1901 1.14051
4.19037 1.13982
4.19064 1.13913
4.19092 1.13843
4.19119 1.13773
4.19146 1.13702
4.19174 1.1363
4.19201 1.13558
4.19228 1.13486
4.19256 1.13412
4.19283 1.13339
4.1931 1.13265
4.19338 1.1319
4.19365 1.13115
4.19392 1.1304
4.1942 1.12965
4.19447 1.12889
4.19474 1.12812
4.19502 1.12736
4.19529 1.12659
4.19556 1.12582
4.19584 1.12504
4.19611 1.12426
4.19638 1.12349
4.19666 1.1227
4.19693 1.12192
4.1972 1.12114
4.19748 1.12035
4.19775 1.11956
4.19802 1.11877
4.1983 1.11798
4.19857 1.11719
4.19884 1.1164
4.19912 1.1156
4.19939 1.11481
4.19966 1.11401
4.19994 1.11322
4.20021 1.11242
4.20048 1.11163
4.20076 1.11083
4.20103 1.11004
4.2013 1.10924
4.20158 1.10844
4.20185 1.10765
4.20212 1.10685
4.2024 1.10606
4.20267 1.10527
4.20294 1.10447
4.20322 1.10368
4.20349 1.10289
4.20376 1.1021
4.20404 1.10131
4.20431 1.10052
4.20458 1.09973
4.20486 1.09895
4.20513 1.09816
4.2054 1.09738
4.20568 1.0966
4.20595 1.09582
4.20622 1.09504
4.2065 1.09427
4.20677 1.09349
4.20704 1.09272
4.20732 1.09195
4.20759 1.09118
4.20786 1.09041
4.20814 1.08965
4.20841 1.08888
4.20868 1.08812
4.20896 1.08737
4.20923 1.08661
4.2095 1.08586
4.20978 1.08511
4.21005 1.08436
4.21032 1.08361
4.2106 1.08287
4.21087 1.08213
4.21114 1.08139
4.21142 1.08065
4.21169 1.07992
4.21196 1.07919
4.21224 1.07846
4.21251 1.07774
4.21278 1.07702
4.21306 1.0763
4.21333 1.07558
4.2136 1.07487
4.21388 1.07416
4.21415 1.07345
4.21442 1.07275
4.2147 1.07205
4.21497 1.07135
4.21524 1.07066
4.21552 1.06997
4.21579 1.06928
4.21606 1.06859
4.21634 1.06791
4.21661 1.06723
4.21688 1.06656
4.21716 1.06589
4.21743 1.06522
4.2177 1.06456
4.21798 1.0639
4.21825 1.06324
4.21852 1.06258
4.2188 1.06193
4.21907 1.06129
4.21934 1.06064
4.21962 1.06
4.21989 1.05937
4.22016 1.05873
4.22044 1.0581
4.22071 1.05748
4.22098 1.05686
4.22126 1.05624
4.22153 1.05562
4.2218 1.05501
4.22208 1.0544
4.22235 1.0538
4.22262 1.0532
4.2229 1.0526
4.22317 1.05201
4.22344 1.05142
4.22372 1.05084
4.22399 1.05026
4.22426 1.04968
4.22454 1.04911
4.22481 1.04854
4.22508 1.04797
4.22536 1.04741
4.22563 1.04685
4.2259 1.0463
4.22618 1.04575
4.22645 1.0452
4.22672 1.04466
4.227 1.04412
4.22727 1.04359
4.22754 1.04306
4.22782 1.04253
4.22809 1.04201
4.22836 1.04149
4.22864 1.04097
4.22891 1.04046
4.22918 1.03995
4.22946 1.03945
4.22973 1.03895
4.23 1.03846
4.23028 1.03797
4.23055 1.03748
4.23082 1.037
4.2311 1.03652
4.23137 1.03604
4.23164 1.03557
4.23192 1.03511
4.23219 1.03464
4.23246 1.03418
4.23274 1.03373
4.23301 1.03328
4.23328 1.03283
4.23356 1.03239
4.23383 1.03195
4.2341 1.03152
4.23438 1.03109
4.23465 1.03066
4.23492 1.03024
4.2352 1.02982
4.23547 1.02941
4.23574 1.029
4.23602 1.02859
4.23629 1.02819
4.23656 1.02779
4.23684 1.0274
4.23711 1.02701
4.23738 1.02663
4.23766 1.02625
4.23793 1.02587
4.2382 1.0255
4.23848 1.02513
4.23875 1.02477
4.23902 1.02441
4.2393 1.02405
4.23957 1.0237
4.23984 1.02335
4.24012 1.02301
4.24039 1.02267
4.24066 1.02233
4.24094 1.022
4.24121 1.02168
4.24148 1.02135
4.24176 1.02104
4.24203 1.02072
4.2423 1.02041
4.24258 1.02011
4.24285 1.0198
4.24312 1.01951
4.2434 1.01921
4.24367 1.01893
4.24394 1.01864
4.24422 1.01836
4.24449 1.01808
4.24476 1.01781
4.24504 1.01754
4.24531 1.01728
4.24558 1.01702
4.24586 1.01677
4.24613 1.01652
4.2464 1.01627
4.24668 1.01603
4.24695 1.01579
4.24722 1.01555
4.2475 1.01533
4.24777 1.0151
4.24804 1.01488
4.24832 1.01466
4.24859 1.01445
4.24886 1.01424
4.24914 1.01404
4.24941 1.01384
4.24968 1.01364
4.24996 1.01345
4.25023 1.01326
4.2505 1.01308
4.25078 1.0129
4.25105 1.01273
4.25132 1.01256
4.2516 1.01239
4.25187 1.01223
4.25214 1.01207
4.25242 1.01192
4.25269 1.01177
4.25296 1.01163
4.25324 1.01149
4.25351 1.01135
4.25378 1.01122
4.25406 1.01109
4.25433 1.01097
4.2546 1.01085
4.25488 1.01074
4.25515 1.01063
4.25542 1.01052
4.2557 1.01042
4.25597 1.01033
4.25624 1.01023
4.25652 1.01015
4.25679 1.01006
4.25706 1.00998
4.25734 1.00991
4.25761 1.00984
4.25788 1.00977
4.25816 1.00971
4.25843 1.00965
4.2587 1.0096
4.25898 1.00955
4.25925 1.0095
4.25952 1.00946
4.2598 1.00943
4.26007 1.0094
4.26034 1.00937
4.26062 1.00935
4.26089 1.00933
4.26116 1.00932
4.26144 1.00931
4.26171 1.0093
4.26198 1.0093
4.26226 1.00931
4.26253 1.00931
4.2628 1.00933
4.26308 1.00934
4.26335 1.00937
4.26362 1.00939
4.2639 1.00942
4.26417 1.00946
4.26444 1.0095
4.26472 1.00954
4.26499 1.00959
4.26526 1.00964
4.26554 1.0097
4.26581 1.00976
4.26608 1.00983
4.26636 1.0099
4.26663 1.00997
4.2669 1.01005
4.26718 1.01014
4.26745 1.01022
4.26772 1.01032
4.268 1.01042
4.26827 1.01052
4.26854 1.01062
4.26882 1.01074
4.26909 1.01085
4.26936 1.01097
4.26964 1.0111
4.26991 1.01123
4.27018 1.01136
4.27046 1.0115
4.27073 1.01164
4.271 1.01179
4.27128 1.01194
4.27155 1.0121
4.27182 1.01226
4.2721 1.01243
4.27237 1.0126
4.27264 1.01277
4.27292 1.01295
4.27319 1.01314
4.27346 1.01333
4.27374 1.01352
4.27401 1.01372
4.27428 1.01392
4.27456 1.01413
4.27483 1.01435
4.2751 1.01456
4.27538 1.01478
4.27565 1.01501
4.27592 1.01524
4.2762 1.01548
4.27647 1.01572
4.27674 1.01597
4.27702 1.01622
4.27729 1.01647
4.27756 1.01673
4.27784 1.017
4.27811 1.01726
4.27838 1.01754
4.27866 1.01782
4.27893 1.0181
4.2792 1.01839
4.27948 1.01868
4.27975 1.01898
4.28002 1.01928
4.2803 1.01959
4.28057 1.0199
4.28084 1.02022
4.28112 1.02054
4.28139 1.02087
4.28166 1.0212
4.28194 1.02154
4.28221 1.02188
4.28248 1.02223
4.28276 1.02258
4.28303 1.02293
4.2833 1.0233
4.28358 1.02366
4.28385 1.02403
4.28412 1.02441
4.2844 1.02479
4.28467 1.02518
4.28494 1.02557
4.28522 1.02596
4.28549 1.02636
4.28576 1.02677
4.28604 1.02718
4.28631 1.0276
4.28658 1.02802
4.28686 1.02844
4.28713 1.02888
4.2874 1.02931
4.28768 1.02975
4.28795 1.0302
4.28822 1.03065
4.2885 1.03111
4.28877 1.03157
4.28904 1.03204
4.28932 1.03251
4.28959 1.03298
4.28986 1.03347
4.29014 1.03395
4.29041 1.03445
4.29068 1.03494
4.29096 1.03545
4.29123 1.03596
4.2915 1.03647
4.29178 1.03699
4.29205 1.03751
4.29232 1.03804
4.2926 1.03858
4.29287 1.03911
4.29314 1.03966
4.29342 1.04021
4.29369 1.04077
4.29396 1.04133
4.29424 1.04189
4.29451 1.04246
4.29478 1.04304
4.29506 1.04362
4.29533 1.04421
4.2956 1.0448
4.29588 1.0454
4.29615 1.04601
4.29642 1.04662
4.2967 1.04723
4.29697 1.04785
4.29724 1.04848
4.29752 1.04911
4.29779 1.04974
4.29806 1.05039
4.29834 1.05103
4.29861 1.05169
4.29888 1.05235
4.29916 1.05301
4.29943 1.05368
4.2997 1.05436
4.29998 1.05504
4.30025 1.05572
4.30052 1.05642
4.3008 1.05711
4.30107 1.05782
4.30134 1.05853
4.30162 1.05924
4.30189 1.05996
4.30216 1.06069
4.30244 1.06142
4.30271 1.06216
4.30298 1.0629
4.30326 1.06365
4.30353 1.06441
4.3038 1.06517
4.30408 1.06593
4.30435 1.06671
4.30462 1.06748
4.3049 1.06827
4.30517 1.06906
4.30544 1.06985
4.30572 1.07066
4.30599 1.07146
4.30626 1.07228
4.30654 1.0731
4.30681 1.07392
4.30708 1.07475
4.30736 1.07559
4.30763 1.07643
4.3079 1.07728
4.30818 1.07814
4.30845 1.079
4.30872 1.07987
4.309 1.08074
4.30927 1.08162
4.30954 1.08251
4.30982 1.0834
4.31009 1.0843
4.31036 1.0852
4.31064 1.08611
4.31091 1.08703
4.31118 1.08795
4.31146 1.08888
4.31173 1.08981
4.312 1.09075
4.31228 1.0917
4.31255 1.09265
4.31282 1.09361
4.3131 1.09458
4.31337 1.09555
4.31364 1.09653
4.31392 1.09752
4.31419 1.09851
4.31446 1.09951
4.31474 1.10051
4.31501 1.10152
4.31528 1.10254
4.31556 1.10356
4.31583 1.10459
4.3161 1.10563
4.31638 1.10667
4.31665 1.10772
4.31692 1.10877
4.3172 1.10984
4.31747 1.11091
4.31774 1.11198
4.31802 1.11306
4.31829 1.11415
4.31856 1.11525
4.31884 1.11635
4.31911 1.11746
4.31938 1.11857
4.31966 1.11969
4.31993 1.12082
4.3202 1.12195
4.32048 1.1231
4.32075 1.12424
4.32102 1.1254
4.3213 1.12656
4.32157 1.12773
4.32184 1.1289
4.32212 1.13009
4.32239 1.13127
4.32266 1.13247
4.32294 1.13367
4.32321 1.13488
4.32348 1.1361
4.32376 1.13732
4.32403 1.13855
4.3243 1.13979
4.32458 1.14103
4.32485 1.14228
4.32512 1.14353
4.3254 1.14478
4.32567 1.14602
4.32594 1.14727
4.32622 1.14851
4.32649 1.14974
4.32676 1.15097
4.32704 1.15219
4.32731 1.1534
4.32758 1.1546
4.32786 1.15579
4.32813 1.15697
4.3284 1.15814
4.32868 1.1593
4.32895 1.16044
4.32922 1.16157
4.3295 1.16269
4.32977 1.16378
4.33004 1.16484
4.33032 1.16588
4.33059 1.16689
4.33086 1.16787
4.33114 1.16882
4.33141 1.16974
4.33168 1.17063
4.33196 1.17147
4.33223 1.17228
4.3325 1.17306
4.33278 1.17379
4.33305 1.17448
4.33332 1.17513
4.3336 1.17574
4.33387 1.1763
4.33414 1.17681
4.33442 1.17728
4.33469 1.17771
4.33496 1.17808
4.33524 1.17841
4.33551 1.17868
4.33578 1.1789
4.33606 1.17907
4.33633 1.17919
4.3366 1.17926
4.33688 1.17927
4.33715 1.17922
4.33742 1.17912
4.3377 1.17896
4.33797 1.17875
4.33824 1.17847
4.33852 1.17814
4.33879 1.17775
4.33906 1.1773
4.33934 1.17679
4.33961 1.17622
4.33988 1.17559
4.34016 1.1749
4.34043 1.17414
4.3407 1.17332
4.34098 1.17244
4.34125 1.1715
4.34152 1.1705
4.3418 1.16943
4.34207 1.1683
4.34234 1.1671
4.34262 1.16584
4.34289 1.16452
4.34316 1.16313
4.34344 1.16168
4.34371 1.16016
4.34398 1.15858
4.34426 1.15694
4.34453 1.15524
4.3448 1.15347
4.34508 1.15163
4.34535 1.14974
4.34562 1.14778
4.3459 1.14575
4.34617 1.14367
4.34644 1.14152
4.34672 1.13932
4.34699 1.13705
4.34726 1.13472
4.34754 1.13232
4.34781 1.12987
4.34808 1.12736
4.34836 1.12479
4.34863 1.12217
4.3489 1.11948
4.34918 1.11674
4.34945 1.11394
4.34972 1.11108
4.35 1.10818
4.35027 1.10521
4.35054 1.10219
4.35082 1.09912
4.35109 1.096
4.35136 1.09283
4.35164 1.0896
4.35191 1.08633
4.35218 1.08301
4.35246 1.07964
4.35273 1.07623
4.353 1.07276
4.35328 1.06926
4.35355 1.06571
4.35382 1.06212
4.3541 1.05849
4.35437 1.05481
4.35464 1.0511
4.35492 1.04735
4.35519 1.04356
4.35546 1.03974
4.35574 1.03588
4.35601 1.03199
4.35628 1.02806
4.35656 1.02411
4.35683 1.02012
4.3571 1.01611
4.35738 1.01207
4.35765 1.008
4.35792 1.00391
4.3582 0.999789
4.35847 0.995649
4.35874 0.991487
4.35902 0.987306
4.35929 0.983106
4.35956 0.978888
4.35984 0.974653
4.36011 0.970404
4.36038 0.96614
4.36066 0.961865
4.36093 0.957577
4.3612 0.95328
4.36148 0.948974
4.36175 0.944661
4.36202 0.940341
4.3623 0.936016
4.36257 0.931687
4.36284 0.927356
4.36312 0.923023
4.36339 0.91869
4.36366 0.914358
4.36394 0.910028
4.36421 0.905702
4.36448 0.901381
4.36476 0.897065
4.36503 0.892756
4.3653 0.888455
4.36558 0.884164
4.36585 0.879883
4.36612 0.875613
4.3664 0.871356
4.36667 0.867112
4.36694 0.862883
4.36722 0.85867
4.36749 0.854474
4.36776 0.850295
4.36804 0.846135
4.36831 0.841995
4.36858 0.837875
4.36886 0.833777
4.36913 0.829702
4.3694 0.82565
4.36968 0.821623
4.36995 0.81762
4.37022 0.813644
4.3705 0.809695
4.37077 0.805774
4.37104 0.801881
4.37132 0.798017
4.37159 0.794184
4.37186 0.790381
4.37214 0.78661
4.37241 0.782871
4.37268 0.779164
4.37296 0.775492
4.37323 0.771853
4.3735 0.76825
4.37378 0.764682
4.37405 0.761149
4.37432 0.757653
4.3746 0.754195
4.37487 0.750773
4.37514 0.74739
4.37542 0.744045
4.37569 0.74074
4.37596 0.737473
4.37624 0.734247
4.37651 0.731061
4.37678 0.727915
4.37706 0.72481
4.37733 0.721746
4.3776 0.718724
4.37788 0.715744
4.37815 0.712806
4.37842 0.70991
4.3787 0.707057
4.37897 0.704247
4.37924 0.70148
4.37952 0.698756
4.37979 0.696075
4.38006 0.693438
4.38034 0.690845
4.38061 0.688295
4.38088 0.685789
4.38116 0.683328
4.38143 0.68091
4.3817 0.678537
4.38198 0.676207
4.38225 0.673922
4.38252 0.671681
4.3828 0.669484
4.38307 0.667331
4.38334 0.665222
4.38362 0.663157
4.38389 0.661137
4.38416 0.65916
4.38444 0.657227
4.38471 0.655337
4.38498 0.653491
4.38526 0.651689
4.38553 0.64993
4.3858 0.648214
4.38608 0.646541
4.38635 0.64491
4.38662 0.643323
4.3869 0.641778
4.38717 0.640275
4.38744 0.638814
4.38772 0.637395
4.38799 0.636017
4.38826 0.634681
4.38854 0.633385
4.38881 0.632131
4.38908 0.630917
4.38936 0.629743
4.38963 0.628609
4.3899 0.627515
4.39018 0.626461
4.39045 0.625445
4.39072 0.624468
4.391 0.62353
4.39127 0.62263
4.39154 0.621767
4.39182 0.620942
4.39209 0.620154
4.39236 0.619403
4.39264 0.618689
4.39291 0.61801
4.39318 0.617367
4.39346 0.61676
4.39373 0.616187
4.394 0.615649
4.39428 0.615146
4.39455 0.614676
4.39482 0.61424
4.3951 0.613837
4.39537 0.613466
4.39564 0.613128
4.39592 0.612822
4.39619 0.612548
4.39646 0.612304
4.39674 0.612092
4.39701 0.61191
4.39728 0.611758
4.39756 0.611635
4.39783 0.611542
4.3981 0.611477
4.39838 0.611441
4.39865 0.611433
4.39892 0.611453
4.3992 0.6115
4.39947 0.611573
4.39974 0.611673
4.40002 0.611799
4.40029 0.611951
4.40056 0.612127
4.40084 0.612329
4.40111 0.612555
4.40138 0.612805
4.40166 0.613079
4.40193 0.613375
4.4022 0.613695
4.40248 0.614037
4.40275 0.614401
4.40302 0.614787
4.4033 0.615194
4.40357 0.615622
4.40384 0.61607
4.40412 0.616538
4.40439 0.617027
4.40466 0.617534
4.40494 0.61806
4.40521 0.618605
4.40548 0.619169
4.40576 0.61975
4.40603 0.620348
4.4063 0.620964
4.40658 0.621596
4.40685 0.622244
4.40712 0.622909
4.4074 0.623589
4.40767 0.624285
4.40794 0.624995
4.40822 0.62572
4.40849 0.62646
4.40876 0.627213
4.40904 0.627979
4.40931 0.628759
4.40958 0.629552
4.40986 0.630357
4.41013 0.631175
4.4104 0.632004
4.41068 0.632845
4.41095 0.633697
4.41122 0.63456
4.4115 0.635433
4.41177 0.636317
4.41204 0.637211
4.41232 0.638114
4.41259 0.639027
4.41286 0.639948
4.41314 0.640879
4.41341 0.641818
4.41368 0.642765
4.41396 0.643719
4.41423 0.644682
4.4145 0.645652
4.41478 0.646628
4.41505 0.647612
4.41532 0.648601
4.4156 0.649597
4.41587 0.650599
4.41614 0.651607
4.41642 0.65262
4.41669 0.653638
4.41696 0.654661
4.41724 0.655688
4.41751 0.65672
4.41778 0.657756
4.41806 0.658796
4.41833 0.659839
4.4186 0.660886
4.41888 0.661936
4.41915 0.662988
4.41942 0.664044
4.4197 0.665102
4.41997 0.666162
4.42024 0.667224
4.42052 0.668288
4.42079 0.669353
4.42106 0.67042
4.42134 0.671488
4.42161 0.672557
4.42188 0.673627
4.42216 0.674697
4.42243 0.675767
4.4227 0.676838
4.42298 0.677908
4.42325 0.678979
4.42352 0.680049
4.4238 0.681118
4.42407 0.682186
4.42434 0.683254
4.42462 0.68432
4.42489 0.685385
4.42516 0.686449
4.42544 0.687511
4.42571 0.688571
4.42598 0.689629
4.42626 0.690685
4.42653 0.691738
4.4268 0.692789
4.42708 0.693838
4.42735 0.694883
4.42762 0.695926
4.4279 0.696966
4.42817 0.698002
4.42844 0.699035
4.42872 0.700065
4.42899 0.701091
4.42926 0.702113
4.42954 0.703131
4.42981 0.704146
4.43008 0.705156
4.43036 0.706162
4.43063 0.707163
4.4309 0.70816
4.43118 0.709152
4.43145 0.71014
4.43172 0.711122
4.432 0.7121
4.43227 0.713072
4.43254 0.71404
4.43282 0.715002
4.43309 0.715958
4.43336 0.71691
4.43364 0.717855
4.43391 0.718795
4.43418 0.719729
4.43446 0.720657
4.43473 0.721579
4.435 0.722495
4.43528 0.723405
4.43555 0.724308
4.43582 0.725206
4.4361 0.726096
4.43637 0.726981
4.43664 0.727858
4.43692 0.72873
4.43719 0.729594
4.43746 0.730451
4.43774 0.731302
4.43801 0.732146
4.43828 0.732982
4.43856 0.733812
4.43883 0.734634
4.4391 0.73545
4.43938 0.736257
4.43965 0.737058
4.43992 0.737851
4.4402 0.738637
4.44047 0.739415
4.44074 0.740186
4.44102 0.740949
4.44129 0.741704
4.44156 0.742452
4.44184 0.743192
4.44211 0.743924
4.44238 0.744648
4.44266 0.745365
4.44293 0.746073
4.4432 0.746773
4.44348 0.747466
4.44375 0.74815
4.44402 0.748826
4.4443 0.749494
4.44457 0.750154
4.44484 0.750806
4.44512 0.751449
4.44539 0.752084
4.44566 0.752711
4.44594 0.75333
4.44621 0.75394
4.44648 0.754542
4.44676 0.755135
4.44703 0.75572
4.4473 0.756296
4.44758 0.756864
4.44785 0.757424
4.44812 0.757975
4.4484 0.758517
4.44867 0.759051
4.44894 0.759577
4.44922 0.760093
4.44949 0.760601
4.44976 0.761101
4.45004 0.761592
4.45031 0.762074
4.45058 0.762548
4.45086 0.763013
4.45113 0.763469
4.4514 0.763917
4.45168 0.764356
4.45195 0.764786
4.45222 0.765208
4.4525 0.76562
4.45277 0.766025
4.45304 0.76642
4.45332 0.766807
4.45359 0.767185
4.45386 0.767555
4.45414 0.767915
4.45441 0.768267
4.45468 0.768611
4.45496 0.768945
4.45523 0.769271
4.4555 0.769589
4.45578 0.769897
4.45605 0.770197
4.45632 0.770488
4.4566 0.770771
4.45687 0.771045
4.45714 0.77131
4.45742 0.771567
4.45769 0.771815
4.45796 0.772055
4.45824 0.772286
4.45851 0.772508
4.45878 0.772722
4.45906 0.772927
4.45933 0.773124
4.4596 0.773312
4.45988 0.773492
4.46015 0.773663
4.46042 0.773826
4.4607 0.77398
4.46097 0.774126
4.46124 0.774263
4.46152 0.774392
4.46179 0.774513
4.46206 0.774625
4.46234 0.774729
4.46261 0.774825
4.46288 0.774912
4.46316 0.774991
4.46343 0.775062
4.4637 0.775124
4.46398 0.775179
4.46425 0.775225
4.46452 0.775263
4.4648 0.775293
4.46507 0.775315
4.46534 0.775328
4.46562 0.775334
4.46589 0.775332
4.46616 0.775321
4.46644 0.775303
4.46671 0.775276
4.46698 0.775242
4.46726 0.7752
4.46753 0.77515
4.4678 0.775092
4.46808 0.775027
4.46835 0.774953
4.46862 0.774872
4.4689 0.774783
4.46917 0.774687
4.46944 0.774583
4.46972 0.774471
4.46999 0.774351
4.47026 0.774224
4.47054 0.77409
4.47081 0.773948
4.47108 0.773798
4.47136 0.773642
4.47163 0.773477
4.4719 0.773306
4.47218 0.773127
4.47245 0.77294
4.47272 0.772747
4.473 0.772546
4.47327 0.772338
4.47354 0.772123
4.47382 0.771901
4.47409 0.771671
4.47436 0.771435
4.47464 0.771192
4.47491 0.770941
4.47518 0.770684
4.47546 0.77042
4.47573 0.770149
4.476 0.769871
4.47628 0.769586
4.47655 0.769294
4.47682 0.768996
4.4771 0.768691
4.47737 0.76838
4.47764 0.768061
4.47792 0.767736
4.47819 0.767405
4.47846 0.767067
4.47874 0.766723
4.47901 0.766372
4.47928 0.766015
4.47956 0.765652
4.47983 0.765282
4.4801 0.764906
4.48038 0.764523
4.48065 0.764135
4.48092 0.76374
4.4812 0.763339
4.48147 0.762932
4.48174 0.762519
4.48202 0.7621
4.48229 0.761675
4.48256 0.761245
4.48284 0.760808
4.48311 0.760365
4.48338 0.759917
4.48366 0.759462
4.48393 0.759002
4.4842 0.758537
4.48448 0.758065
4.48475 0.757588
4.48502 0.757106
4.4853 0.756618
4.48557 0.756124
4.48584 0.755625
4.48612 0.755121
4.48639 0.754611
4.48666 0.754096
4.48694 0.753575
4.48721 0.753049
4.48748 0.752518
4.48776 0.751982
4.48803 0.751441
4.4883 0.750894
4.48858 0.750343
4.48885 0.749786
4.48912 0.749224
4.4894 0.748658
4.48967 0.748086
4.48994 0.74751
4.49022 0.746929
4.49049 0.746343
4.49076 0.745752
4.49104 0.745156
4.49131 0.744556
4.49158 0.743951
4.49186 0.743342
4.49213 0.742728
4.4924 0.742109
4.49268 0.741486
4.49295 0.740859
4.49322 0.740227
4.4935 0.73959
4.49377 0.73895
4.49404 0.738305
4.49432 0.737655
4.49459 0.737002
4.49486 0.736344
4.49514 0.735682
4.49541 0.735016
4.49568 0.734346
4.49596 0.733672
4.49623 0.732994
4.4965 0.732312
4.49678 0.731626
4.49705 0.730936
4.49732 0.730242
4.4976 0.729545
4.49787 0.728843
4.49814 0.728138
4.49842 0.727429
4.49869 0.726717
4.49896 0.726
4.49924 0.725281
4.49951 0.724557
4.49978 0.72383
4.50006 0.7231
4.50033 0.722366
4.5006 0.721629
4.50088 0.720888
4.50115 0.720144
4.50142 0.719397
4.5017 0.718646
4.50197 0.717892
4.50224 0.717135
4.50252 0.716375
4.50279 0.715611
4.50306 0.714845
4.50334 0.714075
4.50361 0.713302
4.50388 0.712527
4.50416 0.711748
4.50443 0.710966
4.5047 0.710182
4.50498 0.709394
4.50525 0.708604
4.50552 0.707811
4.5058 0.707015
4.50607 0.706217
4.50634 0.705415
4.50662 0.704611
4.50689 0.703805
4.50716 0.702995
4.50744 0.702184
4.50771 0.701369
4.50798 0.700552
4.50826 0.699733
4.50853 0.698911
4.5088 0.698087
4.50908 0.69726
4.50935 0.696431
4.50962 0.6956
4.5099 0.694766
4.51017 0.69393
4.51044 0.693092
4.51072 0.692252
4.51099 0.691409
4.51126 0.690564
4.51154 0.689718
4.51181 0.688869
4.51208 0.688018
4.51236 0.687165
4.51263 0.68631
4.5129 0.685453
4.51318 0.684594
4.51345 0.683733
4.51372 0.68287
4.514 0.682006
4.51427 0.681139
4.51454 0.680271
4.51482 0.679401
4.51509 0.678529
4.51536 0.677656
4.51564 0.676781
4.51591 0.675904
4.51618 0.675026
4.51646 0.674146
4.51673 0.673264
4.517 0.672381
4.51728 0.671496
4.51755 0.67061
4.51782 0.669722
4.5181 0.668833
4.51837 0.667943
4.51864 0.667051
4.51892 0.666158
4.51919 0.665263
4.51946 0.664367
4.51974 0.66347
4.52001 0.662571
4.52028 0.661672
4.52056 0.660771
4.52083 0.659869
4.5211 0.658965
4.52138 0.658061
4.52165 0.657155
4.52192 0.656249
4.5222 0.655341
4.52247 0.654432
4.52274 0.653522
4.52302 0.652612
4.52329 0.6517
4.52356 0.650787
4.52384 0.649873
4.52411 0.648959
4.52438 0.648043
4.52466 0.647127
4.52493 0.64621
4.5252 0.645292
4.52548 0.644373
4.52575 0.643454
4.52602 0.642533
4.5263 0.641612
4.52657 0.64069
4.52684 0.639768
4.52712 0.638845
4.52739 0.637921
4.52766 0.636997
4.52794 0.636072
4.52821 0.635146
4.52848 0.63422
4.52876 0.633293
4.52903 0.632366
4.5293 0.631439
4.52958 0.63051
4.52985 0.629582
4.53012 0.628653
4.5304 0.627723
4.53067 0.626793
4.53094 0.625863
4.53122 0.624932
4.53149 0.624001
4.53176 0.62307
4.53204 0.622138
4.53231 0.621206
4.53258 0.620274
4.53286 0.619342
4.53313 0.618409
4.5334 0.617476
4.53368 0.616543
4.53395 0.61561
4.53422 0.614676
4.5345 0.613742
4.53477 0.612809
4.53504 0.611875
4.53532 0.610941
4.53559 0.610007
4.53586 0.609073
4.53614 0.608138
4.53641 0.607204
4.53668 0.60627
4.53696 0.605336
4.53723 0.604401
4.5375 0.603467
4.53778 0.602533
4.53805 0.601599
4.53832 0.600665
4.5386 0.599731
4.53887 0.598797
4.53914 0.597863
4.53942 0.59693
4.53969 0.595996
4.53996 0.595063
4.54024 0.59413
4.54051 0.593197
4.54078 0.592265
4.54106 0.591332
4.54133 0.5904
4.5416 0.589468
4.54188 0.588536
4.54215 0.587605
4.54242 0.586674
4.5427 0.585743
4.54297 0.584813
4.54324 0.583882
4.54352 0.582953
4.54379 0.582023
4.54406 0.581094
4.54434 0.580165
4.54461 0.579237
4.54488 0.578309
4.54516 0.577382
4.54543 0.576455
4.5457 0.575528
4.54598 0.574602
4.54625 0.573676
4.54652 0.572751
4.5468 0.571827
4.54707 0.570902
4.54734 0.569979
4.54762 0.569056
4.54789 0.568133
4.54816 0.567211
4.54844 0.566289
4.54871 0.565368
4.54898 0.564448
4.54926 0.563528
4.54953 0.562609
4.5498 0.561691
4.55008 0.560773
4.55035 0.559855
4.55062 0.558939
4.5509 0.558023
4.55117 0.557108
4.55144 0.556193
4.55172 0.555279
4.55199 0.554366
4.55226 0.553453
4.55254 0.552541
4.55281 0.55163
4.55308 0.55072
4.55336 0.54981
4.55363 0.548901
4.5539 0.547993
4.55418 0.547086
4.55445 0.546179
4.55472 0.545273
4.555 0.544368
4.55527 0.543464
4.55554 0.54256
4.55582 0.541658
4.55609 0.540756
4.55636 0.539855
4.55664 0.538955
4.55691 0.538056
4.55718 0.537157
4.55746 0.53626
4.55773 0.535363
4.558 0.534467
4.55828 0.533572
4.55855 0.532678
4.55882 0.531785
4.5591 0.530893
4.55937 0.530002
4.55964 0.529111
4.55992 0.528222
4.56019 0.527333
4.56046 0.526446
4.56074 0.525559
4.56101 0.524674
4.56128 0.523789
4.56156 0.522905
4.56183 0.522023
4.5621 0.521141
4.56238 0.52026
4.56265 0.51938
4.56292 0.518501
4.5632 0.517624
4.56347 0.516747
4.56374 0.515871
4.56402 0.514997
4.56429 0.514123
4.56456 0.51325
4.56484 0.512379
4.56511 0.511508
4.56538 0.510639
4.56566 0.50977
4.56593 0.508903
4.5662 0.508037
4.56648 0.507171
4.56675 0.506307
4.56702 0.505444
4.5673 0.504582
4.56757 0.503721
4.56784 0.502861
4.56812 0.502003
4.56839 0.501145
4.56866 0.500289
4.56894 0.499433
4.56921 0.498579
4.56948 0.497726
4.56976 0.496874
4.57003 0.496023
4.5703 0.495174
4.57058 0.494325
4.57085 0.493478
4.57112 0.492631
4.5714 0.491786
4.57167 0.490942
4.57194 0.490099
4.57222 0.489258
4.57249 0.488417
4.57276 0.487578
4.57304 0.48674
4.57331 0.485903
4.57358 0.485067
4.57386 0.484233
4.57413 0.483399
4.5744 0.482567
4.57468 0.481736
4.57495 0.480906
4.57522 0.480078
4.5755 0.47925
4.57577 0.478424
4.57604 0.477599
4.57632 0.476776
4.57659 0.475953
4.57686 0.475132
4.57714 0.474312
4.57741 0.473493
4.57768 0.472675
4.57796 0.471859
4.57823 0.471044
4.5785 0.47023
4.57878 0.469417
4.57905 0.468605
4.57932 0.467795
4.5796 0.466986
4.57987 0.466178
4.58014 0.465372
4.58042 0.464567
4.58069 0.463763
4.58096 0.46296
4.58124 0.462159
4.58151 0.461358
4.58178 0.460559
4.58206 0.459762
4.58233 0.458965
4.5826 0.45817
4.58288 0.457376
4.58315 0.456584
4.58342 0.455792
4.5837 0.455002
4.58397 0.454213
4.58424 0.453426
4.58452 0.45264
4.58479 0.451855
4.58506 0.451071
4.58534 0.450289
4.58561 0.449508
4.58588 0.448728
4.58616 0.447949
4.58643 0.447172
4.5867 0.446396
4.58698 0.445621
4.58725 0.444848
4.58752 0.444076
4.5878 0.443305
4.58807 0.442535
4.58834 0.441767
4.58862 0.441
4.58889 0.440235
4.58916 0.43947
4.58944 0.438707
4.58971 0.437945
4.58998 0.437185
4.59026 0.436426
4.59053 0.435668
4.5908 0.434911
4.59108 0.434156
4.59135 0.433402
4.59162 0.43265
4.5919 0.431898
4.59217 0.431148
4.59244 0.430399
4.59272 0.429652
4.59299 0.428906
4.59326 0.428161
4.59354 0.427418
4.59381 0.426675
4.59408 0.425934
4.59436 0.425195
4.59463 0.424457
4.5949 0.42372
4.59518 0.422984
4.59545 0.42225
4.59572 0.421516
4.596 0.420785
4.59627 0.420054
4.59654 0.419325
4.59682 0.418597
4.59709 0.417871
4.59736 0.417145
4.59764 0.416421
4.59791 0.415699
4.59818 0.414978
4.59846 0.414258
4.59873 0.413539
4.599 0.412821
4.59928 0.412105
4.59955 0.411391
4.59982 0.410677
4.6001 0.409965
4.60037 0.409254
4.60064 0.408544
4.60092 0.407836
4.60119 0.407129
4.60146 0.406423
4.60174 0.405719
4.60201 0.405016
4.60228 0.404314
4.60256 0.403614
4.60283 0.402915
4.6031 0.402217
4.60338 0.40152
4.60365 0.400825
4.60392 0.400131
4.6042 0.399438
4.60447 0.398747
4.60474 0.398057
4.60502 0.397368
4.60529 0.39668
4.60556 0.395994
4.60584 0.395309
4.60611 0.394625
4.60638 0.393943
4.60666 0.393262
4.60693 0.392582
4.6072 0.391904
4.60748 0.391226
4.60775 0.390551
4.60802 0.389876
4.6083 0.389203
4.60857 0.38853
4.60884 0.38786
4.60912 0.38719
4.60939 0.386522
4.60966 0.385855
4.60994 0.385189
4.61021 0.384525
4.61048 0.383862
4.61076 0.3832
4.61103 0.382539
4.6113 0.38188
4.61158 0.381222
4.61185 0.380565
4.61212 0.37991
4.6124 0.379255
4.61267 0.378602
4.61294 0.377951
4.61322 0.3773
4.61349 0.376651
4.61376 0.376003
4.61404 0.375356
4.61431 0.374711
4.61458 0.374067
4.61486 0.373424
4.61513 0.372782
4.6154 0.372142
4.61568 0.371503
4.61595 0.370865
4.61622 0.370228
4.6165 0.369593
4.61677 0.368959
4.61704 0.368326
4.61732 0.367694
4.61759 0.367064
4.61786 0.366434
4.61814 0.365807
4.61841 0.36518
4.61868 0.364554
4.61896 0.36393
4.61923 0.363307
4.6195 0.362685
4.61978 0.362065
4.62005 0.361445
4.62032 0.360827
4.6206 0.360211
4.62087 0.359595
4.62114 0.35898
4.62142 0.358367
4.62169 0.357755
4.62196 0.357144
4.62224 0.356535
4.62251 0.355927
4.62278 0.355319
4.62306 0.354714
4.62333 0.354109
4.6236 0.353505
4.62388 0.352903
4.62415 0.352302
4.62442 0.351702
4.6247 0.351103
4.62497 0.350506
4.62524 0.34991
4.62552 0.349315
4.62579 0.348721
4.62606 0.348128
4.62634 0.347536
4.62661 0.346946
4.62688 0.346357
4.62716 0.345769
4.62743 0.345182
4.6277 0.344597
4.62798 0.344012
4.62825 0.343429
4.62852 0.342847
4.6288 0.342266
4.62907 0.341686
4.62934 0.341108
4.62962 0.34053
4.62989 0.339954
4.63016 0.339379
4.63044 0.338805
4.63071 0.338233
4.63098 0.337661
4.63126 0.337091
4.63153 0.336521
4.6318 0.335953
4.63208 0.335386
4.63235 0.334821
4.63262 0.334256
4.6329 0.333693
4.63317 0.33313
4.63344 0.332569
4.63372 0.332009
4.63399 0.33145
4.63426 0.330892
4.63454 0.330336
4.63481 0.32978
4.63508 0.329226
4.63536 0.328673
4.63563 0.32812
4.6359 0.327569
4.63618 0.32702
4.63645 0.326471
4.63672 0.325923
4.637 0.325377
4.63727 0.324831
4.63754 0.324287
4.63782 0.323744
4.63809 0.323202
4.63836 0.322661
4.63864 0.322121
4.63891 0.321582
4.63918 0.321045
4.63946 0.320508
4.63973 0.319973
4.64 0.319439
4.64028 0.318905
4.64055 0.318373
4.64082 0.317842
4.6411 0.317312
4.64137 0.316783
4.64164 0.316256
4.64192 0.315729
4.64219 0.315203
4.64246 0.314679
4.64274 0.314155
4.64301 0.313633
4.64328 0.313112
4.64356 0.312591
4.64383 0.312072
4.6441 0.311554
4.64438 0.311037
4.64465 0.310521
4.64492 0.310006
4.6452 0.309493
4.64547 0.30898
4.64574 0.308468
4.64602 0.307957
4.64629 0.307448
4.64656 0.306939
4.64684 0.306432
4.64711 0.305925
4.64738 0.30542
4.64766 0.304915
4.64793 0.304412
4.6482 0.30391
4.64848 0.303409
4.64875 0.302908
4.64902 0.302409
4.6493 0.301911
4.64957 0.301414
4.64984 0.300918
4.65012 0.300423
4.65039 0.299929
4.65066 0.299436
4.65094 0.298944
4.65121 0.298453
4.65148 0.297963
4.65176 0.297474
4.65203 0.296986
4.6523 0.296499
4.65258 0.296013
4.65285 0.295528
4.65312 0.295044
4.6534 0.294561
4.65367 0.294079
4.65394 0.293598
4.65422 0.293118
4.65449 0.292639
4.65476 0.292161
4.65504 0.291684
4.65531 0.291208
4.65558 0.290733
4.65586 0.290259
4.65613 0.289786
4.6564 0.289314
4.65668 0.288843
4.65695 0.288373
4.65722 0.287904
4.6575 0.287436
4.65777 0.286968
4.65804 0.286502
4.65832 0.286037
4.65859 0.285573
4.65886 0.285109
4.65914 0.284647
4.65941 0.284186
4.65968 0.283725
4.65996 0.283266
4.66023 0.282807
4.6605 0.282349
4.66078 0.281893
4.66105 0.281437
4.66132 0.280982
4.6616 0.280528
4.66187 0.280076
4.66214 0.279624
4.66242 0.279173
4.66269 0.278722
4.66296 0.278273
4.66324 0.277825
4.66351 0.277378
4.66378 0.276931
4.66406 0.276486
4.66433 0.276041
4.6646 0.275598
4.66488 0.275155
4.66515 0.274713
4.66542 0.274273
4.6657 0.273833
4.66597 0.273394
4.66624 0.272956
4.66652 0.272518
4.66679 0.272082
4.66706 0.271647
4.66734 0.271212
4.66761 0.270778
4.66788 0.270346
4.66816 0.269914
4.66843 0.269483
4.6687 0.269053
4.66898 0.268624
4.66925 0.268196
4.66952 0.267768
4.6698 0.267342
4.67007 0.266916
4.67034 0.266491
4.67062 0.266068
4.67089 0.265645
4.67116 0.265223
4.67144 0.264801
4.67171 0.264381
4.67198 0.263962
4.67226 0.263543
4.67253 0.263125
4.6728 0.262708
4.67308 0.262292
4.67335 0.261877
4.67362 0.261463
4.6739 0.261049
4.67417 0.260637
4.67444 0.260225
4.67472 0.259814
4.67499 0.259404
4.67526 0.258995
4.67554 0.258586
4.67581 0.258179
4.67608 0.257772
4.67636 0.257366
4.67663 0.256961
4.6769 0.256557
4.67718 0.256154
4.67745 0.255751
4.67772 0.25535
4.678 0.254949
4.67827 0.254549
4.67854 0.25415
4.67882 0.253751
4.67909 0.253354
4.67936 0.252957
4.67964 0.252561
4.67991 0.252166
4.68018 0.251772
4.68046 0.251378
4.68073 0.250986
4.681 0.250594
4.68128 0.250203
4.68155 0.249812
4.68182 0.249423
4.6821 0.249034
4.68237 0.248647
4.68264 0.248259
4.68292 0.247873
4.68319 0.247488
4.68346 0.247103
4.68374 0.246719
4.68401 0.246336
4.68428 0.245954
4.68456 0.245572
4.68483 0.245192
4.6851 0.244812
4.68538 0.244432
4.68565 0.244054
4.68592 0.243676
4.6862 0.2433
4.68647 0.242923
4.68674 0.242548
4.68702 0.242174
4.68729 0.2418
4.68756 0.241427
4.68784 0.241055
4.68811 0.240683
4.68838 0.240312
4.68866 0.239942
4.68893 0.239573
4.6892 0.239205
4.68948 0.238837
4.68975 0.23847
4.69002 0.238104
4.6903 0.237739
4.69057 0.237374
4.69084 0.23701
4.69112 0.236647
4.69139 0.236284
4.69166 0.235923
4.69194 0.235562
4.69221 0.235201
4.69248 0.234842
4.69276 0.234483
4.69303 0.234125
4.6933 0.233768
4.69358 0.233411
4.69385 0.233055
4.69412 0.2327
4.6944 0.232346
4.69467 0.231992
4.69494 0.231639
4.69522 0.231287
4.69549 0.230935
4.69576 0.230584
4.69604 0.230234
4.69631 0.229885
4.69658 0.229536
4.69686 0.229188
4.69713 0.228841
4.6974 0.228494
4.69768 0.228148
4.69795 0.227803
4.69822 0.227459
4.6985 0.227115
4.69877 0.226772
4.69904 0.22643
4.69932 0.226088
4.69959 0.225747


==> data/theor/theor_dpdm_tab.dat <==
3.71984 0
3.72016 0
3.72049 0
3.72082 0
3.72114 0
3.72147 0
3.7218 0
3.72212 0
3.72245 0
3.72278 0
3.7231 0
3.72343 0
3.72376 0
3.72408 0
3.72441 0
3.72474 0
3.72506 0
3.72539 0
3.72572 0
3.72604 0
3.72637 0
3.7267 0
3.72702 0
3.72735 0
3.72768 0
3.728 0
3.72833 0
3.72866 0
3.72898 0
3.72931 0
3.72964 0
3.72996 0
3.73029 0
3.73062 0
3.73094 0
3.73127 0
3.7316 0
3.73192 0
3.73225 0
3.73258 0
3.7329 0
3.73323 0
3.73356 0
3.73388 0
3.73421 0
3.73454 0
3.73486 0
3.73519 0
3.73552 0
3.73584 0
3.73617 0
3.7365 0
3.73682 0
3.73715 0
3.73748 0
3.7378 0
3.73813 0.000768394
3.73846 0.00501603
3.73878 0.0111746
3.73911 0.018694
3.73944 0.0273035
3.73976 0.0368307
3.74009 0.0471532
3.74042 0.058178
3.74074 0.0698316
3.74107 0.0820545
3.7414 0.0947969
3.74172 0.108017
3.74205 0.12168
3.74238 0.135753
3.7427 0.150212
3.74303 0.165034
3.74336 0.180197
3.74368 0.195685
3.74401 0.211482
3.74434 0.227575
3.74466 0.243954
3.74499 0.260607
3.74532 0.277527
3.74564 0.294706
3.74597 0.31214
3.7463 0.329822
3.74662 0.34775
3.74695 0.365921
3.74728 0.384333
3.7476 0.402985
3.74793 0.421878
3.74826 0.441012
3.74858 0.46039
3.74891 0.480012
3.74924 0.499884
3.74956 0.520008
3.74989 0.54039
3.75022 0.561035
3.75054 0.58195
3.75087 0.60314
3.7512 0.624615
3.75152 0.646382
3.75185 0.668451
3.75218 0.690832
3.7525 0.713536
3.75283 0.736574
3.75316 0.75996
3.75348 0.783706
3.75381 0.807827
3.75414 0.832339
3.75446 0.857259
3.75479 0.882603
3.75512 0.90839
3.75544 0.934641
3.75577 0.961375
3.7561 0.988617
3.75642 1.01639
3.75675 1.04472
3.75708 1.07363
3.7574 1.10315
3.75773 1.13331
3.75806 1.16414
3.75838 1.19568
3.75871 1.22797
3.75904 1.26103
3.75936 1.29492
3.75969 1.32967
3.76002 1.36533
3.76034 1.40195
3.76067 1.43959
3.761 1.47829
3.76132 1.51811
3.76165 1.55913
3.76198 1.6014
3.7623 1.645
3.76263 1.69
3.76296 1.73648
3.76328 1.78454
3.76361 1.83425
3.76394 1.88573
3.76426 1.93907
3.76459 1.99439
3.76492 2.05181
3.76524 2.11146
3.76557 2.17347
3.7659 2.23799
3.76622 2.30518
3.76655 2.3752
3.76688 2.44824
3.7672 2.52447
3.76753 2.60411
3.76786 2.68737
3.76818 2.77447
3.76851 2.86566
3.76884 2.96119
3.76916 3.06133
3.76949 3.16636
3.76982 3.27657
3.77014 3.39225
3.77047 3.51371
3.7708 3.64126
3.77112 3.7752
3.77145 3.91583
3.77178 4.06342
3.7721 4.2182
3.77243 4.38038
3.77276 4.55006
3.77308 4.72727
3.77341 4.91192
3.77374 5.10372
3.77406 5.30221
3.77439 5.50664
3.77472 5.71594
3.77504 5.92862
3.77537 6.14277
3.7757 6.35591
3.77602 6.56495
3.77635 6.7662
3.77668 6.95529
3.777 7.12723
3.77733 7.27655
3.77766 7.39746
3.77798 7.48409
3.77831 7.53092
3.77864 7.53314
3.77896 7.48713
3.77929 7.39084
3.77962 7.24409
3.77994 7.04876
3.78027 6.80872
3.7806 6.52955
3.78092 6.21819
3.78125 5.88239
3.78158 5.53014
3.7819 5.16923
3.78223 4.80676
3.78256 4.44891
3.78288 4.10077
3.78321 3.76628
3.78354 3.44832
3.78386 3.14878
3.78419 2.86874
3.78452 2.60857
3.78484 2.36815
3.78517 2.14694
3.7855 1.94414
3.78582 1.75874
3.78615 1.58966
3.78648 1.43574
3.7868 1.29583
3.78713 1.1688
3.78746 1.05357
3.78778 0.949103
3.78811 0.854447
3.78844 0.768708
3.78876 0.691066
3.78909 0.62077
3.78942 0.557133
3.78974 0.499531
3.79007 0.447398
3.7904 0.400219
3.79072 0.357531
3.79105 0.318914
3.79138 0.28399
3.7917 0.252415
3.79203 0.223881
3.79236 0.198109
3.79268 0.174847
3.79301 0.153868
3.79334 0.134966
3.79366 0.117955
3.79399 0.102667
3.79432 0.0889503
3.79464 0.0766662
3.79497 0.0656899
3.7953 0.0559079
3.79562 0.0472172
3.79595 0.0395242
3.79628 0.0327439
3.7966 0.0267986
3.79693 0.0216178
3.79726 0.0171372
3.79758 0.013298
3.79791 0.0100467
3.79824 0.00733431
3.79856 0.00511597
3.79889 0.00335073
3.79922 0.00200103
3.79954 0.00103248
3.79987 0.000413514
3.8002 0.000115175
3.80052 0.000110862
3.80085 0.000376134
3.80118 0.000888513
3.8015 0.00162732
3.80183 0.00257351
3.80216 0.00370954
3.80248 0.00501925
3.80281 0.00648772
3.80314 0.00810121
3.80346 0.00984702
3.80379 0.0117134
3.80412 0.0136895
3.80444 0.0157654
3.80477 0.0179318
3.8051 0.0201801
3.80542 0.0225023
3.80575 0.0248912
3.80608 0.02734
3.8064 0.0298423
3.80673 0.0323924
3.80706 0.0349848
3.80738 0.0376146
3.80771 0.040277
3.80804 0.0429678
3.80836 0.0456831
3.80869 0.0484191
3.80902 0.0511723
3.80934 0.0539397
3.80967 0.0567183
3.81 0.0595052
3.81032 0.0622981
3.81065 0.0650946
3.81098 0.0678925
3.8113 0.0706897
3.81163 0.0734844
3.81196 0.076275
3.81228 0.0790597
3.81261 0.0818372
3.81294 0.084606
3.81326 0.0873649
3.81359 0.0901127
3.81392 0.0928484
3.81424 0.095571
3.81457 0.0982795
3.8149 0.100973
3.81522 0.103651
3.81555 0.106313
3.81588 0.108957
3.8162 0.111585
3.81653 0.114194
3.81686 0.116784
3.81718 0.119355
3.81751 0.121907
3.81784 0.124439
3.81816 0.126951
3.81849 0.129442
3.81882 0.131913
3.81914 0.134363
3.81947 0.136792
3.8198 0.139199
3.82012 0.141585
3.82045 0.14395
3.82078 0.146293
3.8211 0.148614
3.82143 0.150913
3.82176 0.15319
3.82208 0.155446
3.82241 0.157679
3.82274 0.159891
3.82306 0.162081
3.82339 0.164248
3.82372 0.166394
3.82404 0.168518
3.82437 0.170621
3.8247 0.172701
3.82502 0.17476
3.82535 0.176798
3.82568 0.178814
3.826 0.180808
3.82633 0.182781
3.82666 0.184734
3.82698 0.186665
3.82731 0.188575
3.82764 0.190464
3.82796 0.192332
3.82829 0.19418
3.82862 0.196008
3.82894 0.197815
3.82927 0.199602
3.8296 0.201369
3.82992 0.203116
3.83025 0.204843
3.83058 0.206551
3.8309 0.208239
3.83123 0.209908
3.83156 0.211558
3.83188 0.213188
3.83221 0.2148
3.83254 0.216393
3.83286 0.217968
3.83319 0.219524
3.83352 0.221062
3.83384 0.222582
3.83417 0.224084
3.8345 0.225568
3.83482 0.227034
3.83515 0.228483
3.83548 0.229915
3.8358 0.231329
3.83613 0.232727
3.83646 0.234107
3.83678 0.235471
3.83711 0.236819
3.83744 0.23815
3.83776 0.239464
3.83809 0.240763
3.83842 0.242046
3.83874 0.243312
3.83907 0.244564
3.8394 0.245799
3.83972 0.24702
3.84005 0.248225
3.84038 0.249415
3.8407 0.25059
3.84103 0.251751
3.84136 0.252897
3.84168 0.254028
3.84201 0.255145
3.84234 0.256248
3.84266 0.257336
3.84299 0.258411
3.84332 0.259472
3.84364 0.26052
3.84397 0.261553
3.8443 0.262574
3.84462 0.263581
3.84495 0.264575
3.84528 0.265556
3.8456 0.266524
3.84593 0.26748
3.84626 0.268423
3.84658 0.269353
3.84691 0.270271
3.84724 0.271177
3.84756 0.27207
3.84789 0.272952
3.84822 0.273822
3.84854 0.27468
3.84887 0.275526
3.8492 0.276361
3.84952 0.277184
3.84985 0.277996
3.85018 0.278797
3.8505 0.279587
3.85083 0.280366
3.85116 0.281134
3.85148 0.281892
3.85181 0.282638
3.85214 0.283374
3.85246 0.2841
3.85279 0.284816
3.85312 0.285521
3.85344 0.286216
3.85377 0.286901
3.8541 0.287576
3.85442 0.288242
3.85475 0.288898
3.85508 0.289544
3.8554 0.29018
3.85573 0.290807
3.85606 0.291425
3.85638 0.292034
3.85671 0.292633
3.85704 0.293224
3.85736 0.293805
3.85769 0.294378
3.85802 0.294942
3.85834 0.295497
3.85867 0.296044
3.859 0.296582
3.85932 0.297112
3.85965 0.297633
3.85998 0.298146
3.8603 0.298651
3.86063 0.299148
3.86096 0.299637
3.86128 0.300117
3.86161 0.30059
3.86194 0.301056
3.86226 0.301513
3.86259 0.301963
3.86292 0.302406
3.86324 0.302841
3.86357 0.303268
3.8639 0.303689
3.86422 0.304102
3.86455 0.304508
3.86488 0.304906
3.8652 0.305298
3.86553 0.305683
3.86586 0.306061
3.86618 0.306432
3.86651 0.306796
3.86684 0.307154
3.86716 0.307505
3.86749 0.30785
3.86782 0.308188
3.86814 0.308519
3.86847 0.308845
3.8688 0.309164
3.86912 0.309477
3.86945 0.309783
3.86978 0.310084
3.8701 0.310378
3.87043 0.310667
3.87076 0.310949
3.87108 0.311226
3.87141 0.311497
3.87174 0.311761
3.87206 0.312016
3.87239 0.312263
3.87272 0.312504
3.87304 0.312738
3.87337 0.312965
3.8737 0.313186
3.87402 0.3134
3.87435 0.313608
3.87468 0.31381
3.875 0.314005
3.87533 0.314194
3.87566 0.314376
3.87598 0.314553
3.87631 0.314723
3.87664 0.314887
3.87696 0.315045
3.87729 0.315197
3.87762 0.315343
3.87794 0.315483
3.87827 0.315616
3.8786 0.315744
3.87892 0.315866
3.87925 0.315978
3.87958 0.31608
3.8799 0.316173
3.88023 0.316257
3.88056 0.316333
3.88088 0.3164
3.88121 0.316459
3.88154 0.316509
3.88186 0.31655
3.88219 0.316583
3.88252 0.316607
3.88284 0.316622
3.88317 0.316629
3.8835 0.316626
3.88382 0.316615
3.88415 0.316595
3.88448 0.316566
3.8848 0.316527
3.88513 0.31648
3.88546 0.316423
3.88578 0.316356
3.88611 0.316281
3.88644 0.316196
3.88676 0.316101
3.88709 0.315997
3.88742 0.315884
3.88774 0.31576
3.88807 0.315627
3.8884 0.315485
3.88872 0.315332
3.88905 0.31517
3.88938 0.314998
3.8897 0.314816
3.89003 0.314624
3.89036 0.314422
3.89068 0.31421
3.89101 0.313989
3.89134 0.313757
3.89166 0.313515
3.89199 0.313263
3.89232 0.313002
3.89264 0.31273
3.89297 0.312448
3.8933 0.312156
3.89362 0.311855
3.89395 0.311543
3.89428 0.311221
3.8946 0.31089
3.89493 0.310548
3.89526 0.310196
3.89558 0.309835
3.89591 0.309464
3.89624 0.309082
3.89656 0.308692
3.89689 0.308291
3.89722 0.30788
3.89754 0.30746
3.89787 0.307031
3.8982 0.306592
3.89852 0.306143
3.89885 0.305685
3.89918 0.305217
3.8995 0.30474
3.89983 0.304254
3.90016 0.303758
3.90048 0.303254
3.90081 0.30274
3.90114 0.302218
3.90146 0.301686
3.90179 0.301146
3.90212 0.300597
3.90244 0.300039
3.90277 0.299473
3.9031 0.298898
3.90342 0.298314
3.90375 0.297723
3.90408 0.297123
3.9044 0.296515
3.90473 0.295899
3.90506 0.295275
3.90538 0.294644
3.90571 0.294004
3.90604 0.293357
3.90636 0.292703
3.90669 0.292041
3.90702 0.291371
3.90734 0.290695
3.90767 0.290011
3.908 0.289321
3.90832 0.288623
3.90865 0.287919
3.90898 0.287208
3.9093 0.286491
3.90963 0.285767
3.90996 0.285037
3.91028 0.284301
3.91061 0.283559
3.91094 0.282811
3.91126 0.282057
3.91159 0.281297
3.91192 0.280531
3.91224 0.27976
3.91257 0.278984
3.9129 0.278203
3.91322 0.277416
3.91355 0.276624
3.91388 0.275828
3.9142 0.275027
3.91453 0.274221
3.91486 0.27341
3.91518 0.272595
3.91551 0.271776
3.91584 0.270953
3.91616 0.270125
3.91649 0.269294
3.91682 0.268459
3.91714 0.26762
3.91747 0.266777
3.9178 0.265931
3.91812 0.265082
3.91845 0.264229
3.91878 0.263373
3.9191 0.262514
3.91943 0.261653
3.91976 0.260788
3.92008 0.259921
3.92041 0.259051
3.92074 0.258178
3.92106 0.257304
3.92139 0.256427
3.92172 0.255547
3.92204 0.254666
3.92237 0.253783
3.9227 0.252898
3.92302 0.252011
3.92335 0.251122
3.92368 0.250232
3.924 0.24934
3.92433 0.248447
3.92466 0.247553
3.92498 0.246658
3.92531 0.245762
3.92564 0.244864
3.92596 0.243966
3.92629 0.243067
3.92662 0.242167
3.92694 0.241267
3.92727 0.240366
3.9276 0.239464
3.92792 0.238563
3.92825 0.237661
3.92858 0.236758
3.9289 0.235856
3.92923 0.234954
3.92956 0.234052
3.92988 0.23315
3.93021 0.232248
3.93054 0.231346
3.93086 0.230445
3.93119 0.229545
3.93152 0.228645
3.93184 0.227745
3.93217 0.226846
3.9325 0.225948
3.93282 0.225051
3.93315 0.224155
3.93348 0.223259
3.9338 0.222365
3.93413 0.221472
3.93446 0.220579
3.93478 0.219689
3.93511 0.218799
3.93544 0.217911
3.93576 0.217024
3.93609 0.216139
3.93642 0.215255
3.93674 0.214373
3.93707 0.213493
3.9374 0.212614
3.93772 0.211737
3.93805 0.210862
3.93838 0.209988
3.9387 0.209117
3.93903 0.208248
3.93936 0.207381
3.93968 0.206516
3.94001 0.205653
3.94034 0.204792
3.94066 0.203933
3.94099 0.203077
3.94132 0.202223
3.94164 0.201372
3.94197 0.200523
3.9423 0.199676
3.94262 0.198833
3.94295 0.197991
3.94328 0.197152
3.9436 0.196316
3.94393 0.195483
3.94426 0.194653
3.94458 0.193825
3.94491 0.193
3.94524 0.192178
3.94556 0.191359
3.94589 0.190543
3.94622 0.18973
3.94654 0.18892
3.94687 0.188113
3.9472 0.18731
3.94752 0.186509
3.94785 0.185712
3.94818 0.184918
3.9485 0.184127
3.94883 0.18334
3.94916 0.182556
3.94948 0.181775
3.94981 0.180998
3.95014 0.180224
3.95046 0.179454
3.95079 0.178687
3.95112 0.177924
3.95144 0.177165
3.95177 0.176409
3.9521 0.175657
3.95242 0.174908
3.95275 0.174164
3.95308 0.173423
3.9534 0.172686
3.95373 0.171953
3.95406 0.171223
3.95438 0.170498
3.95471 0.169777
3.95504 0.169059
3.95536 0.168346
3.95569 0.167637
3.95602 0.166931
3.95634 0.16623
3.95667 0.165534
3.957 0.164841
3.95732 0.164153
3.95765 0.163468
3.95798 0.162789
3.9583 0.162113
3.95863 0.161442
3.95896 0.160775
3.95928 0.160113
3.95961 0.159455
3.95994 0.158802
3.96026 0.158154
3.96059 0.15751
3.96092 0.15687
3.96124 0.156235
3.96157 0.155605
3.9619 0.15498
3.96222 0.15436
3.96255 0.153744
3.96288 0.153133
3.9632 0.152527
3.96353 0.151926
3.96386 0.15133
3.96418 0.150739
3.96451 0.150154
3.96484 0.149573
3.96516 0.148997
3.96549 0.148427
3.96582 0.147862
3.96614 0.147302
3.96647 0.146747
3.9668 0.146198
3.96712 0.145655
3.96745 0.145116
3.96778 0.144584
3.9681 0.144056
3.96843 0.143535
3.96876 0.143019
3.96908 0.142509
3.96941 0.142004
3.96974 0.141506
3.97006 0.141013
3.97039 0.140526
3.97072 0.140046
3.97104 0.139571
3.97137 0.139102
3.9717 0.13864
3.97202 0.138184
3.97235 0.137734
3.97268 0.13729
3.973 0.136853
3.97333 0.136422
3.97366 0.135998
3.97398 0.135581
3.97431 0.13517
3.97464 0.134766
3.97496 0.134369
3.97529 0.133978
3.97562 0.133595
3.97594 0.133218
3.97627 0.132849
3.9766 0.132487
3.97692 0.132132
3.97725 0.131785
3.97758 0.131445
3.9779 0.131112
3.97823 0.130787
3.97856 0.13047
3.97888 0.130161
3.97921 0.129859
3.97954 0.129566
3.97986 0.12928
3.98019 0.129003
3.98052 0.128734
3.98084 0.128473
3.98117 0.128221
3.9815 0.127978
3.98182 0.127743
3.98215 0.127517
3.98248 0.1273
3.9828 0.127092
3.98313 0.126893
3.98346 0.126703
3.98378 0.126523
3.98411 0.126352
3.98444 0.126191
3.98476 0.126039
3.98509 0.125898
3.98542 0.125767
3.98574 0.125645
3.98607 0.125535
3.9864 0.125434
3.98672 0.125345
3.98705 0.125266
3.98738 0.125198
3.9877 0.125141
3.98803 0.125095
3.98836 0.125061
3.98868 0.125039
3.98901 0.125028
3.98934 0.125029
3.98966 0.125043
3.98999 0.125068
3.99032 0.125107
3.99064 0.125158
3.99097 0.125222
3.9913 0.125299
3.99162 0.125389
3.99195 0.125493
3.99228 0.125611
3.9926 0.125743
3.99293 0.125889
3.99326 0.126049
3.99358 0.126224
3.99391 0.126414
3.99424 0.126619
3.99456 0.12684
3.99489 0.127077
3.99522 0.127329
3.99554 0.127598
3.99587 0.127883
3.9962 0.128186
3.99652 0.128505
3.99685 0.128842
3.99718 0.129196
3.9975 0.129569
3.99783 0.12996
3.99816 0.13037
3.99848 0.130798
3.99881 0.131247
3.99914 0.131715
3.99946 0.132203
3.99979 0.132712
4.00012 0.133241
4.00044 0.133792
4.00077 0.134365
4.0011 0.13496
4.00142 0.135577
4.00175 0.136217
4.00208 0.136881
4.0024 0.137569
4.00273 0.138281
4.00306 0.139018
4.00338 0.13978
4.00371 0.140568
4.00404 0.141382
4.00436 0.142224
4.00469 0.143093
4.00502 0.143989
4.00534 0.144915
4.00567 0.145869
4.006 0.146853
4.00632 0.147868
4.00665 0.148913
4.00698 0.149991
4.0073 0.1511
4.00763 0.152243
4.00796 0.153419
4.00828 0.15463
4.00861 0.155875
4.00894 0.157157
4.00926 0.158476
4.00959 0.159832
4.00992 0.161226
4.01024 0.162659
4.01057 0.164133
4.0109 0.165647
4.01122 0.167203
4.01155 0.168802
4.01188 0.170445
4.0122 0.172132
4.01253 0.173865
4.01286 0.175645
4.01318 0.177473
4.01351 0.179349
4.01384 0.181276
4.01416 0.183095
4.01449 0.184451
4.01482 0.185563
4.01514 0.186495
4.01547 0.187282
4.0158 0.187944
4.01612 0.188497
4.01645 0.188952
4.01678 0.189319
4.0171 0.189606
4.01743 0.189821
4.01776 0.189968
4.01808 0.190055
4.01841 0.190085
4.01874 0.190064
4.01906 0.189996
4.01939 0.189885
4.01972 0.189734
4.02004 0.189525
4.02037 0.188797
4.0207 0.187721
4.02102 0.186409
4.02135 0.184916
4.02168 0.183275
4.022 0.181513
4.02233 0.179651
4.02266 0.177709
4.02298 0.175701
4.02331 0.173642
4.02364 0.171545
4.02396 0.169421
4.02429 0.167282
4.02462 0.165137
4.02494 0.162995
4.02527 0.160865
4.0256 0.158753
4.02592 0.156667
4.02625 0.154614
4.02658 0.1526
4.0269 0.150629
4.02723 0.148708
4.02756 0.14684
4.02788 0.14503
4.02821 0.143282
4.02854 0.141599
4.02886 0.139984
4.02919 0.13844
4.02952 0.136969
4.02984 0.135574
4.03017 0.134257
4.0305 0.133018
4.03082 0.131861
4.03115 0.130784
4.03148 0.129791
4.0318 0.12888
4.03213 0.128054
4.03246 0.127311
4.03278 0.126653
4.03311 0.126079
4.03344 0.125589
4.03376 0.125184
4.03409 0.124861
4.03442 0.124622
4.03474 0.124464
4.03507 0.124388
4.0354 0.124393
4.03572 0.124477
4.03605 0.12464
4.03638 0.12488
4.0367 0.125196
4.03703 0.125587
4.03736 0.126052
4.03768 0.126588
4.03801 0.127196
4.03834 0.127872
4.03866 0.128616
4.03899 0.129426
4.03932 0.130301
4.03964 0.131238
4.03997 0.132237
4.0403 0.133295
4.04062 0.134411
4.04095 0.135582
4.04128 0.136809
4.0416 0.138087
4.04193 0.139417
4.04226 0.140796
4.04258 0.142222
4.04291 0.143694
4.04324 0.145209
4.04356 0.146767
4.04389 0.148366
4.04422 0.150003
4.04454 0.151677
4.04487 0.153387
4.0452 0.155131
4.04552 0.156906
4.04585 0.158713
4.04618 0.160548
4.0465 0.16241
4.04683 0.164298
4.04716 0.166211
4.04748 0.168146
4.04781 0.170102
4.04814 0.172078
4.04846 0.174072
4.04879 0.176084
4.04912 0.17811
4.04944 0.180151
4.04977 0.182205
4.0501 0.18427
4.05042 0.186345
4.05075 0.188429
4.05108 0.190521
4.0514 0.19262
4.05173 0.194724
4.05206 0.196832
4.05238 0.198943
4.05271 0.201056
4.05304 0.203171
4.05336 0.205285
4.05369 0.207398
4.05402 0.20951
4.05434 0.211618
4.05467 0.213723
4.055 0.215823
4.05532 0.217918
4.05565 0.220006
4.05598 0.222087
4.0563 0.224161
4.05663 0.226226
4.05696 0.228281
4.05728 0.230327
4.05761 0.232361
4.05794 0.234385
4.05826 0.236397
4.05859 0.238396
4.05892 0.240382
4.05924 0.242355
4.05957 0.244314
4.0599 0.246258
4.06022 0.248187
4.06055 0.250101
4.06088 0.251999
4.0612 0.25388
4.06153 0.255745
4.06186 0.257593
4.06218 0.259424
4.06251 0.261237
4.06284 0.263032
4.06316 0.264809
4.06349 0.266567
4.06382 0.268307
4.06414 0.270027
4.06447 0.271729
4.0648 0.273411
4.06512 0.275074
4.06545 0.276717
4.06578 0.27834
4.0661 0.279943
4.06643 0.281526
4.06676 0.283089
4.06708 0.284632
4.06741 0.286154
4.06774 0.287656
4.06806 0.289137
4.06839 0.290598
4.06872 0.292039
4.06904 0.293458
4.06937 0.294857
4.0697 0.296236
4.07002 0.297594
4.07035 0.298931
4.07068 0.300248
4.071 0.301544
4.07133 0.30282
4.07166 0.304076
4.07198 0.305311
4.07231 0.306526
4.07264 0.30772
4.07296 0.308895
4.07329 0.310049
4.07362 0.311184
4.07394 0.312298
4.07427 0.313393
4.0746 0.314468
4.07492 0.315524
4.07525 0.31656
4.07558 0.317577
4.0759 0.318575
4.07623 0.319554
4.07656 0.320513
4.07688 0.321455
4.07721 0.322377
4.07754 0.323281
4.07786 0.324167
4.07819 0.325034
4.07852 0.325883
4.07884 0.326715
4.07917 0.327529
4.0795 0.328325
4.07982 0.329104
4.08015 0.329865
4.08048 0.33061
4.0808 0.331337
4.08113 0.332048
4.08146 0.332743
4.08178 0.33342
4.08211 0.334082
4.08244 0.334728
4.08276 0.335357
4.08309 0.335971
4.08342 0.33657
4.08374 0.337152
4.08407 0.33772
4.0844 0.338273
4.08472 0.338811
4.08505 0.339334
4.08538 0.339842
4.0857 0.340337
4.08603 0.340817
4.08636 0.341283
4.08668 0.341735
4.08701 0.342173
4.08734 0.342598
4.08766 0.34301
4.08799 0.343408
4.08832 0.343794
4.08864 0.344167
4.08897 0.344527
4.0893 0.344874
4.08962 0.345209
4.08995 0.345532
4.09028 0.345843
4.0906 0.346142
4.09093 0.346429
4.09126 0.346705
4.09158 0.346969
4.09191 0.347222
4.09224 0.347464
4.09256 0.347695
4.09289 0.347916
4.09322 0.348125
4.09354 0.348324
4.09387 0.348513
4.0942 0.348692
4.09452 0.34886
4.09485 0.349019
4.09518 0.349168
4.0955 0.349307
4.09583 0.349437
4.09616 0.349558
4.09648 0.349669
4.09681 0.349771
4.09714 0.349864
4.09746 0.349949
4.09779 0.350024
4.09812 0.350091
4.09844 0.35015
4.09877 0.3502
4.0991 0.350243
4.09942 0.350277
4.09975 0.350303
4.10008 0.350321
4.1004 0.350332
4.10073 0.350335
4.10106 0.35033
4.10138 0.350318
4.10171 0.350299
4.10204 0.350273
4.10236 0.350239
4.10269 0.350199
4.10302 0.350152
4.10334 0.350098
4.10367 0.350037
4.104 0.34997
4.10432 0.349896
4.10465 0.349816
4.10498 0.349729
4.1053 0.349637
4.10563 0.349538
4.10596 0.349433
4.10628 0.349322
4.10661 0.349206
4.10694 0.349083
4.10726 0.348955
4.10759 0.348821
4.10792 0.348682
4.10824 0.348537
4.10857 0.348387
4.1089 0.348231
4.10922 0.34807
4.10955 0.347904
4.10988 0.347733
4.1102 0.347556
4.11053 0.347374
4.11086 0.347188
4.11118 0.346996
4.11151 0.3468
4.11184 0.346598
4.11216 0.346392
4.11249 0.346181
4.11282 0.345965
4.11314 0.345745
4.11347 0.34552
4.1138 0.34529
4.11412 0.345055
4.11445 0.344816
4.11478 0.344573
4.1151 0.344324
4.11543 0.344071
4.11576 0.343814
4.11608 0.343552
4.11641 0.343286
4.11674 0.343015
4.11706 0.342739
4.11739 0.342459
4.11772 0.342174
4.11804 0.341885
4.11837 0.341591
4.1187 0.341293
4.11902 0.34099
4.11935 0.340682
4.11968 0.340369
4.12 0.340052
4.12033 0.33973
4.12066 0.339403
4.12098 0.339071
4.12131 0.338734
4.12164 0.338392
4.12196 0.338045
4.12229 0.337693
4.12262 0.337336
4.12294 0.336973
4.12327 0.336605
4.1236 0.336231
4.12392 0.335852
4.12425 0.335466
4.12458 0.335075
4.1249 0.334678
4.12523 0.334275
4.12556 0.333865
4.12588 0.333449
4.12621 0.333026
4.12654 0.332597
4.12686 0.33216
4.12719 0.331717
4.12752 0.331266
4.12784 0.330807
4.12817 0.330341
4.1285 0.329866
4.12882 0.329384
4.12915 0.328893
4.12948 0.328393
4.1298 0.327884
4.13013 0.327366
4.13046 0.326838
4.13078 0.326301
4.13111 0.325753
4.13144 0.325195
4.13176 0.324626
4.13209 0.324046
4.13242 0.323454
4.13274 0.32285
4.13307 0.322234
4.1334 0.321605
4.13372 0.320963
4.13405 0.320308
4.13438 0.319638
4.1347 0.318954
4.13503 0.318255
4.13536 0.317541
4.13568 0.31681
4.13601 0.316064
4.13634 0.3153
4.13666 0.314519
4.13699 0.31372
4.13732 0.312902
4.13764 0.312065
4.13797 0.311208
4.1383 0.310331
4.13862 0.309433
4.13895 0.308513
4.13928 0.307571
4.1396 0.306606
4.13993 0.305618
4.14026 0.304606
4.14058 0.303569
4.14091 0.302506
4.14124 0.301418
4.14156 0.300302
4.14189 0.29916
4.14222 0.297989
4.14254 0.29679
4.14287 0.295561
4.1432 0.294303
4.14352 0.293014
4.14385 0.291694
4.14418 0.290343
4.1445 0.288959
4.14483 0.287543
4.14516 0.286094
4.14548 0.284611
4.14581 0.283095
4.14614 0.281544
4.14646 0.279959
4.14679 0.278339
4.14712 0.276684
4.14744 0.274994
4.14777 0.273269
4.1481 0.271508
4.14842 0.269713
4.14875 0.267883
4.14908 0.266018
4.1494 0.264119
4.14973 0.262187
4.15006 0.260221
4.15038 0.258222
4.15071 0.256191
4.15104 0.254129
4.15136 0.252037
4.15169 0.249916
4.15202 0.247766
4.15234 0.24559
4.15267 0.243388
4.153 0.241162
4.15332 0.238914
4.15365 0.236644
4.15398 0.234356
4.1543 0.23205
4.15463 0.229729
4.15496 0.227395
4.15528 0.225049
4.15561 0.222694
4.15594 0.220333
4.15626 0.217967
4.15659 0.215598
4.15692 0.213229
4.15724 0.210863
4.15757 0.208502
4.1579 0.206148
4.15822 0.203803
4.15855 0.201471
4.15888 0.199153
4.1592 0.196851
4.15953 0.194569
4.15986 0.192307
4.16018 0.190069
4.16051 0.187857
4.16084 0.185672
4.16116 0.183516
4.16149 0.181391
4.16182 0.1793
4.16214 0.177243
4.16247 0.175221
4.1628 0.173238
4.16312 0.171293
4.16345 0.169387
4.16378 0.167523
4.1641 0.1657
4.16443 0.16392
4.16476 0.162184
4.16508 0.16049
4.16541 0.158842
4.16574 0.157237
4.16606 0.155677
4.16639 0.154162
4.16672 0.152692
4.16704 0.151266
4.16737 0.149885
4.1677 0.148548
4.16802 0.147254
4.16835 0.146004
4.16868 0.144796
4.169 0.143631
4.16933 0.142507
4.16966 0.141423
4.16998 0.14038
4.17031 0.139376
4.17064 0.13841
4.17096 0.137481
4.17129 0.136589
4.17162 0.135733
4.17194 0.134911
4.17227 0.134123
4.1726 0.133367
4.17292 0.132643
4.17325 0.13195
4.17358 0.131286
4.1739 0.130651
4.17423 0.130043
4.17456 0.129463
4.17488 0.128907
4.17521 0.128377
4.17554 0.12787
4.17586 0.127387
4.17619 0.126925
4.17652 0.126484
4.17684 0.126063
4.17717 0.125661
4.1775 0.125278
4.17782 0.124913
4.17815 0.124564
4.17848 0.124231
4.1788 0.123914
4.17913 0.123611
4.17946 0.123322
4.17978 0.123046
4.18011 0.122782
4.18044 0.122531
4.18076 0.12229
4.18109 0.12206
4.18142 0.121841
4.18174 0.12163
4.18207 0.121429
4.1824 0.121237
4.18272 0.121052
4.18305 0.120875
4.18338 0.120704
4.1837 0.120541
4.18403 0.120384
4.18436 0.120232
4.18468 0.120086
4.18501 0.119945
4.18534 0.119809
4.18566 0.119677
4.18599 0.11955
4.18632 0.119426
4.18664 0.119305
4.18697 0.119188
4.1873 0.119074
4.18762 0.118963
4.18795 0.118854
4.18828 0.118747
4.1886 0.118643
4.18893 0.11854
4.18926 0.118439
4.18958 0.11834
4.18991 0.118242
4.19024 0.118145
4.19056 0.118049
4.19089 0.117954
4.19122 0.11786
4.19154 0.117766
4.19187 0.117673
4.1922 0.11758
4.19252 0.117487
4.19285 0.117395
4.19318 0.117303
4.1935 0.11721
4.19383 0.117118
4.19416 0.117025
4.19448 0.116932
4.19481 0.116839
4.19514 0.116746
4.19546 0.116652
4.19579 0.116557
4.19612 0.116462
4.19644 0.116366
4.19677 0.11627
4.1971 0.116173
4.19742 0.116075
4.19775 0.115977
4.19808 0.115877
4.1984 0.115777
4.19873 0.115676
4.19906 0.115574
4.19938 0.115471
4.19971 0.115368
4.20004 0.115263
4.20036 0.115158
4.20069 0.115051
4.20102 0.114944
4.20134 0.114835
4.20167 0.114726
4.202 0.114615
4.20232 0.114504
4.20265 0.114391
4.20298 0.114278
4.2033 0.114163
4.20363 0.114048
4.20396 0.113931
4.20428 0.113814
4.20461 0.113695
4.20494 0.113575
4.20526 0.113455
4.20559 0.113333
4.20592 0.113211
4.20624 0.113087
4.20657 0.112963
4.2069 0.112837
4.20722 0.112711
4.20755 0.112584
4.20788 0.112455
4.2082 0.112326
4.20853 0.112196
4.20886 0.112065
4.20918 0.111933
4.20951 0.1118
4.20984 0.111667
4.21016 0.111532
4.21049 0.111397
4.21082 0.111261
4.21114 0.111124
4.21147 0.110986
4.2118 0.110847
4.21212 0.110708
4.21245 0.110568
4.21278 0.110427
4.2131 0.110285
4.21343 0.110143
4.21376 0.11
4.21408 0.109856
4.21441 0.109711
4.21474 0.109566
4.21506 0.109421
4.21539 0.109274
4.21572 0.109127
4.21604 0.108979
4.21637 0.108831
4.2167 0.108682
4.21702 0.108533
4.21735 0.108383
4.21768 0.108233
4.218 0.108082
4.21833 0.10793
4.21866 0.107778
4.21898 0.107626
4.21931 0.107473
4.21964 0.107319
4.21996 0.107165
4.22029 0.107011
4.22062 0.106856
4.22094 0.106701
4.22127 0.106546
4.2216 0.10639
4.22192 0.106234
4.22225 0.106077
4.22258 0.10592
4.2229 0.105763
4.22323 0.105606
4.22356 0.105448
4.22388 0.10529
4.22421 0.105131
4.22454 0.104973
4.22486 0.104814
4.22519 0.104655
4.22552 0.104496
4.22584 0.104336
4.22617 0.104176
4.2265 0.104016
4.22682 0.103856
4.22715 0.103696
4.22748 0.103536
4.2278 0.103375
4.22813 0.103215
4.22846 0.103054
4.22878 0.102893
4.22911 0.102732
4.22944 0.102571
4.22976 0.10241
4.23009 0.102249
4.23042 0.102088
4.23074 0.101927
4.23107 0.101765
4.2314 0.101604
4.23172 0.101443
4.23205 0.101282
4.23238 0.10112
4.2327 0.100959
4.23303 0.100798
4.23336 0.100637
4.23368 0.100476
4.23401 0.100315
4.23434 0.100154
4.23466 0.0999927
4.23499 0.0998319
4.23532 0.0996712
4.23564 0.0995106
4.23597 0.0993501
4.2363 0.0991897
4.23662 0.0990295
4.23695 0.0988694
4.23728 0.0987094
4.2376 0.0985496
4.23793 0.09839
4.23826 0.0982306
4.23858 0.0980713
4.23891 0.0979122
4.23924 0.0977534
4.23956 0.0975947
4.23989 0.0974362
4.24022 0.097278
4.24054 0.09712
4.24087 0.0969622
4.2412 0.0968047
4.24152 0.0966474
4.24185 0.0964904
4.24218 0.0963337
4.2425 0.0961772
4.24283 0.096021
4.24316 0.0958651
4.24348 0.0957095
4.24381 0.0955542
4.24414 0.0953992
4.24446 0.0952445
4.24479 0.0950901
4.24512 0.0949361
4.24544 0.0947824
4.24577 0.094629
4.2461 0.094476
4.24642 0.0943233
4.24675 0.094171
4.24708 0.0940191
4.2474 0.0938675
4.24773 0.0937163
4.24806 0.0935655
4.24838 0.0934151
4.24871 0.0932651
4.24904 0.0931155
4.24936 0.0929663
4.24969 0.0928175
4.25002 0.0926691
4.25034 0.0925212
4.25067 0.0923737
4.251 0.0922266
4.25132 0.0920799
4.25165 0.0919338
4.25198 0.091788
4.2523 0.0916427
4.25263 0.0914979
4.25296 0.0913536
4.25328 0.0912097
4.25361 0.0910663
4.25394 0.0909234
4.25426 0.090781
4.25459 0.0906391
4.25492 0.0904976
4.25524 0.0903567
4.25557 0.0902163
4.2559 0.0900764
4.25622 0.0899371
4.25655 0.0897982
4.25688 0.0896599
4.2572 0.0895221
4.25753 0.0893849
4.25786 0.0892482
4.25818 0.089112
4.25851 0.0889764
4.25884 0.0888414
4.25916 0.0887069
4.25949 0.088573
4.25982 0.0884397
4.26014 0.0883069
4.26047 0.0881748
4.2608 0.0880432
4.26112 0.0879122
4.26145 0.0877818
4.26178 0.087652
4.2621 0.0875228
4.26243 0.0873942
4.26276 0.0872662
4.26308 0.0871389
4.26341 0.0870121
4.26374 0.086886
4.26406 0.0867606
4.26439 0.0866357
4.26472 0.0865115
4.26504 0.086388
4.26537 0.0862651
4.2657 0.0861428
4.26602 0.0860212
4.26635 0.0859003
4.26668 0.08578
4.267 0.0856604
4.26733 0.0855415
4.26766 0.0854232
4.26798 0.0853057
4.26831 0.0851888
4.26864 0.0850726
4.26896 0.0849571
4.26929 0.0848423
4.26962 0.0847283
4.26994 0.0846149
4.27027 0.0845022
4.2706 0.0843903
4.27092 0.0842791
4.27125 0.0841686
4.27158 0.0840588
4.2719 0.0839498
4.27223 0.0838415
4.27256 0.0837339
4.27288 0.0836271
4.27321 0.0835211
4.27354 0.0834158
4.27386 0.0833113
4.27419 0.0832075
4.27452 0.0831045
4.27484 0.0830023
4.27517 0.0829008
4.2755 0.0828001
4.27582 0.0827002
4.27615 0.0826011
4.27648 0.0825028
4.2768 0.0824053
4.27713 0.0823086
4.27746 0.0822127
4.27778 0.0821177
4.27811 0.0820234
4.27844 0.08193
4.27876 0.0818373
4.27909 0.0817456
4.27942 0.0816546
4.27974 0.0815645
4.28007 0.0814752
4.2804 0.0813868
4.28072 0.0812992
4.28105 0.0812125
4.28138 0.0811266
4.2817 0.0810417
4.28203 0.0809575
4.28236 0.0808743
4.28268 0.0807919
4.28301 0.0807104
4.28334 0.0806299
4.28366 0.0805502
4.28399 0.0804714
4.28432 0.0803935
4.28464 0.0803165
4.28497 0.0802404
4.2853 0.0801652
4.28562 0.080091
4.28595 0.0800177
4.28628 0.0799453
4.2866 0.0798739
4.28693 0.0798034
4.28726 0.0797338
4.28758 0.0796652
4.28791 0.0795976
4.28824 0.0795309
4.28856 0.0794652
4.28889 0.0794005
4.28922 0.0793367
4.28954 0.079274
4.28987 0.0792122
4.2902 0.0791514
4.29052 0.0790916
4.29085 0.0790328
4.29118 0.078975
4.2915 0.0789183
4.29183 0.0788625
4.29216 0.0788078
4.29248 0.0787541
4.29281 0.0787015
4.29314 0.0786499
4.29346 0.0785993
4.29379 0.0785498
4.29412 0.0785014
4.29444 0.078454
4.29477 0.0784077
4.2951 0.0783625
4.29542 0.0783183
4.29575 0.0782753
4.29608 0.0782333
4.2964 0.0781925
4.29673 0.0781527
4.29706 0.0781141
4.29738 0.0780766
4.29771 0.0780402
4.29804 0.0780049
4.29836 0.0779708
4.29869 0.0779378
4.29902 0.077906
4.29934 0.0778754
4.29967 0.0778459
4.3 0.0778175
4.30032 0.0777904
4.30065 0.0777644
4.30098 0.0777397
4.3013 0.0777161
4.30163 0.0776937
4.30196 0.0776726
4.30228 0.0776527
4.30261 0.077634
4.30294 0.0776165
4.30326 0.0776003
4.30359 0.0775853
4.30392 0.0775715
4.30424 0.0775591
4.30457 0.0775479
4.3049 0.077538
4.30522 0.0775293
4.30555 0.077522
4.30588 0.077516
4.3062 0.0775112
4.30653 0.0775078
4.30686 0.0775057
4.30718 0.077505
4.30751 0.0775055
4.30784 0.0775075
4.30816 0.0775108
4.30849 0.0775154
4.30882 0.0775214
4.30914 0.0775288
4.30947 0.0775376
4.3098 0.0775478
4.31012 0.0775594
4.31045 0.0775724
4.31078 0.0775868
4.3111 0.0776027
4.31143 0.07762
4.31176 0.0776388
4.31208 0.077659
4.31241 0.0776807
4.31274 0.0777038
4.31306 0.0777285
4.31339 0.0777546
4.31372 0.0777822
4.31404 0.0778114
4.31437 0.0778421
4.3147 0.0778743
4.31502 0.0779081
4.31535 0.0779434
4.31568 0.0779803
4.316 0.0780187
4.31633 0.0780588
4.31666 0.0781004
4.31698 0.0781436
4.31731 0.0781885
4.31764 0.078235
4.31796 0.0782831
4.31829 0.0783328
4.31862 0.0783843
4.31894 0.0784373
4.31927 0.0784921
4.3196 0.0785485
4.31992 0.0786067
4.32025 0.0786666
4.32058 0.0787281
4.3209 0.0787915
4.32123 0.0788565
4.32156 0.0789233
4.32188 0.0789919
4.32221 0.0790623
4.32254 0.0791345
4.32286 0.0792084
4.32319 0.0792842
4.32352 0.0793618
4.32384 0.0794413
4.32417 0.0795226
4.3245 0.0796057
4.32482 0.0796908
4.32515 0.0797776
4.32548 0.0798662
4.3258 0.0799566
4.32613 0.0800487
4.32646 0.0801425
4.32678 0.0802381
4.32711 0.0803354
4.32744 0.0804344
4.32776 0.0805351
4.32809 0.0806375
4.32842 0.0807416
4.32874 0.0808473
4.32907 0.0809548
4.3294 0.0810639
4.32972 0.0811745
4.33005 0.0812866
4.33038 0.0814002
4.3307 0.0815153
4.33103 0.0816318
4.33136 0.0817496
4.33168 0.0818688
4.33201 0.0819893
4.33234 0.0821111
4.33266 0.0822342
4.33299 0.0823585
4.33332 0.082484
4.33364 0.0826107
4.33397 0.0827386
4.3343 0.0828675
4.33462 0.0829976
4.33495 0.0831288
4.33528 0.083261
4.3356 0.0833942
4.33593 0.0835284
4.33626 0.0836635
4.33658 0.0837996
4.33691 0.0839366
4.33724 0.0840745
4.33756 0.0842132
4.33789 0.0843528
4.33822 0.0844931
4.33854 0.0846342
4.33887 0.084776
4.3392 0.0849185
4.33952 0.0850617
4.33985 0.0852056
4.34018 0.08535
4.3405 0.085495
4.34083 0.0856406
4.34116 0.0857867
4.34148 0.0859333
4.34181 0.0860803
4.34214 0.0862278
4.34246 0.0863756
4.34279 0.0865239
4.34312 0.0866724
4.34344 0.0868213
4.34377 0.0869704
4.3441 0.0871198
4.34442 0.0872694
4.34475 0.0874192
4.34508 0.0875691
4.3454 0.0877191
4.34573 0.0878692
4.34606 0.0880194
4.34638 0.0881696
4.34671 0.0883198
4.34704 0.0884699
4.34736 0.08862
4.34769 0.08877
4.34802 0.0889198
4.34834 0.0890695
4.34867 0.089219
4.349 0.0893683
4.34932 0.0895173
4.34965 0.089666
4.34998 0.0898145
4.3503 0.0899626
4.35063 0.0901103
4.35096 0.0902577
4.35128 0.0904046
4.35161 0.0905511
4.35194 0.0906971
4.35226 0.0908425
4.35259 0.0909875
4.35292 0.0911319
4.35324 0.0912758
4.35357 0.091419
4.3539 0.0915616
4.35422 0.0917036
4.35455 0.0918448
4.35488 0.0919854
4.3552 0.0921253
4.35553 0.0922644
4.35586 0.0924027
4.35618 0.0925402
4.35651 0.092677
4.35684 0.0928129
4.35716 0.092948
4.35749 0.0930822
4.35782 0.0932155
4.35814 0.0933479
4.35847 0.0934793
4.3588 0.0936099
4.35912 0.0937395
4.35945 0.0938681
4.35978 0.0939957
4.3601 0.0941224
4.36043 0.094248
4.36076 0.0943726
4.36108 0.0944961
4.36141 0.0946186
4.36174 0.0947401
4.36206 0.0948604
4.36239 0.0949797
4.36272 0.0950979
4.36304 0.095215
4.36337 0.0953309
4.3637 0.0954458
4.36402 0.0955595
4.36435 0.0956721
4.36468 0.0957835
4.365 0.0958938
4.36533 0.096003
4.36566 0.096111
4.36598 0.0962178
4.36631 0.0963235
4.36664 0.096428
4.36696 0.0965314
4.36729 0.0966335
4.36762 0.0967345
4.36794 0.0968344
4.36827 0.096933
4.3686 0.0970305
4.36892 0.0971268
4.36925 0.097222
4.36958 0.0973159
4.3699 0.0974088
4.37023 0.0975004
4.37056 0.0975909
4.37088 0.0976802
4.37121 0.0977684
4.37154 0.0978554
4.37186 0.0979413
4.37219 0.098026
4.37252 0.0981096
4.37284 0.0981921
4.37317 0.0982735
4.3735 0.0983537
4.37382 0.0984328
4.37415 0.0985109
4.37448 0.0985878
4.3748 0.0986636
4.37513 0.0987384
4.37546 0.098812
4.37578 0.0988847
4.37611 0.0989562
4.37644 0.0990267
4.37676 0.0990962
4.37709 0.0991646
4.37742 0.099232
4.37774 0.0992984
4.37807 0.0993638
4.3784 0.0994282
4.37872 0.0994917
4.37905 0.0995541
4.37938 0.0996156
4.3797 0.0996761
4.38003 0.0997357
4.38036 0.0997944
4.38068 0.0998521
4.38101 0.0999089
4.38134 0.0999649
4.38166 0.10002
4.38199 0.100074
4.38232 0.100127
4.38264 0.10018
4.38297 0.100231
4.3833 0.100282
4.38362 0.100332
4.38395 0.100381
4.38428 0.100429
4.3846 0.100477
4.38493 0.100524
4.38526 0.100569
4.38558 0.100615
4.38591 0.100659
4.38624 0.100703
4.38656 0.100746
4.38689 0.100788
4.38722 0.100829
4.38754 0.10087
4.38787 0.10091
4.3882 0.10095
4.38852 0.100988
4.38885 0.101027
4.38918 0.101064
4.3895 0.101101
4.38983 0.101137
4.39016 0.101172
4.39048 0.101207
4.39081 0.101242
4.39114 0.101275
4.39146 0.101308
4.39179 0.101341
4.39212 0.101373
4.39244 0.101404
4.39277 0.101435
4.3931 0.101465
4.39342 0.101495
4.39375 0.101524
4.39408 0.101553
4.3944 0.101581
4.39473 0.101609
4.39506 0.101636
4.39538 0.101663
4.39571 0.101689
4.39604 0.101715
4.39636 0.10174
4.39669 0.101765
4.39702 0.101789
4.39734 0.101813
4.39767 0.101836
4.398 0.101859
4.39832 0.101881
4.39865 0.101903
4.39898 0.101925
4.3993 0.101946
4.39963 0.101967
4.39996 0.101987
4.40028 0.102007
4.40061 0.102027
4.40094 0.102046
4.40126 0.102064
4.40159 0.102083
4.40192 0.102101
4.40224 0.102118
4.40257 0.102135
4.4029 0.102152
4.40322 0.102169
4.40355 0.102185
4.40388 0.1022
4.4042 0.102216
4.40453 0.102231
4.40486 0.102245
4.40518 0.102259
4.40551 0.102273
4.40584 0.102287
4.40616 0.1023
4.40649 0.102313
4.40682 0.102325
4.40714 0.102337
4.40747 0.102349
4.4078 0.10236
4.40812 0.102371
4.40845 0.102382
4.40878 0.102392
4.4091 0.102402
4.40943 0.102412
4.40976 0.102421
4.41008 0.102431
4.41041 0.102439
4.41074 0.102448
4.41106 0.102456
4.41139 0.102463
4.41172 0.102471
4.41204 0.102478
4.41237 0.102484
4.4127 0.102491
4.41302 0.102497
4.41335 0.102502
4.41368 0.102508
4.414 0.102513
4.41433 0.102517
4.41466 0.102522
4.41498 0.102526
4.41531 0.102529
4.41564 0.102533
4.41596 0.102536
4.41629 0.102538
4.41662 0.102541
4.41694 0.102543
4.41727 0.102544
4.4176 0.102545
4.41792 0.102546
4.41825 0.102547
4.41858 0.102547
4.4189 0.102547
4.41923 0.102547
4.41956 0.102546
4.41988 0.102545
4.42021 0.102543
4.42054 0.102541
4.42086 0.102539
4.42119 0.102536
4.42152 0.102534
4.42184 0.10253
4.42217 0.102527
4.4225 0.102523
4.42282 0.102518
4.42315 0.102513
4.42348 0.102508
4.4238 0.102503
4.42413 0.102497
4.42446 0.102491
4.42478 0.102484
4.42511 0.102477
4.42544 0.10247
4.42576 0.102462
4.42609 0.102454
4.42642 0.102445
4.42674 0.102436
4.42707 0.102427
4.4274 0.102417
4.42772 0.102407
4.42805 0.102396
4.42838 0.102386
4.4287 0.102374
4.42903 0.102363
4.42936 0.10235
4.42968 0.102338
4.43001 0.102325
4.43034 0.102312
4.43066 0.102298
4.43099 0.102284
4.43132 0.102269
4.43164 0.102254
4.43197 0.102239
4.4323 0.102223
4.43262 0.102207
4.43295 0.10219
4.43328 0.102173
4.4336 0.102155
4.43393 0.102137
4.43426 0.102119
4.43458 0.1021
4.43491 0.102081
4.43524 0.102061
4.43556 0.102041
4.43589 0.10202
4.43622 0.101999
4.43654 0.101978
4.43687 0.101956
4.4372 0.101934
4.43752 0.101911
4.43785 0.101888
4.43818 0.101864
4.4385 0.10184
4.43883 0.101815
4.43916 0.10179
4.43948 0.101764
4.43981 0.101738
4.44014 0.101712
4.44046 0.101685
4.44079 0.101658
4.44112 0.10163
4.44144 0.101601
4.44177 0.101573
4.4421 0.101543
4.44242 0.101514
4.44275 0.101483
4.44308 0.101453
4.4434 0.101422
4.44373 0.10139
4.44406 0.101358
4.44438 0.101325
4.44471 0.101292
4.44504 0.101259
4.44536 0.101225
4.44569 0.10119
4.44602 0.101155
4.44634 0.10112
4.44667 0.101084
4.447 0.101047
4.44732 0.10101
4.44765 0.100973
4.44798 0.100935
4.4483 0.100897
4.44863 0.100858
4.44896 0.100818
4.44928 0.100779
4.44961 0.100738
4.44994 0.100697
4.45026 0.100656
4.45059 0.100614
4.45092 0.100572
4.45124 0.100529
4.45157 0.100486
4.4519 0.100442
4.45222 0.100398
4.45255 0.100353
4.45288 0.100308
4.4532 0.100262
4.45353 0.100216
4.45386 0.100169
4.45418 0.100122
4.45451 0.100074
4.45484 0.100026
4.45516 0.0999777
4.45549 0.0999285
4.45582 0.0998789
4.45614 0.0998287
4.45647 0.0997781
4.4568 0.099727
4.45712 0.0996754
4.45745 0.0996234
4.45778 0.0995708
4.4581 0.0995177
4.45843 0.0994642
4.45876 0.0994102
4.45908 0.0993557
4.45941 0.0993007
4.45974 0.0992452
4.46006 0.0991893
4.46039 0.0991328
4.46072 0.0990759
4.46104 0.0990185
4.46137 0.0989606
4.4617 0.0989023
4.46202 0.0988435
4.46235 0.0987842
4.46268 0.0987244
4.463 0.0986641
4.46333 0.0986034
4.46366 0.0985422
4.46398 0.0984805
4.46431 0.0984184
4.46464 0.0983558
4.46496 0.0982927
4.46529 0.0982292
4.46562 0.0981652
4.46594 0.0981007
4.46627 0.0980358
4.4666 0.0979704
4.46692 0.0979045
4.46725 0.0978382
4.46758 0.0977715
4.4679 0.0977043
4.46823 0.0976366
4.46856 0.0975685
4.46888 0.0974999
4.46921 0.0974309
4.46954 0.0973615
4.46986 0.0972916
4.47019 0.0972212
4.47052 0.0971504
4.47084 0.0970792
4.47117 0.0970076
4.4715 0.0969355
4.47182 0.0968629
4.47215 0.09679
4.47248 0.0967166
4.4728 0.0966428
4.47313 0.0965685
4.47346 0.0964939
4.47378 0.0964188
4.47411 0.0963433
4.47444 0.0962673
4.47476 0.096191
4.47509 0.0961142
4.47542 0.0960371
4.47574 0.0959595
4.47607 0.0958815
4.4764 0.0958031
4.47672 0.0957243
4.47705 0.0956451
4.47738 0.0955655
4.4777 0.0954856
4.47803 0.0954052
4.47836 0.0953244
4.47868 0.0952432
4.47901 0.0951617
4.47934 0.0950797
4.47966 0.0949974
4.47999 0.0949147
4.48032 0.0948317
4.48064 0.0947482
4.48097 0.0946644
4.4813 0.0945802
4.48162 0.0944956
4.48195 0.0944107
4.48228 0.0943254
4.4826 0.0942397
4.48293 0.0941537
4.48326 0.0940674
4.48358 0.0939806
4.48391 0.0938936
4.48424 0.0938062
4.48456 0.0937184
4.48489 0.0936303
4.48522 0.0935418
4.48554 0.093453
4.48587 0.0933639
4.4862 0.0932745
4.48652 0.0931847
4.48685 0.0930946
4.48718 0.0930041
4.4875 0.0929134
4.48783 0.0928223
4.48816 0.0927309
4.48848 0.0926392
4.48881 0.0925472
4.48914 0.0924548
4.48946 0.0923622
4.48979 0.0922692
4.49012 0.092176
4.49044 0.0920825
4.49077 0.0919886
4.4911 0.0918945
4.49142 0.0918001
4.49175 0.0917053
4.49208 0.0916103
4.4924 0.0915151
4.49273 0.0914195
4.49306 0.0913237
4.49338 0.0912276
4.49371 0.0911312
4.49404 0.0910345
4.49436 0.0909376
4.49469 0.0908404
4.49502 0.090743
4.49534 0.0906453
4.49567 0.0905473
4.496 0.0904491
4.49632 0.0903507
4.49665 0.090252
4.49698 0.090153
4.4973 0.0900538
4.49763 0.0899544
4.49796 0.0898547
4.49828 0.0897548
4.49861 0.0896547
4.49894 0.0895544
4.49926 0.0894538
4.49959 0.089353
4.49992 0.0892519
4.50024 0.0891507
4.50057 0.0890492
4.5009 0.0889476
4.50122 0.0888457
4.50155 0.0887436
4.50188 0.0886413
4.5022 0.0885388
4.50253 0.0884361
4.50286 0.0883332
4.50318 0.0882301
4.50351 0.0881269
4.50384 0.0880234
4.50416 0.0879198
4.50449 0.0878159
4.50482 0.0877119
4.50514 0.0876077
4.50547 0.0875034
4.5058 0.0873988
4.50612 0.0872941
4.50645 0.0871893
4.50678 0.0870842
4.5071 0.086979
4.50743 0.0868737
4.50776 0.0867682
4.50808 0.0866625
4.50841 0.0865567
4.50874 0.0864507
4.50906 0.0863446
4.50939 0.0862383
4.50972 0.0861319
4.51004 0.0860254
4.51037 0.0859187
4.5107 0.0858119
4.51102 0.085705
4.51135 0.0855979
4.51168 0.0854907
4.512 0.0853834
4.51233 0.0852759
4.51266 0.0851684
4.51298 0.0850607
4.51331 0.0849529
4.51364 0.084845
4.51396 0.084737
4.51429 0.0846288
4.51462 0.0845206
4.51494 0.0844123
4.51527 0.0843038
4.5156 0.0841953
4.51592 0.0840867
4.51625 0.083978
4.51658 0.0838691
4.5169 0.0837602
4.51723 0.0836513
4.51756 0.0835422
4.51788 0.083433
4.51821 0.0833238
4.51854 0.0832145
4.51886 0.0831051
4.51919 0.0829956
4.51952 0.0828861
4.51984 0.0827765
4.52017 0.0826668
4.5205 0.0825571
4.52082 0.0824473
4.52115 0.0823375
4.52148 0.0822276
4.5218 0.0821176
4.52213 0.0820076
4.52246 0.0818975
4.52278 0.0817874
4.52311 0.0816772
4.52344 0.081567
4.52376 0.0814568
4.52409 0.0813465
4.52442 0.0812361
4.52474 0.0811258
4.52507 0.0810154
4.5254 0.0809049
4.52572 0.0807945
4.52605 0.080684
4.52638 0.0805734
4.5267 0.0804629
4.52703 0.0803523
4.52736 0.0802417
4.52768 0.0801311
4.52801 0.0800205
4.52834 0.0799098
4.52866 0.0797991
4.52899 0.0796885
4.52932 0.0795778
4.52964 0.0794671
4.52997 0.0793564
4.5303 0.0792457
4.53062 0.079135
4.53095 0.0790243
4.53128 0.0789136
4.5316 0.0788028
4.53193 0.0786921
4.53226 0.0785815
4.53258 0.0784708
4.53291 0.0783601
4.53324 0.0782494
4.53356 0.0781388
4.53389 0.0780281
4.53422 0.0779175
4.53454 0.0778069
4.53487 0.0776963
4.5352 0.0775857
4.53552 0.0774752
4.53585 0.0773647
4.53618 0.0772542
4.5365 0.0771437
4.53683 0.0770333
4.53716 0.0769229
4.53748 0.0768125
4.53781 0.0767021
4.53814 0.0765918
4.53846 0.0764816
4.53879 0.0763713
4.53912 0.0762611
4.53944 0.076151
4.53977 0.0760409
4.5401 0.0759308
4.54042 0.0758208
4.54075 0.0757108
4.54108 0.0756009
4.5414 0.075491
4.54173 0.0753811
4.54206 0.0752714
4.54238 0.0751616
4.54271 0.075052
4.54304 0.0749424
4.54336 0.0748328
4.54369 0.0747233
4.54402 0.0746139
4.54434 0.0745045
4.54467 0.0743952
4.545 0.0742859
4.54532 0.0741767
4.54565 0.0740676
4.54598 0.0739586
4.5463 0.0738496
4.54663 0.0737406
4.54696 0.0736318
4.54728 0.073523
4.54761 0.0734143
4.54794 0.0733057
4.54826 0.0731972
4.54859 0.0730887
4.54892 0.0729803
4.54924 0.072872
4.54957 0.0727637
4.5499 0.0726556
4.55022 0.0725475
4.55055 0.0724395
4.55088 0.0723316
4.5512 0.0722238
4.55153 0.072116
4.55186 0.0720084
4.55218 0.0719008
4.55251 0.0717934
4.55284 0.071686
4.55316 0.0715787
4.55349 0.0714715
4.55382 0.0713644
4.55414 0.0712574
4.55447 0.0711505
4.5548 0.0710437
4.55512 0.0709369
4.55545 0.0708303
4.55578 0.0707238
4.5561 0.0706174
4.55643 0.070511
4.55676 0.0704048
4.55708 0.0702987
4.55741 0.0701927
4.55774 0.0700867
4.55806 0.0699809
4.55839 0.0698752
4.55872 0.0697696
4.55904 0.0696641
4.55937 0.0695587
4.5597 0.0694535
4.56002 0.0693483
4.56035 0.0692432
4.56068 0.0691383
4.561 0.0690335
4.56133 0.0689287
4.56166 0.0688241
4.56198 0.0687196
4.56231 0.0686152
4.56264 0.068511
4.56296 0.0684068
4.56329 0.0683028
4.56362 0.0681989
4.56394 0.0680951
4.56427 0.0679914
4.5646 0.0678878
4.56492 0.0677844
4.56525 0.0676811
4.56558 0.0675779
4.5659 0.0674748
4.56623 0.0673718
4.56656 0.067269
4.56688 0.0671663
4.56721 0.0670637
4.56754 0.0669612
4.56786 0.0668589
4.56819 0.0667567
4.56852 0.0666546
4.56884 0.0665526
4.56917 0.0664508
4.5695 0.0663491
4.56982 0.0662475
4.57015 0.0661461
4.57048 0.0660448
4.5708 0.0659436
4.57113 0.0658425
4.57146 0.0657416
4.57178 0.0656408
4.57211 0.0655401
4.57244 0.0654396
4.57276 0.0653392
4.57309 0.0652389
4.57342 0.0651388
4.57374 0.0650388
4.57407 0.0649389
4.5744 0.0648392
4.57472 0.0647396
4.57505 0.0646401
4.57538 0.0645408
4.5757 0.0644416
4.57603 0.0643426
4.57636 0.0642437
4.57668 0.0641449
4.57701 0.0640462
4.57734 0.0639477
4.57766 0.0638494
4.57799 0.0637511
4.57832 0.0636531
4.57864 0.0635551
4.57897 0.0634573
4.5793 0.0633596
4.57962 0.0632621
4.57995 0.0631647
4.58028 0.0630675
4.5806 0.0629704
4.58093 0.0628734
4.58126 0.0627766
4.58158 0.0626799
4.58191 0.0625834
4.58224 0.062487
4.58256 0.0623907
4.58289 0.0622946
4.58322 0.0621986
4.58354 0.0621028
4.58387 0.0620071
4.5842 0.0619116
4.58452 0.0618162
4.58485 0.061721
4.58518 0.0616259
4.5855 0.0615309
4.58583 0.0614361
4.58616 0.0613414
4.58648 0.0612469
4.58681 0.0611525
4.58714 0.0610583
4.58746 0.0609642
4.58779 0.0608703
4.58812 0.0607765
4.58844 0.0606828
4.58877 0.0605893
4.5891 0.060496
4.58942 0.0604028
4.58975 0.0603097
4.59008 0.0602168
4.5904 0.060124
4.59073 0.0600314
4.59106 0.059939
4.59138 0.0598466
4.59171 0.0597545
4.59204 0.0596624
4.59236 0.0595706
4.59269 0.0594788
4.59302 0.0593872
4.59334 0.0592958
4.59367 0.0592045
4.594 0.0591134
4.59432 0.0590224
4.59465 0.0589316
4.59498 0.0588409
4.5953 0.0587503
4.59563 0.0586599
4.59596 0.0585697
4.59628 0.0584796
4.59661 0.0583896
4.59694 0.0582998
4.59726 0.0582102
4.59759 0.0581207
4.59792 0.0580313
4.59824 0.0579421
4.59857 0.0578531
4.5989 0.0577642
4.59922 0.0576754
4.59955 0.0575868
4.59988 0.0574984
4.6002 0.0574101
4.60053 0.0573219
4.60086 0.0572339
4.60118 0.057146
4.60151 0.0570583
4.60184 0.0569708
4.60216 0.0568834
4.60249 0.0567961
4.60282 0.056709
4.60314 0.056622
4.60347 0.0565352
4.6038 0.0564486
4.60412 0.056362
4.60445 0.0562757
4.60478 0.0561895
4.6051 0.0561034
4.60543 0.0560175
4.60576 0.0559317
4.60608 0.0558461
4.60641 0.0557606
4.60674 0.0556753
4.60706 0.0555901
4.60739 0.0555051
4.60772 0.0554202
4.60804 0.0553355
4.60837 0.0552509
4.6087 0.0551665
4.60902 0.0550822
4.60935 0.0549981
4.60968 0.0549141
4.61 0.0548302
4.61033 0.0547466
4.61066 0.054663
4.61098 0.0545796
4.61131 0.0544964
4.61164 0.0544133
4.61196 0.0543303
4.61229 0.0542475
4.61262 0.0541649
4.61294 0.0540824
4.61327 0.054
4.6136 0.0539178
4.61392 0.0538357
4.61425 0.0537538
4.61458 0.053672
4.6149 0.0535904
4.61523 0.0535089
4.61556 0.0534276
4.61588 0.0533464
4.61621 0.0532654
4.61654 0.0531845
4.61686 0.0531038
4.61719 0.0530232
4.61752 0.0529427
4.61784 0.0528624
4.61817 0.0527822
4.6185 0.0527022
4.61882 0.0526224
4.61915 0.0525426
4.61948 0.0524631
4.6198 0.0523836
4.62013 0.0523043
4.62046 0.0522252
4.62078 0.0521462
4.62111 0.0520673
4.62144 0.0519886
4.62176 0.05191
4.62209 0.0518316
4.62242 0.0517533
4.62274 0.0516752
4.62307 0.0515972
4.6234 0.0515194
4.62372 0.0514417
4.62405 0.0513641
4.62438 0.0512867
4.6247 0.0512094
4.62503 0.0511323
4.62536 0.0510553
4.62568 0.0509784
4.62601 0.0509017
4.62634 0.0508252
4.62666 0.0507487
4.62699 0.0506725
4.62732 0.0505963
4.62764 0.0505203
4.62797 0.0504445
4.6283 0.0503687
4.62862 0.0502932
4.62895 0.0502177
4.62928 0.0501424
4.6296 0.0500673
4.62993 0.0499923
4.63026 0.0499174
4.63058 0.0498427
4.63091 0.0497681
4.63124 0.0496936
4.63156 0.0496193
4.63189 0.0495451
4.63222 0.0494711
4.63254 0.0493972
4.63287 0.0493234
4.6332 0.0492498
4.63352 0.0491763
4.63385 0.0491029
4.63418 0.0490297
4.6345 0.0489567
4.63483 0.0488837
4.63516 0.0488109
4.63548 0.0487383
4.63581 0.0486657
4.63614 0.0485934
4.63646 0.0485211
4.63679 0.048449
4.63712 0.048377
4.63744 0.0483052
4.63777 0.0482334
4.6381 0.0481619
4.63842 0.0480904
4.63875 0.0480191
4.63908 0.047948
4.6394 0.0478769
4.63973 0.047806
4.64006 0.0477353
4.64038 0.0476646
4.64071 0.0475941
4.64104 0.0475238
4.64136 0.0474535
4.64169 0.0473834
4.64202 0.0473135
4.64234 0.0472436
4.64267 0.0471739
4.643 0.0471044
4.64332 0.0470349
4.64365 0.0469656
4.64398 0.0468964
4.6443 0.0468274
4.64463 0.0467585
4.64496 0.0466897
4.64528 0.0466211
4.64561 0.0465525
4.64594 0.0464842
4.64626 0.0464159
4.64659 0.0463478
4.64692 0.0462798
4.64724 0.0462119
4.64757 0.0461442
4.6479 0.0460765
4.64822 0.0460091
4.64855 0.0459417
4.64888 0.0458745
4.6492 0.0458074
4.64953 0.0457404
4.64986 0.0456736
4.65018 0.0456068
4.65051 0.0455403
4.65084 0.0454738
4.65116 0.0454075
4.65149 0.0453413
4.65182 0.0452752
4.65214 0.0452092
4.65247 0.0451434
4.6528 0.0450777
4.65312 0.0450121
4.65345 0.0449466
4.65378 0.0448813
4.6541 0.0448161
4.65443 0.044751
4.65476 0.0446861
4.65508 0.0446213
4.65541 0.0445565
4.65574 0.044492
4.65606 0.0444275
4.65639 0.0443632
4.65672 0.044299
4.65704 0.0442349
4.65737 0.0441709
4.6577 0.044107
4.65802 0.0440433
4.65835 0.0439797
4.65868 0.0439162
4.659 0.0438529
4.65933 0.0437896
4.65966 0.0437265
4.65998 0.0436635
4.66031 0.0436007
4.66064 0.0435379
4.66096 0.0434753
4.66129 0.0434127
4.66162 0.0433503
4.66194 0.0432881
4.66227 0.0432259
4.6626 0.0431639
4.66292 0.043102
4.66325 0.0430402
4.66358 0.0429785
4.6639 0.0429169
4.66423 0.0428555
4.66456 0.0427941
4.66488 0.0427329
4.66521 0.0426718
4.66554 0.0426108
4.66586 0.04255
4.66619 0.0424892
4.66652 0.0424286
4.66684 0.0423681
4.66717 0.0423077
4.6675 0.0422474
4.66782 0.0421872
4.66815 0.0421272
4.66848 0.0420672
4.6688 0.0420074
4.66913 0.0419477
4.66946 0.0418881
4.66978 0.0418286
4.67011 0.0417693
4.67044 0.04171
4.67076 0.0416509
4.67109 0.0415919
4.67142 0.0415329
4.67174 0.0414741
4.67207 0.0414154
4.6724 0.0413569
4.67272 0.0412984
4.67305 0.04124
4.67338 0.0411818
4.6737 0.0411237
4.67403 0.0410657
4.67436 0.0410077
4.67468 0.0409499
4.67501 0.0408923
4.67534 0.0408347
4.67566 0.0407772
4.67599 0.0407199
4.67632 0.0406626
4.67664 0.0406055
4.67697 0.0405484
4.6773 0.0404915
4.67762 0.0404347
4.67795 0.040378
4.67828 0.0403214
4.6786 0.0402649
4.67893 0.0402085
4.67926 0.0401522
4.67958 0.0400961
4.67991 0.04004
4.68024 0.0399841
4.68056 0.0399282
4.68089 0.0398725
4.68122 0.0398168
4.68154 0.0397613
4.68187 0.0397059
4.6822 0.0396506
4.68252 0.0395954
4.68285 0.0395403
4.68318 0.0394853
4.6835 0.0394304
4.68383 0.0393756
4.68416 0.0393209
4.68448 0.0392663
4.68481 0.0392118
4.68514 0.0391574
4.68546 0.0391031
4.68579 0.039049
4.68612 0.0389949
4.68644 0.0389409
4.68677 0.0388871
4.6871 0.0388333
4.68742 0.0387797
4.68775 0.0387261
4.68808 0.0386726
4.6884 0.0386193
4.68873 0.038566
4.68906 0.0385129
4.68938 0.0384598
4.68971 0.0384069
4.69004 0.038354
4.69036 0.0383013
4.69069 0.0382486
4.69102 0.0381961
4.69134 0.0381436
4.69167 0.0380913
4.692 0.038039
4.69232 0.0379868
4.69265 0.0379348
4.69298 0.0378828
4.6933 0.037831
4.69363 0.0377792
4.69396 0.0377275
4.69428 0.037676
4.69461 0.0376245
4.69494 0.0375731
4.69526 0.0375218
4.69559 0.0374707
4.69592 0.0374196
4.69624 0.0373686
4.69657 0.0373177
4.6969 0.0372669
4.69722 0.0372162
4.69755 0.0371656
4.69788 0.0371151
4.6982 0.0370647
4.69853 0.0370144
4.69886 0.0369641
4.69918 0.036914
4.69951 0.036864


==> data/theor/theor_dpdstm_tab.dat <==
3.87986 0
3.88014 0.0115151
3.88041 0.0158606
3.88068 0.0206262
3.88096 0.0257698
3.88123 0.0312582
3.8815 0.0370641
3.88178 0.0431647
3.88205 0.0495403
3.88232 0.0561739
3.8826 0.0630502
3.88287 0.0701558
3.88314 0.0774784
3.88342 0.0850069
3.88369 0.0927311
3.88396 0.100642
3.88424 0.10873
3.88451 0.116988
3.88478 0.125407
3.88506 0.133982
3.88533 0.142705
3.8856 0.15157
3.88588 0.16057
3.88615 0.169701
3.88642 0.178956
3.8867 0.188331
3.88697 0.197821
3.88724 0.207421
3.88752 0.217125
3.88779 0.226931
3.88806 0.236834
3.88834 0.246829
3.88861 0.256912
3.88888 0.267081
3.88916 0.277331
3.88943 0.287658
3.8897 0.29806
3.88998 0.308532
3.89025 0.319072
3.89052 0.329677
3.8908 0.340342
3.89107 0.351067
3.89134 0.361846
3.89162 0.372678
3.89189 0.38356
3.89216 0.394488
3.89244 0.405462
3.89271 0.416476
3.89298 0.427531
3.89326 0.438622
3.89353 0.449747
3.8938 0.460905
3.89408 0.472092
3.89435 0.483307
3.89462 0.494547
3.8949 0.50581
3.89517 0.517094
3.89544 0.528397
3.89572 0.539717
3.89599 0.551052
3.89626 0.5624
3.89654 0.573759
3.89681 0.585127
3.89708 0.596503
3.89736 0.607884
3.89763 0.619269
3.8979 0.630656
3.89818 0.642044
3.89845 0.653431
3.89872 0.664815
3.899 0.676195
3.89927 0.687569
3.89954 0.698936
3.89982 0.710294
3.90009 0.721642
3.90036 0.732978
3.90064 0.744302
3.90091 0.755611
3.90118 0.766904
3.90146 0.778181
3.90173 0.789439
3.902 0.800679
3.90228 0.811897
3.90255 0.823095
3.90282 0.834269
3.9031 0.84542
3.90337 0.856546
3.90364 0.867645
3.90392 0.878718
3.90419 0.889763
3.90446 0.900779
3.90474 0.911766
3.90501 0.922721
3.90528 0.933645
3.90556 0.944537
3.90583 0.955395
3.9061 0.96622
3.90638 0.977009
3.90665 0.987764
3.90692 0.998481
3.9072 1.00916
3.90747 1.01981
3.90774 1.03041
3.90802 1.04098
3.90829 1.0515
3.90856 1.06199
3.90884 1.07244
3.90911 1.08284
3.90938 1.0932
3.90966 1.10352
3.90993 1.1138
3.9102 1.12404
3.91048 1.13423
3.91075 1.14438
3.91102 1.15448
3.9113 1.16454
3.91157 1.17456
3.91184 1.18453
3.91212 1.19445
3.91239 1.20433
3.91266 1.21416
3.91294 1.22394
3.91321 1.23368
3.91348 1.24337
3.91376 1.25302
3.91403 1.26262
3.9143 1.27217
3.91458 1.28167
3.91485 1.29113
3.91512 1.30053
3.9154 1.30989
3.91567 1.31921
3.91594 1.32847
3.91622 1.33769
3.91649 1.34686
3.91676 1.35598
3.91704 1.36505
3.91731 1.37408
3.91758 1.38306
3.91786 1.39199
3.91813 1.40087
3.9184 1.4097
3.91868 1.41849
3.91895 1.42723
3.91922 1.43592
3.9195 1.44456
3.91977 1.45316
3.92004 1.46171
3.92032 1.47022
3.92059 1.47868
3.92086 1.48709
3.92114 1.49545
3.92141 1.50377
3.92168 1.51204
3.92196 1.52027
3.92223 1.52845
3.9225 1.53659
3.92278 1.54468
3.92305 1.55273
3.92332 1.56073
3.9236 1.56869
3.92387 1.57661
3.92414 1.58448
3.92442 1.59231
3.92469 1.6001
3.92496 1.60784
3.92524 1.61554
3.92551 1.6232
3.92578 1.63082
3.92606 1.6384
3.92633 1.64594
3.9266 1.65343
3.92688 1.66089
3.92715 1.6683
3.92742 1.67568
3.9277 1.68302
3.92797 1.69032
3.92824 1.69758
3.92852 1.70481
3.92879 1.71199
3.92906 1.71914
3.92934 1.72626
3.92961 1.73333
3.92988 1.74038
3.93016 1.74738
3.93043 1.75435
3.9307 1.76129
3.93098 1.76819
3.93125 1.77507
3.93152 1.7819
3.9318 1.78871
3.93207 1.79548
3.93234 1.80222
3.93262 1.80893
3.93289 1.81561
3.93316 1.82226
3.93344 1.82888
3.93371 1.83547
3.93398 1.84203
3.93426 1.84856
3.93453 1.85507
3.9348 1.86155
3.93508 1.868
3.93535 1.87442
3.93562 1.88082
3.9359 1.88719
3.93617 1.89354
3.93644 1.89987
3.93672 1.90617
3.93699 1.91244
3.93726 1.9187
3.93754 1.92493
3.93781 1.93114
3.93808 1.93733
3.93836 1.94349
3.93863 1.94964
3.9389 1.95577
3.93918 1.96188
3.93945 1.96797
3.93972 1.97404
3.94 1.98009
3.94027 1.98612
3.94054 1.99214
3.94082 1.99814
3.94109 2.00413
3.94136 2.0101
3.94164 2.01606
3.94191 2.022
3.94218 2.02793
3.94246 2.03384
3.94273 2.03975
3.943 2.04564
3.94328 2.05152
3.94355 2.05738
3.94382 2.06324
3.9441 2.06909
3.94437 2.07493
3.94464 2.08075
3.94492 2.08657
3.94519 2.09239
3.94546 2.09819
3.94574 2.10399
3.94601 2.10978
3.94628 2.11556
3.94656 2.12134
3.94683 2.12712
3.9471 2.13289
3.94738 2.13866
3.94765 2.14442
3.94792 2.15018
3.9482 2.15594
3.94847 2.16169
3.94874 2.16745
3.94902 2.17321
3.94929 2.17896
3.94956 2.18472
3.94984 2.19047
3.95011 2.19623
3.95038 2.20199
3.95066 2.20775
3.95093 2.21352
3.9512 2.21928
3.95148 2.22506
3.95175 2.23084
3.95202 2.23662
3.9523 2.24241
3.95257 2.2482
3.95284 2.254
3.95312 2.25981
3.95339 2.26563
3.95366 2.27145
3.95394 2.27729
3.95421 2.28313
3.95448 2.28898
3.95476 2.29485
3.95503 2.30072
3.9553 2.30661
3.95558 2.31251
3.95585 2.31842
3.95612 2.32435
3.9564 2.33029
3.95667 2.33624
3.95694 2.34221
3.95722 2.34819
3.95749 2.35419
3.95776 2.36021
3.95804 2.36624
3.95831 2.3723
3.95858 2.37837
3.95886 2.38445
3.95913 2.39056
3.9594 2.39669
3.95968 2.40284
3.95995 2.40901
3.96022 2.4152
3.9605 2.42142
3.96077 2.42765
3.96104 2.43392
3.96132 2.4402
3.96159 2.44651
3.96186 2.45284
3.96214 2.4592
3.96241 2.46559
3.96268 2.472
3.96296 2.47845
3.96323 2.48492
3.9635 2.49141
3.96378 2.49794
3.96405 2.5045
3.96432 2.51109
3.9646 2.51771
3.96487 2.52436
3.96514 2.53105
3.96542 2.53776
3.96569 2.54452
3.96596 2.5513
3.96624 2.55812
3.96651 2.56498
3.96678 2.57187
3.96706 2.5788
3.96733 2.58577
3.9676 2.59278
3.96788 2.59982
3.96815 2.60691
3.96842 2.61403
3.9687 2.6212
3.96897 2.62841
3.96924 2.63566
3.96952 2.64295
3.96979 2.65029
3.97006 2.65767
3.97034 2.6651
3.97061 2.67258
3.97088 2.6801
3.97116 2.68766
3.97143 2.69528
3.9717 2.70294
3.97198 2.71066
3.97225 2.71842
3.97252 2.72624
3.9728 2.73411
3.97307 2.74203
3.97334 2.75001
3.97362 2.75803
3.97389 2.76612
3.97416 2.77426
3.97444 2.78246
3.97471 2.79071
3.97498 2.79902
3.97526 2.80739
3.97553 2.81583
3.9758 2.82432
3.97608 2.83287
3.97635 2.84149
3.97662 2.85017
3.9769 2.85892
3.97717 2.86773
3.97744 2.87661
3.97772 2.88555
3.97799 2.89456
3.97826 2.90365
3.97854 2.9128
3.97881 2.92202
3.97908 2.93131
3.97936 2.94068
3.97963 2.95012
3.9799 2.95964
3.98018 2.96923
3.98045 2.9789
3.98072 2.98865
3.981 2.99847
3.98127 3.00838
3.98154 3.01837
3.98182 3.02844
3.98209 3.03859
3.98236 3.04883
3.98264 3.05915
3.98291 3.06956
3.98318 3.08006
3.98346 3.09065
3.98373 3.10133
3.984 3.1121
3.98428 3.12296
3.98455 3.13391
3.98482 3.14496
3.9851 3.15611
3.98537 3.16736
3.98564 3.1787
3.98592 3.19015
3.98619 3.20169
3.98646 3.21334
3.98674 3.2251
3.98701 3.23696
3.98728 3.24893
3.98756 3.261
3.98783 3.27319
3.9881 3.28549
3.98838 3.2979
3.98865 3.31042
3.98892 3.32306
3.9892 3.33582
3.98947 3.3487
3.98974 3.3617
3.99002 3.37483
3.99029 3.38807
3.99056 3.40144
3.99084 3.41494
3.99111 3.42857
3.99138 3.44233
3.99166 3.45623
3.99193 3.47025
3.9922 3.48442
3.99248 3.49872
3.99275 3.51316
3.99302 3.52775
3.9933 3.54248
3.99357 3.55735
3.99384 3.57237
3.99412 3.58755
3.99439 3.60287
3.99466 3.61835
3.99494 3.63398
3.99521 3.64978
3.99548 3.66573
3.99576 3.68185
3.99603 3.69813
3.9963 3.71458
3.99658 3.7312
3.99685 3.74799
3.99712 3.76496
3.9974 3.7821
3.99767 3.79942
3.99794 3.81693
3.99822 3.83462
3.99849 3.85249
3.99876 3.87056
3.99904 3.88882
3.99931 3.90727
3.99958 3.92593
3.99986 3.94478
4.00013 3.96384
4.0004 3.9831
4.00068 4.00257
4.00095 4.02226
4.00122 4.04216
4.0015 4.06228
4.00177 4.08263
4.00204 4.1032
4.00232 4.12399
4.00259 4.14502
4.00286 4.16629
4.00314 4.18779
4.00341 4.20954
4.00368 4.23154
4.00396 4.25378
4.00423 4.27628
4.0045 4.29903
4.00478 4.32205
4.00505 4.34533
4.00532 4.36888
4.0056 4.3927
4.00587 4.4168
4.00614 4.44118
4.00642 4.46585
4.00669 4.49081
4.00696 4.51606
4.00724 4.54162
4.00751 4.56747
4.00778 4.59364
4.00806 4.62012
4.00833 4.64691
4.0086 4.67403
4.00888 4.70148
4.00915 4.72926
4.00942 4.75738
4.0097 4.78585
4.00997 4.81466
4.01024 4.84383
4.01052 4.87336
4.01079 4.90326
4.01106 4.93353
4.01134 4.96418
4.01161 4.99521
4.01188 5.02663
4.01216 5.05845
4.01243 5.09067
4.0127 5.12331
4.01298 5.15636
4.01325 5.18983
4.01352 5.22373
4.0138 5.25807
4.01407 5.29222
4.01434 5.32108
4.01462 5.34678
4.01489 5.37026
4.01516 5.39192
4.01544 5.41202
4.01571 5.43072
4.01598 5.44816
4.01626 5.46442
4.01653 5.4796
4.0168 5.49375
4.01708 5.50694
4.01735 5.51922
4.01762 5.53064
4.0179 5.54123
4.01817 5.55103
4.01844 5.56008
4.01872 5.56841
4.01899 5.57604
4.01926 5.583
4.01954 5.58931
4.01981 5.59501
4.02008 5.59924
4.02036 5.59702
4.02063 5.59081
4.0209 5.58162
4.02118 5.56994
4.02145 5.55611
4.02172 5.54037
4.022 5.52291
4.02227 5.5039
4.02254 5.48348
4.02282 5.46177
4.02309 5.43889
4.02336 5.41494
4.02364 5.39002
4.02391 5.3642
4.02418 5.33758
4.02446 5.31022
4.02473 5.2822
4.025 5.25359
4.02528 5.22444
4.02555 5.19482
4.02582 5.16477
4.0261 5.13436
4.02637 5.10364
4.02664 5.07264
4.02692 5.04141
4.02719 5.01
4.02746 4.97844
4.02774 4.94677
4.02801 4.91502
4.02828 4.88323
4.02856 4.85143
4.02883 4.81965
4.0291 4.78792
4.02938 4.75625
4.02965 4.72468
4.02992 4.69323
4.0302 4.66191
4.03047 4.63075
4.03074 4.59978
4.03102 4.56899
4.03129 4.53841
4.03156 4.50806
4.03184 4.47795
4.03211 4.44809
4.03238 4.41849
4.03266 4.38916
4.03293 4.36012
4.0332 4.33137
4.03348 4.30292
4.03375 4.27478
4.03402 4.24695
4.0343 4.21944
4.03457 4.19226
4.03484 4.16541
4.03512 4.13888
4.03539 4.1127
4.03566 4.08685
4.03594 4.06135
4.03621 4.03619
4.03648 4.01137
4.03676 3.9869
4.03703 3.96278
4.0373 3.939
4.03758 3.91556
4.03785 3.89247
4.03812 3.86972
4.0384 3.84732
4.03867 3.82525
4.03894 3.80353
4.03922 3.78213
4.03949 3.76108
4.03976 3.74035
4.04004 3.71995
4.04031 3.69988
4.04058 3.68013
4.04086 3.66069
4.04113 3.64157
4.0414 3.62277
4.04168 3.60427
4.04195 3.58607
4.04222 3.56817
4.0425 3.55057
4.04277 3.53326
4.04304 3.51623
4.04332 3.49949
4.04359 3.48302
4.04386 3.46683
4.04414 3.45091
4.04441 3.43525
4.04468 3.41985
4.04496 3.4047
4.04523 3.38981
4.0455 3.37516
4.04578 3.36076
4.04605 3.34659
4.04632 3.33265
4.0466 3.31894
4.04687 3.30545
4.04714 3.29218
4.04742 3.27912
4.04769 3.26627
4.04796 3.25363
4.04824 3.24119
4.04851 3.22894
4.04878 3.21688
4.04906 3.20501
4.04933 3.19333
4.0496 3.18182
4.04988 3.17048
4.05015 3.15932
4.05042 3.14832
4.0507 3.13748
4.05097 3.1268
4.05124 3.11628
4.05152 3.1059
4.05179 3.09567
4.05206 3.08558
4.05234 3.07563
4.05261 3.06582
4.05288 3.05613
4.05316 3.04658
4.05343 3.03714
4.0537 3.02783
4.05398 3.01864
4.05425 3.00956
4.05452 3.00059
4.0548 2.99173
4.05507 2.98297
4.05534 2.97432
4.05562 2.96576
4.05589 2.9573
4.05616 2.94893
4.05644 2.94065
4.05671 2.93246
4.05698 2.92436
4.05726 2.91634
4.05753 2.90839
4.0578 2.90052
4.05808 2.89273
4.05835 2.88501
4.05862 2.87736
4.0589 2.86978
4.05917 2.86226
4.05944 2.85481
4.05972 2.84742
4.05999 2.84009
4.06026 2.83281
4.06054 2.82559
4.06081 2.81843
4.06108 2.81131
4.06136 2.80425
4.06163 2.79724
4.0619 2.79027
4.06218 2.78334
4.06245 2.77646
4.06272 2.76963
4.063 2.76283
4.06327 2.75607
4.06354 2.74935
4.06382 2.74267
4.06409 2.73602
4.06436 2.7294
4.06464 2.72282
4.06491 2.71627
4.06518 2.70975
4.06546 2.70326
4.06573 2.6968
4.066 2.69036
4.06628 2.68395
4.06655 2.67757
4.06682 2.67121
4.0671 2.66487
4.06737 2.65856
4.06764 2.65227
4.06792 2.646
4.06819 2.63975
4.06846 2.63352
4.06874 2.62731
4.06901 2.62112
4.06928 2.61494
4.06956 2.60878
4.06983 2.60264
4.0701 2.59652
4.07038 2.5904
4.07065 2.58431
4.07092 2.57823
4.0712 2.57216
4.07147 2.56611
4.07174 2.56006
4.07202 2.55404
4.07229 2.54802
4.07256 2.54201
4.07284 2.53602
4.07311 2.53004
4.07338 2.52407
4.07366 2.51811
4.07393 2.51216
4.0742 2.50621
4.07448 2.50028
4.07475 2.49436
4.07502 2.48845
4.0753 2.48255
4.07557 2.47665
4.07584 2.47077
4.07612 2.46489
4.07639 2.45902
4.07666 2.45316
4.07694 2.44731
4.07721 2.44146
4.07748 2.43562
4.07776 2.42979
4.07803 2.42397
4.0783 2.41816
4.07858 2.41235
4.07885 2.40655
4.07912 2.40076
4.0794 2.39497
4.07967 2.38919
4.07994 2.38342
4.08022 2.37766
4.08049 2.3719
4.08076 2.36615
4.08104 2.36041
4.08131 2.35468
4.08158 2.34895
4.08186 2.34323
4.08213 2.33751
4.0824 2.3318
4.08268 2.3261
4.08295 2.32041
4.08322 2.31472
4.0835 2.30904
4.08377 2.30337
4.08404 2.2977
4.08432 2.29205
4.08459 2.2864
4.08486 2.28075
4.08514 2.27512
4.08541 2.26949
4.08568 2.26386
4.08596 2.25825
4.08623 2.25264
4.0865 2.24704
4.08678 2.24145
4.08705 2.23587
4.08732 2.23029
4.0876 2.22472
4.08787 2.21916
4.08814 2.21361
4.08842 2.20806
4.08869 2.20252
4.08896 2.19699
4.08924 2.19147
4.08951 2.18596
4.08978 2.18045
4.09006 2.17495
4.09033 2.16947
4.0906 2.16398
4.09088 2.15851
4.09115 2.15305
4.09142 2.14759
4.0917 2.14214
4.09197 2.13671
4.09224 2.13128
4.09252 2.12585
4.09279 2.12044
4.09306 2.11504
4.09334 2.10964
4.09361 2.10426
4.09388 2.09888
4.09416 2.09351
4.09443 2.08815
4.0947 2.0828
4.09498 2.07746
4.09525 2.07213
4.09552 2.0668
4.0958 2.06149
4.09607 2.05619
4.09634 2.05089
4.09662 2.04561
4.09689 2.04033
4.09716 2.03506
4.09744 2.0298
4.09771 2.02456
4.09798 2.01932
4.09826 2.01409
4.09853 2.00887
4.0988 2.00366
4.09908 1.99846
4.09935 1.99327
4.09962 1.98809
4.0999 1.98292
4.10017 1.97775
4.10044 1.9726
4.10072 1.96746
4.10099 1.96233
4.10126 1.9572
4.10154 1.95209
4.10181 1.94699
4.10208 1.94189
4.10236 1.93681
4.10263 1.93173
4.1029 1.92667
4.10318 1.92162
4.10345 1.91657
4.10372 1.91153
4.104 1.90651
4.10427 1.90149
4.10454 1.89649
4.10482 1.89149
4.10509 1.8865
4.10536 1.88153
4.10564 1.87656
4.10591 1.8716
4.10618 1.86665
4.10646 1.86171
4.10673 1.85678
4.107 1.85186
4.10728 1.84695
4.10755 1.84205
4.10782 1.83716
4.1081 1.83228
4.10837 1.82741
4.10864 1.82254
4.10892 1.81769
4.10919 1.81285
4.10946 1.80801
4.10974 1.80318
4.11001 1.79837
4.11028 1.79356
4.11056 1.78876
4.11083 1.78397
4.1111 1.77919
4.11138 1.77441
4.11165 1.76965
4.11192 1.7649
4.1122 1.76015
4.11247 1.75541
4.11274 1.75068
4.11302 1.74596
4.11329 1.74125
4.11356 1.73655
4.11384 1.73185
4.11411 1.72716
4.11438 1.72248
4.11466 1.71781
4.11493 1.71315
4.1152 1.70849
4.11548 1.70385
4.11575 1.69921
4.11602 1.69458
4.1163 1.68995
4.11657 1.68533
4.11684 1.68073
4.11712 1.67612
4.11739 1.67153
4.11766 1.66694
4.11794 1.66236
4.11821 1.65779
4.11848 1.65322
4.11876 1.64866
4.11903 1.64411
4.1193 1.63956
4.11958 1.63502
4.11985 1.63049
4.12012 1.62596
4.1204 1.62144
4.12067 1.61692
4.12094 1.61241
4.12122 1.60791
4.12149 1.60341
4.12176 1.59892
4.12204 1.59444
4.12231 1.58996
4.12258 1.58548
4.12286 1.58101
4.12313 1.57655
4.1234 1.57209
4.12368 1.56763
4.12395 1.56318
4.12422 1.55874
4.1245 1.5543
4.12477 1.54986
4.12504 1.54543
4.12532 1.541
4.12559 1.53658
4.12586 1.53216
4.12614 1.52775
4.12641 1.52334
4.12668 1.51893
4.12696 1.51453
4.12723 1.51013
4.1275 1.50574
4.12778 1.50135
4.12805 1.49696
4.12832 1.49258
4.1286 1.4882
4.12887 1.48382
4.12914 1.47945
4.12942 1.47508
4.12969 1.47071
4.12996 1.46634
4.13024 1.46198
4.13051 1.45762
4.13078 1.45327
4.13106 1.44892
4.13133 1.44457
4.1316 1.44022
4.13188 1.43588
4.13215 1.43154
4.13242 1.4272
4.1327 1.42287
4.13297 1.41854
4.13324 1.41421
4.13352 1.40989
4.13379 1.40557
4.13406 1.40125
4.13434 1.39694
4.13461 1.39263
4.13488 1.38832
4.13516 1.38402
4.13543 1.37972
4.1357 1.37543
4.13598 1.37114
4.13625 1.36685
4.13652 1.36258
4.1368 1.3583
4.13707 1.35403
4.13734 1.34977
4.13762 1.34552
4.13789 1.34127
4.13816 1.33702
4.13844 1.33279
4.13871 1.32856
4.13898 1.32434
4.13926 1.32013
4.13953 1.31593
4.1398 1.31174
4.14008 1.30756
4.14035 1.30339
4.14062 1.29924
4.1409 1.29509
4.14117 1.29096
4.14144 1.28684
4.14172 1.28274
4.14199 1.27865
4.14226 1.27458
4.14254 1.27052
4.14281 1.26649
4.14308 1.26247
4.14336 1.25847
4.14363 1.2545
4.1439 1.25054
4.14418 1.24661
4.14445 1.24271
4.14472 1.23883
4.145 1.23498
4.14527 1.23115
4.14554 1.22736
4.14582 1.2236
4.14609 1.21987
4.14636 1.21617
4.14664 1.21251
4.14691 1.20889
4.14718 1.2053
4.14746 1.20175
4.14773 1.19825
4.148 1.19479
4.14828 1.19137
4.14855 1.188
4.14882 1.18467
4.1491 1.1814
4.14937 1.17818
4.14964 1.17501
4.14992 1.17189
4.15019 1.16883
4.15046 1.16583
4.15074 1.16289
4.15101 1.16
4.15128 1.15718
4.15156 1.15442
4.15183 1.15173
4.1521 1.14911
4.15238 1.14655
4.15265 1.14406
4.15292 1.14164
4.1532 1.13929
4.15347 1.13701
4.15374 1.13481
4.15402 1.13268
4.15429 1.13063
4.15456 1.12865
4.15484 1.12675
4.15511 1.12492
4.15538 1.12317
4.15566 1.1215
4.15593 1.1199
4.1562 1.11839
4.15648 1.11695
4.15675 1.11558
4.15702 1.1143
4.1573 1.11309
4.15757 1.11195
4.15784 1.11089
4.15812 1.10991
4.15839 1.10899
4.15866 1.10815
4.15894 1.10738
4.15921 1.10668
4.15948 1.10605
4.15976 1.10548
4.16003 1.10498
4.1603 1.10454
4.16058 1.10417
4.16085 1.10385
4.16112 1.10359
4.1614 1.10338
4.16167 1.10323
4.16194 1.10313
4.16222 1.10308
4.16249 1.10308
4.16276 1.10312
4.16304 1.1032
4.16331 1.10333
4.16358 1.10349
4.16386 1.10368
4.16413 1.10391
4.1644 1.10417
4.16468 1.10446
4.16495 1.10478
4.16522 1.10512
4.1655 1.10548
4.16577 1.10586
4.16604 1.10625
4.16632 1.10667
4.16659 1.10709
4.16686 1.10753
4.16714 1.10798
4.16741 1.10843
4.16768 1.10889
4.16796 1.10935
4.16823 1.10982
4.1685 1.11029
4.16878 1.11075
4.16905 1.11121
4.16932 1.11167
4.1696 1.11212
4.16987 1.11257
4.17014 1.11301
4.17042 1.11344
4.17069 1.11386
4.17096 1.11427
4.17124 1.11467
4.17151 1.11505
4.17178 1.11542
4.17206 1.11578
4.17233 1.11612
4.1726 1.11645
4.17288 1.11676
4.17315 1.11705
4.17342 1.11732
4.1737 1.11758
4.17397 1.11782
4.17424 1.11804
4.17452 1.11825
4.17479 1.11843
4.17506 1.11859
4.17534 1.11874
4.17561 1.11887
4.17588 1.11897
4.17616 1.11906
4.17643 1.11913
4.1767 1.11918
4.17698 1.11921
4.17725 1.11922
4.17752 1.11921
4.1778 1.11918
4.17807 1.11913
4.17834 1.11906
4.17862 1.11898
4.17889 1.11888
4.17916 1.11875
4.17944 1.11861
4.17971 1.11846
4.17998 1.11828
4.18026 1.11809
4.18053 1.11788
4.1808 1.11765
4.18108 1.11741
4.18135 1.11715
4.18162 1.11687
4.1819 1.11658
4.18217 1.11627
4.18244 1.11595
4.18272 1.11561
4.18299 1.11526
4.18326 1.1149
4.18354 1.11452
4.18381 1.11412
4.18408 1.11372
4.18436 1.1133
4.18463 1.11287
4.1849 1.11242
4.18518 1.11197
4.18545 1.1115
4.18572 1.11102
4.186 1.11053
4.18627 1.11003
4.18654 1.10952
4.18682 1.109
4.18709 1.10847
4.18736 1.10793
4.18764 1.10738
4.18791 1.10682
4.18818 1.10625
4.18846 1.10567
4.18873 1.10509
4.189 1.10449
4.18928 1.10389
4.18955 1.10329
4.18982 1.10267
4.1901 1.10205
4.19037 1.10142
4.19064 1.10079
4.19092 1.10015
4.19119 1.0995
4.19146 1.09885
4.19174 1.09819
4.19201 1.09753
4.19228 1.09686
4.19256 1.09618
4.19283 1.09551
4.1931 1.09482
4.19338 1.09414
4.19365 1.09345
4.19392 1.09275
4.1942 1.09205
4.19447 1.09135
4.19474 1.09065
4.19502 1.08994
4.19529 1.08923
4.19556 1.08852
4.19584 1.0878
4.19611 1.08708
4.19638 1.08636
4.19666 1.08564
4.19693 1.08491
4.1972 1.08418
4.19748 1.08346
4.19775 1.08273
4.19802 1.08199
4.1983 1.08126
4.19857 1.08053
4.19884 1.07979
4.19912 1.07906
4.19939 1.07832
4.19966 1.07758
4.19994 1.07684
4.20021 1.07611
4.20048 1.07537
4.20076 1.07463
4.20103 1.07389
4.2013 1.07315
4.20158 1.07241
4.20185 1.07167
4.20212 1.07093
4.2024 1.0702
4.20267 1.06946
4.20294 1.06872
4.20322 1.06799
4.20349 1.06725
4.20376 1.06652
4.20404 1.06578
4.20431 1.06505
4.20458 1.06432
4.20486 1.06359
4.20513 1.06286
4.2054 1.06213
4.20568 1.06141
4.20595 1.06068
4.20622 1.05996
4.2065 1.05924
4.20677 1.05852
4.20704 1.0578
4.20732 1.05708
4.20759 1.05637
4.20786 1.05565
4.20814 1.05494
4.20841 1.05423
4.20868 1.05352
4.20896 1.05282
4.20923 1.05212
4.2095 1.05142
4.20978 1.05072
4.21005 1.05002
4.21032 1.04933
4.2106 1.04864
4.21087 1.04795
4.21114 1.04726
4.21142 1.04658
4.21169 1.0459
4.21196 1.04522
4.21224 1.04454
4.21251 1.04387
4.21278 1.0432
4.21306 1.04253
4.21333 1.04186
4.2136 1.0412
4.21388 1.04054
4.21415 1.03988
4.21442 1.03923
4.2147 1.03858
4.21497 1.03793
4.21524 1.03729
4.21552 1.03664
4.21579 1.03601
4.21606 1.03537
4.21634 1.03474
4.21661 1.03411
4.21688 1.03348
4.21716 1.03286
4.21743 1.03224
4.2177 1.03162
4.21798 1.03101
4.21825 1.0304
4.21852 1.02979
4.2188 1.02919
4.21907 1.02859
4.21934 1.02799
4.21962 1.0274
4.21989 1.0268
4.22016 1.02622
4.22044 1.02563
4.22071 1.02505
4.22098 1.02448
4.22126 1.0239
4.22153 1.02333
4.2218 1.02277
4.22208 1.02221
4.22235 1.02165
4.22262 1.02109
4.2229 1.02054
4.22317 1.01999
4.22344 1.01945
4.22372 1.0189
4.22399 1.01837
4.22426 1.01783
4.22454 1.0173
4.22481 1.01678
4.22508 1.01625
4.22536 1.01573
4.22563 1.01522
4.2259 1.01471
4.22618 1.0142
4.22645 1.01369
4.22672 1.01319
4.227 1.01269
4.22727 1.0122
4.22754 1.01171
4.22782 1.01123
4.22809 1.01074
4.22836 1.01026
4.22864 1.00979
4.22891 1.00932
4.22918 1.00885
4.22946 1.00839
4.22973 1.00793
4.23 1.00747
4.23028 1.00702
4.23055 1.00657
4.23082 1.00613
4.2311 1.00569
4.23137 1.00525
4.23164 1.00482
4.23192 1.00439
4.23219 1.00397
4.23246 1.00355
4.23274 1.00313
4.23301 1.00272
4.23328 1.00231
4.23356 1.0019
4.23383 1.0015
4.2341 1.0011
4.23438 1.00071
4.23465 1.00032
4.23492 0.999935
4.2352 0.999553
4.23547 0.999175
4.23574 0.998801
4.23602 0.998431
4.23629 0.998065
4.23656 0.997703
4.23684 0.997344
4.23711 0.99699
4.23738 0.99664
4.23766 0.996294
4.23793 0.995951
4.2382 0.995613
4.23848 0.995279
4.23875 0.994948
4.23902 0.994622
4.2393 0.9943
4.23957 0.993981
4.23984 0.993667
4.24012 0.993356
4.24039 0.99305
4.24066 0.992748
4.24094 0.992449
4.24121 0.992155
4.24148 0.991864
4.24176 0.991578
4.24203 0.991296
4.2423 0.991017
4.24258 0.990743
4.24285 0.990473
4.24312 0.990207
4.2434 0.989944
4.24367 0.989686
4.24394 0.989432
4.24422 0.989182
4.24449 0.988936
4.24476 0.988694
4.24504 0.988456
4.24531 0.988223
4.24558 0.987993
4.24586 0.987767
4.24613 0.987546
4.2464 0.987328
4.24668 0.987114
4.24695 0.986905
4.24722 0.9867
4.2475 0.986498
4.24777 0.986301
4.24804 0.986108
4.24832 0.985919
4.24859 0.985734
4.24886 0.985553
4.24914 0.985377
4.24941 0.985204
4.24968 0.985036
4.24996 0.984871
4.25023 0.984711
4.2505 0.984555
4.25078 0.984403
4.25105 0.984255
4.25132 0.984111
4.2516 0.983971
4.25187 0.983836
4.25214 0.983704
4.25242 0.983577
4.25269 0.983454
4.25296 0.983335
4.25324 0.98322
4.25351 0.983109
4.25378 0.983003
4.25406 0.9829
4.25433 0.982802
4.2546 0.982708
4.25488 0.982618
4.25515 0.982532
4.25542 0.982451
4.2557 0.982373
4.25597 0.9823
4.25624 0.982231
4.25652 0.982166
4.25679 0.982106
4.25706 0.982049
4.25734 0.981997
4.25761 0.981949
4.25788 0.981905
4.25816 0.981865
4.25843 0.98183
4.2587 0.981798
4.25898 0.981771
4.25925 0.981749
4.25952 0.98173
4.2598 0.981716
4.26007 0.981706
4.26034 0.9817
4.26062 0.981698
4.26089 0.981701
4.26116 0.981708
4.26144 0.981719
4.26171 0.981734
4.26198 0.981754
4.26226 0.981778
4.26253 0.981806
4.2628 0.981838
4.26308 0.981875
4.26335 0.981916
4.26362 0.981961
4.2639 0.982011
4.26417 0.982065
4.26444 0.982123
4.26472 0.982186
4.26499 0.982253
4.26526 0.982324
4.26554 0.982399
4.26581 0.982479
4.26608 0.982563
4.26636 0.982652
4.26663 0.982745
4.2669 0.982842
4.26718 0.982944
4.26745 0.98305
4.26772 0.98316
4.268 0.983275
4.26827 0.983394
4.26854 0.983517
4.26882 0.983645
4.26909 0.983777
4.26936 0.983914
4.26964 0.984055
4.26991 0.984201
4.27018 0.98435
4.27046 0.984505
4.27073 0.984664
4.271 0.984827
4.27128 0.984994
4.27155 0.985166
4.27182 0.985343
4.2721 0.985524
4.27237 0.98571
4.27264 0.9859
4.27292 0.986094
4.27319 0.986293
4.27346 0.986496
4.27374 0.986704
4.27401 0.986917
4.27428 0.987134
4.27456 0.987355
4.27483 0.987581
4.2751 0.987812
4.27538 0.988047
4.27565 0.988287
4.27592 0.988531
4.2762 0.98878
4.27647 0.989033
4.27674 0.989291
4.27702 0.989553
4.27729 0.98982
4.27756 0.990092
4.27784 0.990369
4.27811 0.99065
4.27838 0.990935
4.27866 0.991225
4.27893 0.99152
4.2792 0.99182
4.27948 0.992124
4.27975 0.992433
4.28002 0.992746
4.2803 0.993065
4.28057 0.993387
4.28084 0.993715
4.28112 0.994047
4.28139 0.994384
4.28166 0.994726
4.28194 0.995073
4.28221 0.995424
4.28248 0.99578
4.28276 0.996141
4.28303 0.996506
4.2833 0.996877
4.28358 0.997252
4.28385 0.997632
4.28412 0.998016
4.2844 0.998406
4.28467 0.9988
4.28494 0.999199
4.28522 0.999603
4.28549 1.00001
4.28576 1.00043
4.28604 1.00084
4.28631 1.00127
4.28658 1.0017
4.28686 1.00213
4.28713 1.00257
4.2874 1.00301
4.28768 1.00346
4.28795 1.00391
4.28822 1.00437
4.2885 1.00483
4.28877 1.0053
4.28904 1.00577
4.28932 1.00625
4.28959 1.00674
4.28986 1.00722
4.29014 1.00772
4.29041 1.00821
4.29068 1.00872
4.29096 1.00923
4.29123 1.00974
4.2915 1.01026
4.29178 1.01078
4.29205 1.01131
4.29232 1.01184
4.2926 1.01238
4.29287 1.01292
4.29314 1.01347
4.29342 1.01403
4.29369 1.01459
4.29396 1.01515
4.29424 1.01572
4.29451 1.0163
4.29478 1.01688
4.29506 1.01746
4.29533 1.01805
4.2956 1.01865
4.29588 1.01925
4.29615 1.01986
4.29642 1.02047
4.2967 1.02109
4.29697 1.02171
4.29724 1.02234
4.29752 1.02297
4.29779 1.02361
4.29806 1.02425
4.29834 1.0249
4.29861 1.02555
4.29888 1.02621
4.29916 1.02688
4.29943 1.02755
4.2997 1.02823
4.29998 1.02891
4.30025 1.0296
4.30052 1.03029
4.3008 1.03099
4.30107 1.03169
4.30134 1.0324
4.30162 1.03311
4.30189 1.03383
4.30216 1.03456
4.30244 1.03529
4.30271 1.03603
4.30298 1.03677
4.30326 1.03752
4.30353 1.03827
4.3038 1.03903
4.30408 1.0398
4.30435 1.04057
4.30462 1.04135
4.3049 1.04213
4.30517 1.04292
4.30544 1.04371
4.30572 1.04451
4.30599 1.04531
4.30626 1.04612
4.30654 1.04694
4.30681 1.04776
4.30708 1.04859
4.30736 1.04943
4.30763 1.05027
4.3079 1.05111
4.30818 1.05196
4.30845 1.05282
4.30872 1.05369
4.309 1.05456
4.30927 1.05543
4.30954 1.05631
4.30982 1.0572
4.31009 1.05809
4.31036 1.05899
4.31064 1.0599
4.31091 1.06081
4.31118 1.06173
4.31146 1.06265
4.31173 1.06358
4.312 1.06451
4.31228 1.06546
4.31255 1.0664
4.31282 1.06736
4.3131 1.06832
4.31337 1.06928
4.31364 1.07026
4.31392 1.07123
4.31419 1.07222
4.31446 1.07321
4.31474 1.07421
4.31501 1.07521
4.31528 1.07622
4.31556 1.07724
4.31583 1.07826
4.3161 1.07929
4.31638 1.08032
4.31665 1.08136
4.31692 1.08241
4.3172 1.08346
4.31747 1.08453
4.31774 1.08559
4.31802 1.08666
4.31829 1.08774
4.31856 1.08883
4.31884 1.08992
4.31911 1.09102
4.31938 1.09213
4.31966 1.09324
4.31993 1.09436
4.3202 1.09548
4.32048 1.09661
4.32075 1.09775
4.32102 1.0989
4.3213 1.10005
4.32157 1.10121
4.32184 1.10237
4.32212 1.10354
4.32239 1.10472
4.32266 1.1059
4.32294 1.10709
4.32321 1.10829
4.32348 1.1095
4.32376 1.11071
4.32403 1.11192
4.3243 1.11315
4.32458 1.11438
4.32485 1.11562
4.32512 1.11685
4.3254 1.11809
4.32567 1.11932
4.32594 1.12056
4.32622 1.12178
4.32649 1.12301
4.32676 1.12422
4.32704 1.12543
4.32731 1.12663
4.32758 1.12782
4.32786 1.129
4.32813 1.13017
4.3284 1.13133
4.32868 1.13248
4.32895 1.13361
4.32922 1.13474
4.3295 1.13584
4.32977 1.13692
4.33004 1.13798
4.33032 1.13901
4.33059 1.14002
4.33086 1.14099
4.33114 1.14194
4.33141 1.14285
4.33168 1.14373
4.33196 1.14457
4.33223 1.14538
4.3325 1.14615
4.33278 1.14689
4.33305 1.14758
4.33332 1.14823
4.3336 1.14884
4.33387 1.14941
4.33414 1.14993
4.33442 1.1504
4.33469 1.15083
4.33496 1.15122
4.33524 1.15155
4.33551 1.15183
4.33578 1.15207
4.33606 1.15225
4.33633 1.15239
4.3366 1.15246
4.33688 1.15249
4.33715 1.15246
4.33742 1.15238
4.3377 1.15224
4.33797 1.15205
4.33824 1.1518
4.33852 1.15149
4.33879 1.15113
4.33906 1.1507
4.33934 1.15022
4.33961 1.14968
4.33988 1.14908
4.34016 1.14842
4.34043 1.14769
4.3407 1.14691
4.34098 1.14607
4.34125 1.14516
4.34152 1.1442
4.3418 1.14317
4.34207 1.14208
4.34234 1.14092
4.34262 1.13971
4.34289 1.13843
4.34316 1.13709
4.34344 1.13569
4.34371 1.13422
4.34398 1.1327
4.34426 1.13111
4.34453 1.12945
4.3448 1.12774
4.34508 1.12596
4.34535 1.12412
4.34562 1.12222
4.3459 1.12026
4.34617 1.11824
4.34644 1.11616
4.34672 1.11401
4.34699 1.11181
4.34726 1.10954
4.34754 1.10722
4.34781 1.10484
4.34808 1.1024
4.34836 1.0999
4.34863 1.09735
4.3489 1.09474
4.34918 1.09207
4.34945 1.08935
4.34972 1.08657
4.35 1.08374
4.35027 1.08086
4.35054 1.07792
4.35082 1.07493
4.35109 1.07189
4.35136 1.0688
4.35164 1.06567
4.35191 1.06248
4.35218 1.05925
4.35246 1.05596
4.35273 1.05264
4.353 1.04927
4.35328 1.04585
4.35355 1.0424
4.35382 1.0389
4.3541 1.03536
4.35437 1.03178
4.35464 1.02816
4.35492 1.0245
4.35519 1.02081
4.35546 1.01709
4.35574 1.01333
4.35601 1.00953
4.35628 1.00571
4.35656 1.00185
4.35683 0.997965
4.3571 0.994051
4.35738 0.99011
4.35765 0.986143
4.35792 0.982151
4.3582 0.978136
4.35847 0.974099
4.35874 0.97004
4.35902 0.965962
4.35929 0.961865
4.35956 0.957751
4.35984 0.95362
4.36011 0.949475
4.36038 0.945316
4.36066 0.941144
4.36093 0.936962
4.3612 0.932769
4.36148 0.928568
4.36175 0.924359
4.36202 0.920144
4.3623 0.915923
4.36257 0.911699
4.36284 0.907472
4.36312 0.903244
4.36339 0.899016
4.36366 0.894788
4.36394 0.890563
4.36421 0.88634
4.36448 0.882123
4.36476 0.87791
4.36503 0.873705
4.3653 0.869507
4.36558 0.865318
4.36585 0.861139
4.36612 0.856971
4.3664 0.852815
4.36667 0.848673
4.36694 0.844544
4.36722 0.840431
4.36749 0.836335
4.36776 0.832255
4.36804 0.828194
4.36831 0.824152
4.36858 0.82013
4.36886 0.816129
4.36913 0.81215
4.3694 0.808194
4.36968 0.804262
4.36995 0.800354
4.37022 0.796472
4.3705 0.792616
4.37077 0.788787
4.37104 0.784986
4.37132 0.781214
4.37159 0.777471
4.37186 0.773758
4.37214 0.770075
4.37241 0.766424
4.37268 0.762805
4.37296 0.759219
4.37323 0.755667
4.3735 0.752148
4.37378 0.748664
4.37405 0.745214
4.37432 0.741801
4.3746 0.738424
4.37487 0.735083
4.37514 0.731779
4.37542 0.728513
4.37569 0.725286
4.37596 0.722096
4.37624 0.718946
4.37651 0.715835
4.37678 0.712763
4.37706 0.709731
4.37733 0.70674
4.3776 0.703789
4.37788 0.70088
4.37815 0.698011
4.37842 0.695184
4.3787 0.692398
4.37897 0.689655
4.37924 0.686953
4.37952 0.684294
4.37979 0.681677
4.38006 0.679102
4.38034 0.676571
4.38061 0.674082
4.38088 0.671636
4.38116 0.669233
4.38143 0.666874
4.3817 0.664557
4.38198 0.662283
4.38225 0.660053
4.38252 0.657866
4.3828 0.655722
4.38307 0.653621
4.38334 0.651563
4.38362 0.649549
4.38389 0.647577
4.38416 0.645648
4.38444 0.643762
4.38471 0.641919
4.38498 0.640119
4.38526 0.638361
4.38553 0.636645
4.3858 0.634971
4.38608 0.63334
4.38635 0.63175
4.38662 0.630203
4.3869 0.628696
4.38717 0.627231
4.38744 0.625807
4.38772 0.624425
4.38799 0.623082
4.38826 0.62178
4.38854 0.620519
4.38881 0.619297
4.38908 0.618115
4.38936 0.616972
4.38963 0.615868
4.3899 0.614804
4.39018 0.613777
4.39045 0.612789
4.39072 0.611839
4.391 0.610927
4.39127 0.610052
4.39154 0.609214
4.39182 0.608412
4.39209 0.607647
4.39236 0.606918
4.39264 0.606225
4.39291 0.605567
4.39318 0.604944
4.39346 0.604356
4.39373 0.603802
4.394 0.603281
4.39428 0.602795
4.39455 0.602341
4.39482 0.601921
4.3951 0.601533
4.39537 0.601176
4.39564 0.600852
4.39592 0.600559
4.39619 0.600297
4.39646 0.600065
4.39674 0.599863
4.39701 0.599692
4.39728 0.599549
4.39756 0.599436
4.39783 0.599351
4.3981 0.599295
4.39838 0.599266
4.39865 0.599265
4.39892 0.599291
4.3992 0.599343
4.39947 0.599422
4.39974 0.599527
4.40002 0.599657
4.40029 0.599812
4.40056 0.599992
4.40084 0.600196
4.40111 0.600425
4.40138 0.600676
4.40166 0.600951
4.40193 0.601249
4.4022 0.601569
4.40248 0.601911
4.40275 0.602274
4.40302 0.602659
4.4033 0.603064
4.40357 0.60349
4.40384 0.603937
4.40412 0.604402
4.40439 0.604887
4.40466 0.605392
4.40494 0.605914
4.40521 0.606455
4.40548 0.607014
4.40576 0.60759
4.40603 0.608183
4.4063 0.608793
4.40658 0.60942
4.40685 0.610062
4.40712 0.610721
4.4074 0.611394
4.40767 0.612083
4.40794 0.612786
4.40822 0.613503
4.40849 0.614235
4.40876 0.61498
4.40904 0.615738
4.40931 0.61651
4.40958 0.617293
4.40986 0.61809
4.41013 0.618898
4.4104 0.619718
4.41068 0.620549
4.41095 0.621391
4.41122 0.622244
4.4115 0.623107
4.41177 0.62398
4.41204 0.624863
4.41232 0.625755
4.41259 0.626657
4.41286 0.627568
4.41314 0.628487
4.41341 0.629414
4.41368 0.630349
4.41396 0.631293
4.41423 0.632243
4.4145 0.633201
4.41478 0.634165
4.41505 0.635136
4.41532 0.636114
4.4156 0.637097
4.41587 0.638087
4.41614 0.639081
4.41642 0.640082
4.41669 0.641087
4.41696 0.642097
4.41724 0.643111
4.41751 0.64413
4.41778 0.645152
4.41806 0.646179
4.41833 0.647209
4.4186 0.648243
4.41888 0.649279
4.41915 0.650318
4.41942 0.65136
4.4197 0.652405
4.41997 0.653452
4.42024 0.6545
4.42052 0.65555
4.42079 0.656602
4.42106 0.657656
4.42134 0.65871
4.42161 0.659765
4.42188 0.660821
4.42216 0.661878
4.42243 0.662935
4.4227 0.663992
4.42298 0.665049
4.42325 0.666106
4.42352 0.667162
4.4238 0.668218
4.42407 0.669273
4.42434 0.670327
4.42462 0.67138
4.42489 0.672432
4.42516 0.673482
4.42544 0.674531
4.42571 0.675578
4.42598 0.676623
4.42626 0.677665
4.42653 0.678706
4.4268 0.679744
4.42708 0.68078
4.42735 0.681812
4.42762 0.682842
4.4279 0.683869
4.42817 0.684893
4.42844 0.685914
4.42872 0.686931
4.42899 0.687944
4.42926 0.688954
4.42954 0.68996
4.42981 0.690963
4.43008 0.691961
4.43036 0.692955
4.43063 0.693944
4.4309 0.694929
4.43118 0.69591
4.43145 0.696886
4.43172 0.697857
4.432 0.698823
4.43227 0.699785
4.43254 0.700741
4.43282 0.701692
4.43309 0.702638
4.43336 0.703578
4.43364 0.704513
4.43391 0.705442
4.43418 0.706366
4.43446 0.707283
4.43473 0.708195
4.435 0.709101
4.43528 0.710001
4.43555 0.710895
4.43582 0.711782
4.4361 0.712664
4.43637 0.713539
4.43664 0.714407
4.43692 0.715269
4.43719 0.716124
4.43746 0.716973
4.43774 0.717815
4.43801 0.71865
4.43828 0.719478
4.43856 0.720299
4.43883 0.721113
4.4391 0.721921
4.43938 0.722721
4.43965 0.723513
4.43992 0.724299
4.4402 0.725077
4.44047 0.725848
4.44074 0.726612
4.44102 0.727368
4.44129 0.728116
4.44156 0.728857
4.44184 0.72959
4.44211 0.730316
4.44238 0.731034
4.44266 0.731744
4.44293 0.732447
4.4432 0.733141
4.44348 0.733828
4.44375 0.734506
4.44402 0.735177
4.4443 0.73584
4.44457 0.736495
4.44484 0.737142
4.44512 0.73778
4.44539 0.738411
4.44566 0.739033
4.44594 0.739648
4.44621 0.740254
4.44648 0.740851
4.44676 0.741441
4.44703 0.742022
4.4473 0.742595
4.44758 0.74316
4.44785 0.743716
4.44812 0.744264
4.4484 0.744804
4.44867 0.745335
4.44894 0.745858
4.44922 0.746372
4.44949 0.746878
4.44976 0.747375
4.45004 0.747864
4.45031 0.748345
4.45058 0.748817
4.45086 0.74928
4.45113 0.749735
4.4514 0.750182
4.45168 0.75062
4.45195 0.751049
4.45222 0.75147
4.4525 0.751883
4.45277 0.752287
4.45304 0.752682
4.45332 0.753069
4.45359 0.753447
4.45386 0.753817
4.45414 0.754178
4.45441 0.75453
4.45468 0.754874
4.45496 0.75521
4.45523 0.755537
4.4555 0.755855
4.45578 0.756165
4.45605 0.756467
4.45632 0.75676
4.4566 0.757044
4.45687 0.75732
4.45714 0.757588
4.45742 0.757847
4.45769 0.758097
4.45796 0.758339
4.45824 0.758573
4.45851 0.758798
4.45878 0.759015
4.45906 0.759224
4.45933 0.759424
4.4596 0.759615
4.45988 0.759799
4.46015 0.759973
4.46042 0.76014
4.4607 0.760298
4.46097 0.760448
4.46124 0.76059
4.46152 0.760724
4.46179 0.760849
4.46206 0.760966
4.46234 0.761075
4.46261 0.761176
4.46288 0.761268
4.46316 0.761353
4.46343 0.761429
4.4637 0.761497
4.46398 0.761557
4.46425 0.761609
4.46452 0.761653
4.4648 0.761689
4.46507 0.761718
4.46534 0.761738
4.46562 0.76175
4.46589 0.761754
4.46616 0.761751
4.46644 0.761739
4.46671 0.76172
4.46698 0.761693
4.46726 0.761659
4.46753 0.761616
4.4678 0.761566
4.46808 0.761508
4.46835 0.761443
4.46862 0.761369
4.4689 0.761289
4.46917 0.7612
4.46944 0.761105
4.46972 0.761001
4.46999 0.760891
4.47026 0.760772
4.47054 0.760647
4.47081 0.760514
4.47108 0.760374
4.47136 0.760226
4.47163 0.760071
4.4719 0.759909
4.47218 0.75974
4.47245 0.759563
4.47272 0.759379
4.473 0.759189
4.47327 0.758991
4.47354 0.758786
4.47382 0.758574
4.47409 0.758355
4.47436 0.758129
4.47464 0.757896
4.47491 0.757657
4.47518 0.75741
4.47546 0.757157
4.47573 0.756897
4.476 0.75663
4.47628 0.756357
4.47655 0.756077
4.47682 0.75579
4.4771 0.755497
4.47737 0.755197
4.47764 0.75489
4.47792 0.754577
4.47819 0.754258
4.47846 0.753932
4.47874 0.7536
4.47901 0.753262
4.47928 0.752917
4.47956 0.752566
4.47983 0.752209
4.4801 0.751846
4.48038 0.751476
4.48065 0.7511
4.48092 0.750719
4.4812 0.750331
4.48147 0.749937
4.48174 0.749537
4.48202 0.749132
4.48229 0.74872
4.48256 0.748303
4.48284 0.74788
4.48311 0.747451
4.48338 0.747016
4.48366 0.746576
4.48393 0.74613
4.4842 0.745678
4.48448 0.745221
4.48475 0.744758
4.48502 0.74429
4.4853 0.743816
4.48557 0.743337
4.48584 0.742853
4.48612 0.742363
4.48639 0.741868
4.48666 0.741367
4.48694 0.740862
4.48721 0.740351
4.48748 0.739835
4.48776 0.739313
4.48803 0.738787
4.4883 0.738256
4.48858 0.73772
4.48885 0.737178
4.48912 0.736632
4.4894 0.736081
4.48967 0.735525
4.48994 0.734964
4.49022 0.734399
4.49049 0.733829
4.49076 0.733254
4.49104 0.732674
4.49131 0.73209
4.49158 0.731501
4.49186 0.730908
4.49213 0.73031
4.4924 0.729707
4.49268 0.7291
4.49295 0.728489
4.49322 0.727874
4.4935 0.727254
4.49377 0.72663
4.49404 0.726001
4.49432 0.725368
4.49459 0.724732
4.49486 0.724091
4.49514 0.723446
4.49541 0.722796
4.49568 0.722143
4.49596 0.721486
4.49623 0.720825
4.4965 0.72016
4.49678 0.719491
4.49705 0.718818
4.49732 0.718141
4.4976 0.717461
4.49787 0.716777
4.49814 0.716089
4.49842 0.715398
4.49869 0.714702
4.49896 0.714004
4.49924 0.713301
4.49951 0.712596
4.49978 0.711886
4.50006 0.711174
4.50033 0.710457
4.5006 0.709738
4.50088 0.709015
4.50115 0.708289
4.50142 0.707559
4.5017 0.706826
4.50197 0.70609
4.50224 0.705351
4.50252 0.704609
4.50279 0.703863
4.50306 0.703115
4.50334 0.702363
4.50361 0.701609
4.50388 0.700851
4.50416 0.70009
4.50443 0.699327
4.5047 0.698561
4.50498 0.697792
4.50525 0.69702
4.50552 0.696245
4.5058 0.695467
4.50607 0.694687
4.50634 0.693904
4.50662 0.693119
4.50689 0.692331
4.50716 0.69154
4.50744 0.690746
4.50771 0.689951
4.50798 0.689152
4.50826 0.688351
4.50853 0.687548
4.5088 0.686743
4.50908 0.685935
4.50935 0.685124
4.50962 0.684312
4.5099 0.683497
4.51017 0.682679
4.51044 0.68186
4.51072 0.681038
4.51099 0.680215
4.51126 0.679389
4.51154 0.678561
4.51181 0.677731
4.51208 0.676899
4.51236 0.676064
4.51263 0.675228
4.5129 0.67439
4.51318 0.67355
4.51345 0.672708
4.51372 0.671865
4.514 0.671019
4.51427 0.670172
4.51454 0.669322
4.51482 0.668471
4.51509 0.667619
4.51536 0.666764
4.51564 0.665908
4.51591 0.66505
4.51618 0.664191
4.51646 0.66333
4.51673 0.662468
4.517 0.661604
4.51728 0.660738
4.51755 0.659871
4.51782 0.659002
4.5181 0.658132
4.51837 0.657261
4.51864 0.656388
4.51892 0.655514
4.51919 0.654638
4.51946 0.653762
4.51974 0.652884
4.52001 0.652004
4.52028 0.651124
4.52056 0.650242
4.52083 0.649359
4.5211 0.648475
4.52138 0.647589
4.52165 0.646703
4.52192 0.645815
4.5222 0.644927
4.52247 0.644037
4.52274 0.643147
4.52302 0.642255
4.52329 0.641362
4.52356 0.640469
4.52384 0.639574
4.52411 0.638679
4.52438 0.637782
4.52466 0.636885
4.52493 0.635987
4.5252 0.635088
4.52548 0.634189
4.52575 0.633288
4.52602 0.632387
4.5263 0.631485
4.52657 0.630582
4.52684 0.629679
4.52712 0.628775
4.52739 0.62787
4.52766 0.626965
4.52794 0.626059
4.52821 0.625153
4.52848 0.624245
4.52876 0.623338
4.52903 0.62243
4.5293 0.621521
4.52958 0.620612
4.52985 0.619702
4.53012 0.618792
4.5304 0.617882
4.53067 0.616971
4.53094 0.616059
4.53122 0.615148
4.53149 0.614236
4.53176 0.613323
4.53204 0.61241
4.53231 0.611497
4.53258 0.610584
4.53286 0.60967
4.53313 0.608757
4.5334 0.607842
4.53368 0.606928
4.53395 0.606014
4.53422 0.605099
4.5345 0.604184
4.53477 0.603269
4.53504 0.602354
4.53532 0.601439
4.53559 0.600523
4.53586 0.599608
4.53614 0.598692
4.53641 0.597777
4.53668 0.596861
4.53696 0.595946
4.53723 0.59503
4.5375 0.594115
4.53778 0.593199
4.53805 0.592284
4.53832 0.591368
4.5386 0.590453
4.53887 0.589537
4.53914 0.588622
4.53942 0.587707
4.53969 0.586792
4.53996 0.585878
4.54024 0.584963
4.54051 0.584048
4.54078 0.583134
4.54106 0.58222
4.54133 0.581306
4.5416 0.580393
4.54188 0.579479
4.54215 0.578566
4.54242 0.577653
4.5427 0.576741
4.54297 0.575829
4.54324 0.574917
4.54352 0.574005
4.54379 0.573094
4.54406 0.572183
4.54434 0.571272
4.54461 0.570362
4.54488 0.569452
4.54516 0.568543
4.54543 0.567634
4.5457 0.566726
4.54598 0.565817
4.54625 0.56491
4.54652 0.564003
4.5468 0.563096
4.54707 0.56219
4.54734 0.561284
4.54762 0.560378
4.54789 0.559474
4.54816 0.558569
4.54844 0.557666
4.54871 0.556763
4.54898 0.55586
4.54926 0.554958
4.54953 0.554057
4.5498 0.553156
4.55008 0.552255
4.55035 0.551356
4.55062 0.550457
4.5509 0.549558
4.55117 0.548661
4.55144 0.547763
4.55172 0.546867
4.55199 0.545971
4.55226 0.545076
4.55254 0.544182
4.55281 0.543288
4.55308 0.542395
4.55336 0.541503
4.55363 0.540611
4.5539 0.53972
4.55418 0.53883
4.55445 0.537941
4.55472 0.537052
4.555 0.536164
4.55527 0.535277
4.55554 0.534391
4.55582 0.533505
4.55609 0.532621
4.55636 0.531737
4.55664 0.530854
4.55691 0.529971
4.55718 0.52909
4.55746 0.528209
4.55773 0.52733
4.558 0.526451
4.55828 0.525573
4.55855 0.524695
4.55882 0.523819
4.5591 0.522944
4.55937 0.522069
4.55964 0.521196
4.55992 0.520323
4.56019 0.519451
4.56046 0.51858
4.56074 0.51771
4.56101 0.516841
4.56128 0.515973
4.56156 0.515106
4.56183 0.514239
4.5621 0.513374
4.56238 0.51251
4.56265 0.511647
4.56292 0.510784
4.5632 0.509923
4.56347 0.509062
4.56374 0.508203
4.56402 0.507344
4.56429 0.506487
4.56456 0.505631
4.56484 0.504775
4.56511 0.503921
4.56538 0.503067
4.56566 0.502215
4.56593 0.501364
4.5662 0.500514
4.56648 0.499664
4.56675 0.498816
4.56702 0.497969
4.5673 0.497123
4.56757 0.496278
4.56784 0.495434
4.56812 0.494591
4.56839 0.493749
4.56866 0.492909
4.56894 0.492069
4.56921 0.491231
4.56948 0.490393
4.56976 0.489557
4.57003 0.488722
4.5703 0.487888
4.57058 0.487055
4.57085 0.486223
4.57112 0.485392
4.5714 0.484562
4.57167 0.483734
4.57194 0.482906
4.57222 0.48208
4.57249 0.481255
4.57276 0.480431
4.57304 0.479608
4.57331 0.478787
4.57358 0.477966
4.57386 0.477147
4.57413 0.476329
4.5744 0.475511
4.57468 0.474696
4.57495 0.473881
4.57522 0.473067
4.5755 0.472255
4.57577 0.471444
4.57604 0.470634
4.57632 0.469825
4.57659 0.469017
4.57686 0.468211
4.57714 0.467406
4.57741 0.466602
4.57768 0.465799
4.57796 0.464997
4.57823 0.464197
4.5785 0.463397
4.57878 0.462599
4.57905 0.461803
4.57932 0.461007
4.5796 0.460213
4.57987 0.459419
4.58014 0.458627
4.58042 0.457837
4.58069 0.457047
4.58096 0.456259
4.58124 0.455472
4.58151 0.454686
4.58178 0.453901
4.58206 0.453118
4.58233 0.452336
4.5826 0.451555
4.58288 0.450775
4.58315 0.449997
4.58342 0.449219
4.5837 0.448444
4.58397 0.447669
4.58424 0.446895
4.58452 0.446123
4.58479 0.445352
4.58506 0.444582
4.58534 0.443814
4.58561 0.443047
4.58588 0.442281
4.58616 0.441516
4.58643 0.440753
4.5867 0.439991
4.58698 0.43923
4.58725 0.43847
4.58752 0.437712
4.5878 0.436954
4.58807 0.436199
4.58834 0.435444
4.58862 0.434691
4.58889 0.433938
4.58916 0.433188
4.58944 0.432438
4.58971 0.43169
4.58998 0.430943
4.59026 0.430197
4.59053 0.429453
4.5908 0.428709
4.59108 0.427967
4.59135 0.427227
4.59162 0.426487
4.5919 0.425749
4.59217 0.425012
4.59244 0.424277
4.59272 0.423543
4.59299 0.42281
4.59326 0.422078
4.59354 0.421347
4.59381 0.420618
4.59408 0.41989
4.59436 0.419164
4.59463 0.418438
4.5949 0.417714
4.59518 0.416991
4.59545 0.41627
4.59572 0.41555
4.596 0.414831
4.59627 0.414113
4.59654 0.413397
4.59682 0.412681
4.59709 0.411968
4.59736 0.411255
4.59764 0.410544
4.59791 0.409834
4.59818 0.409125
4.59846 0.408417
4.59873 0.407711
4.599 0.407006
4.59928 0.406303
4.59955 0.4056
4.59982 0.404899
4.6001 0.404199
4.60037 0.403501
4.60064 0.402804
4.60092 0.402108
4.60119 0.401413
4.60146 0.400719
4.60174 0.400027
4.60201 0.399336
4.60228 0.398647
4.60256 0.397958
4.60283 0.397271
4.6031 0.396585
4.60338 0.395901
4.60365 0.395218
4.60392 0.394536
4.6042 0.393855
4.60447 0.393175
4.60474 0.392497
4.60502 0.39182
4.60529 0.391144
4.60556 0.39047
4.60584 0.389797
4.60611 0.389125
4.60638 0.388454
4.60666 0.387785
4.60693 0.387117
4.6072 0.38645
4.60748 0.385784
4.60775 0.38512
4.60802 0.384457
4.6083 0.383795
4.60857 0.383135
4.60884 0.382475
4.60912 0.381817
4.60939 0.38116
4.60966 0.380505
4.60994 0.379851
4.61021 0.379197
4.61048 0.378546
4.61076 0.377895
4.61103 0.377246
4.6113 0.376598
4.61158 0.375951
4.61185 0.375305
4.61212 0.374661
4.6124 0.374018
4.61267 0.373376
4.61294 0.372735
4.61322 0.372096
4.61349 0.371458
4.61376 0.370821
4.61404 0.370185
4.61431 0.369551
4.61458 0.368918
4.61486 0.368286
4.61513 0.367655
4.6154 0.367025
4.61568 0.366397
4.61595 0.36577
4.61622 0.365144
4.6165 0.364519
4.61677 0.363896
4.61704 0.363274
4.61732 0.362653
4.61759 0.362033
4.61786 0.361414
4.61814 0.360797
4.61841 0.360181
4.61868 0.359566
4.61896 0.358952
4.61923 0.35834
4.6195 0.357728
4.61978 0.357118
4.62005 0.356509
4.62032 0.355902
4.6206 0.355295
4.62087 0.35469
4.62114 0.354086
4.62142 0.353483
4.62169 0.352881
4.62196 0.352281
4.62224 0.351681
4.62251 0.351083
4.62278 0.350486
4.62306 0.34989
4.62333 0.349296
4.6236 0.348702
4.62388 0.34811
4.62415 0.347519
4.62442 0.346929
4.6247 0.346341
4.62497 0.345753
4.62524 0.345167
4.62552 0.344582
4.62579 0.343998
4.62606 0.343415
4.62634 0.342833
4.62661 0.342253
4.62688 0.341673
4.62716 0.341095
4.62743 0.340518
4.6277 0.339942
4.62798 0.339368
4.62825 0.338794
4.62852 0.338222
4.6288 0.337651
4.62907 0.33708
4.62934 0.336512
4.62962 0.335944
4.62989 0.335377
4.63016 0.334812
4.63044 0.334247
4.63071 0.333684
4.63098 0.333122
4.63126 0.332561
4.63153 0.332001
4.6318 0.331442
4.63208 0.330885
4.63235 0.330328
4.63262 0.329773
4.6329 0.329219
4.63317 0.328666
4.63344 0.328114
4.63372 0.327563
4.63399 0.327014
4.63426 0.326465
4.63454 0.325917
4.63481 0.325371
4.63508 0.324826
4.63536 0.324282
4.63563 0.323739
4.6359 0.323197
4.63618 0.322656
4.63645 0.322116
4.63672 0.321578
4.637 0.32104
4.63727 0.320504
4.63754 0.319968
4.63782 0.319434
4.63809 0.318901
4.63836 0.318369
4.63864 0.317838
4.63891 0.317308
4.63918 0.316779
4.63946 0.316251
4.63973 0.315725
4.64 0.315199
4.64028 0.314675
4.64055 0.314151
4.64082 0.313629
4.6411 0.313108
4.64137 0.312587
4.64164 0.312068
4.64192 0.31155
4.64219 0.311033
4.64246 0.310517
4.64274 0.310002
4.64301 0.309488
4.64328 0.308976
4.64356 0.308464
4.64383 0.307953
4.6441 0.307443
4.64438 0.306935
4.64465 0.306427
4.64492 0.305921
4.6452 0.305415
4.64547 0.304911
4.64574 0.304407
4.64602 0.303905
4.64629 0.303404
4.64656 0.302903
4.64684 0.302404
4.64711 0.301906
4.64738 0.301409
4.64766 0.300912
4.64793 0.300417
4.6482 0.299923
4.64848 0.29943
4.64875 0.298938
4.64902 0.298447
4.6493 0.297956
4.64957 0.297467
4.64984 0.296979
4.65012 0.296492
4.65039 0.296006
4.65066 0.295521
4.65094 0.295037
4.65121 0.294554
4.65148 0.294072
4.65176 0.293591
4.65203 0.293111
4.6523 0.292631
4.65258 0.292153
4.65285 0.291676
4.65312 0.2912
4.6534 0.290725
4.65367 0.290251
4.65394 0.289777
4.65422 0.289305
4.65449 0.288834
4.65476 0.288364
4.65504 0.287894
4.65531 0.287426
4.65558 0.286958
4.65586 0.286492
4.65613 0.286027
4.6564 0.285562
4.65668 0.285098
4.65695 0.284636
4.65722 0.284174
4.6575 0.283714
4.65777 0.283254
4.65804 0.282795
4.65832 0.282337
4.65859 0.28188
4.65886 0.281424
4.65914 0.280969
4.65941 0.280515
4.65968 0.280062
4.65996 0.27961
4.66023 0.279159
4.6605 0.278708
4.66078 0.278259
4.66105 0.277811
4.66132 0.277363
4.6616 0.276916
4.66187 0.276471
4.66214 0.276026
4.66242 0.275582
4.66269 0.275139
4.66296 0.274697
4.66324 0.274256
4.66351 0.273816
4.66378 0.273376
4.66406 0.272938
4.66433 0.272501
4.6646 0.272064
4.66488 0.271628
4.66515 0.271194
4.66542 0.27076
4.6657 0.270327
4.66597 0.269895
4.66624 0.269463
4.66652 0.269033
4.66679 0.268604
4.66706 0.268175
4.66734 0.267747
4.66761 0.267321
4.66788 0.266895
4.66816 0.26647
4.66843 0.266046
4.6687 0.265622
4.66898 0.2652
4.66925 0.264779
4.66952 0.264358
4.6698 0.263938
4.67007 0.263519
4.67034 0.263101
4.67062 0.262684
4.67089 0.262268
4.67116 0.261852
4.67144 0.261438
4.67171 0.261024
4.67198 0.260611
4.67226 0.260199
4.67253 0.259788
4.6728 0.259377
4.67308 0.258968
4.67335 0.258559
4.67362 0.258151
4.6739 0.257744
4.67417 0.257338
4.67444 0.256933
4.67472 0.256528
4.67499 0.256125
4.67526 0.255722
4.67554 0.25532
4.67581 0.254919
4.67608 0.254518
4.67636 0.254119
4.67663 0.25372
4.6769 0.253322
4.67718 0.252925
4.67745 0.252529
4.67772 0.252134
4.678 0.251739
4.67827 0.251345
4.67854 0.250952
4.67882 0.25056
4.67909 0.250169
4.67936 0.249778
4.67964 0.249388
4.67991 0.248999
4.68018 0.248611
4.68046 0.248224
4.68073 0.247837
4.681 0.247452
4.68128 0.247067
4.68155 0.246682
4.68182 0.246299
4.6821 0.245916
4.68237 0.245534
4.68264 0.245153
4.68292 0.244773
4.68319 0.244394
4.68346 0.244015
4.68374 0.243637
4.68401 0.24326
4.68428 0.242883
4.68456 0.242508
4.68483 0.242133
4.6851 0.241759
4.68538 0.241386
4.68565 0.241013
4.68592 0.240641
4.6862 0.24027
4.68647 0.2399
4.68674 0.23953
4.68702 0.239162
4.68729 0.238794
4.68756 0.238426
4.68784 0.23806
4.68811 0.237694
4.68838 0.237329
4.68866 0.236965
4.68893 0.236601
4.6892 0.236238
4.68948 0.235876
4.68975 0.235515
4.69002 0.235154
4.6903 0.234795
4.69057 0.234435
4.69084 0.234077
4.69112 0.233719
4.69139 0.233363
4.69166 0.233006
4.69194 0.232651
4.69221 0.232296
4.69248 0.231942
4.69276 0.231589
4.69303 0.231236
4.6933 0.230884
4.69358 0.230533
4.69385 0.230183
4.69412 0.229833
4.6944 0.229484
4.69467 0.229136
4.69494 0.228788
4.69522 0.228441
4.69549 0.228095
4.69576 0.22775
4.69604 0.227405
4.69631 0.227061
4.69658 0.226717
4.69686 0.226375
4.69713 0.226033
4.6974 0.225691
4.69768 0.225351
4.69795 0.225011
4.69822 0.224672
4.6985 0.224333
4.69877 0.223995
4.69904 0.223658
4.69932 0.223322
4.69959 0.222986


==> data/theor/theor_dstpdstmLL_tab.dat <==
4.01989 0
4.02011 0.00162305
4.02034 0.00844186
4.02057 0.0181709
4.02079 0.0300975
4.02102 0.0438566
4.02125 0.0592096
4.02147 0.0759815
4.0217 0.0940348
4.02193 0.113256
4.02215 0.133548
4.02238 0.154827
4.02261 0.177017
4.02283 0.200051
4.02306 0.223866
4.02329 0.248406
4.02351 0.273616
4.02374 0.299447
4.02397 0.325853
4.02419 0.352789
4.02442 0.380213
4.02465 0.408085
4.02487 0.436368
4.0251 0.465024
4.02533 0.494021
4.02555 0.523325
4.02578 0.552903
4.02601 0.582727
4.02623 0.612766
4.02646 0.642992
4.02669 0.673379
4.02691 0.703902
4.02714 0.734534
4.02737 0.765253
4.02759 0.796036
4.02782 0.82686
4.02805 0.857705
4.02827 0.888549
4.0285 0.919375
4.02873 0.950162
4.02895 0.980893
4.02918 1.01155
4.02941 1.04212
4.02963 1.07258
4.02986 1.10292
4.03009 1.13313
4.03031 1.16318
4.03054 1.19307
4.03077 1.22279
4.03099 1.25232
4.03122 1.28165
4.03145 1.31076
4.03167 1.33966
4.0319 1.36832
4.03213 1.39674
4.03235 1.42491
4.03258 1.45282
4.03281 1.48047
4.03303 1.50784
4.03326 1.53492
4.03349 1.56171
4.03371 1.58821
4.03394 1.6144
4.03417 1.64029
4.03439 1.66586
4.03462 1.6911
4.03485 1.71603
4.03507 1.74062
4.0353 1.76488
4.03553 1.7888
4.03575 1.81238
4.03598 1.83562
4.03621 1.8585
4.03643 1.88104
4.03666 1.90322
4.03689 1.92504
4.03711 1.94651
4.03734 1.96762
4.03757 1.98836
4.03779 2.00875
4.03802 2.02876
4.03825 2.04842
4.03847 2.0677
4.0387 2.08662
4.03893 2.10517
4.03915 2.12336
4.03938 2.14117
4.03961 2.15862
4.03983 2.1757
4.04006 2.19242
4.04029 2.20877
4.04051 2.22475
4.04074 2.24036
4.04097 2.25562
4.04119 2.27051
4.04142 2.28504
4.04165 2.2992
4.04187 2.31301
4.0421 2.32647
4.04233 2.33956
4.04255 2.3523
4.04278 2.36469
4.04301 2.37673
4.04323 2.38843
4.04346 2.39977
4.04369 2.41077
4.04391 2.42143
4.04414 2.43175
4.04437 2.44174
4.04459 2.45139
4.04482 2.46071
4.04505 2.4697
4.04527 2.47836
4.0455 2.4867
4.04573 2.49472
4.04595 2.50242
4.04618 2.50981
4.04641 2.51688
4.04663 2.52365
4.04686 2.53011
4.04709 2.53627
4.04731 2.54212
4.04754 2.54769
4.04777 2.55295
4.04799 2.55793
4.04822 2.56262
4.04845 2.56703
4.04867 2.57115
4.0489 2.575
4.04913 2.57858
4.04935 2.58188
4.04958 2.58492
4.04981 2.5877
4.05003 2.59021
4.05026 2.59247
4.05049 2.59447
4.05071 2.59623
4.05094 2.59774
4.05117 2.599
4.05139 2.60003
4.05162 2.60081
4.05185 2.60137
4.05207 2.6017
4.0523 2.6018
4.05253 2.60167
4.05275 2.60133
4.05298 2.60077
4.05321 2.6
4.05343 2.59903
4.05366 2.59784
4.05389 2.59645
4.05411 2.59487
4.05434 2.59309
4.05457 2.59111
4.05479 2.58895
4.05502 2.5866
4.05525 2.58407
4.05547 2.58137
4.0557 2.57848
4.05593 2.57542
4.05615 2.5722
4.05638 2.56881
4.05661 2.56525
4.05683 2.56154
4.05706 2.55766
4.05729 2.55364
4.05751 2.54946
4.05774 2.54514
4.05797 2.54067
4.05819 2.53607
4.05842 2.53132
4.05865 2.52644
4.05887 2.52142
4.0591 2.51628
4.05933 2.51101
4.05955 2.50561
4.05978 2.5001
4.06001 2.49447
4.06023 2.48872
4.06046 2.48286
4.06069 2.47689
4.06091 2.47081
4.06114 2.46463
4.06137 2.45834
4.06159 2.45196
4.06182 2.44548
4.06205 2.43891
4.06227 2.43224
4.0625 2.42549
4.06273 2.41865
4.06295 2.41172
4.06318 2.40471
4.06341 2.39763
4.06363 2.39046
4.06386 2.38323
4.06409 2.37592
4.06431 2.36854
4.06454 2.36109
4.06477 2.35357
4.06499 2.34599
4.06522 2.33835
4.06545 2.33065
4.06567 2.3229
4.0659 2.31509
4.06613 2.30722
4.06635 2.2993
4.06658 2.29134
4.06681 2.28333
4.06703 2.27527
4.06726 2.26716
4.06749 2.25902
4.06771 2.25084
4.06794 2.24261
4.06817 2.23436
4.06839 2.22606
4.06862 2.21774
4.06885 2.20938
4.06907 2.20099
4.0693 2.19257
4.06953 2.18413
4.06975 2.17566
4.06998 2.16717
4.07021 2.15866
4.07043 2.15013
4.07066 2.14158
4.07089 2.13301
4.07111 2.12442
4.07134 2.11582
4.07157 2.10721
4.07179 2.09858
4.07202 2.08994
4.07225 2.0813
4.07247 2.07264
4.0727 2.06398
4.07293 2.05531
4.07315 2.04664
4.07338 2.03796
4.07361 2.02929
4.07383 2.02061
4.07406 2.01193
4.07429 2.00325
4.07451 1.99457
4.07474 1.9859
4.07497 1.97723
4.07519 1.96857
4.07542 1.95991
4.07565 1.95126
4.07587 1.94261
4.0761 1.93398
4.07633 1.92535
4.07655 1.91674
4.07678 1.90814
4.07701 1.89954
4.07723 1.89097
4.07746 1.8824
4.07769 1.87385
4.07791 1.86532
4.07814 1.8568
4.07837 1.8483
4.07859 1.83981
4.07882 1.83135
4.07905 1.8229
4.07927 1.81447
4.0795 1.80607
4.07973 1.79768
4.07995 1.78932
4.08018 1.78097
4.08041 1.77265
4.08063 1.76435
4.08086 1.75608
4.08109 1.74783
4.08131 1.7396
4.08154 1.7314
4.08177 1.72323
4.08199 1.71508
4.08222 1.70696
4.08245 1.69887
4.08267 1.6908
4.0829 1.68276
4.08313 1.67475
4.08335 1.66677
4.08358 1.65882
4.08381 1.65089
4.08403 1.643
4.08426 1.63514
4.08449 1.6273
4.08471 1.6195
4.08494 1.61173
4.08517 1.60399
4.08539 1.59629
4.08562 1.58861
4.08585 1.58097
4.08607 1.57336
4.0863 1.56578
4.08653 1.55824
4.08675 1.55073
4.08698 1.54325
4.08721 1.53581
4.08743 1.5284
4.08766 1.52103
4.08789 1.51369
4.08811 1.50639
4.08834 1.49912
4.08857 1.49188
4.08879 1.48469
4.08902 1.47752
4.08925 1.47039
4.08947 1.4633
4.0897 1.45625
4.08993 1.44923
4.09015 1.44224
4.09038 1.4353
4.09061 1.42838
4.09083 1.42151
4.09106 1.41467
4.09129 1.40787
4.09151 1.40111
4.09174 1.39438
4.09197 1.38769
4.09219 1.38104
4.09242 1.37442
4.09265 1.36784
4.09287 1.3613
4.0931 1.3548
4.09333 1.34833
4.09355 1.3419
4.09378 1.33551
4.09401 1.32916
4.09423 1.32284
4.09446 1.31656
4.09469 1.31032
4.09491 1.30411
4.09514 1.29795
4.09537 1.29182
4.09559 1.28573
4.09582 1.27968
4.09605 1.27366
4.09627 1.26768
4.0965 1.26174
4.09673 1.25584
4.09695 1.24998
4.09718 1.24415
4.09741 1.23836
4.09763 1.23261
4.09786 1.2269
4.09809 1.22122
4.09831 1.21558
4.09854 1.20998
4.09877 1.20442
4.09899 1.19889
4.09922 1.1934
4.09945 1.18795
4.09967 1.18254
4.0999 1.17716
4.10013 1.17182
4.10035 1.16652
4.10058 1.16125
4.10081 1.15603
4.10103 1.15084
4.10126 1.14568
4.10149 1.14057
4.10171 1.13549
4.10194 1.13044
4.10217 1.12544
4.10239 1.12047
4.10262 1.11554
4.10285 1.11064
4.10307 1.10578
4.1033 1.10096
4.10353 1.09617
4.10375 1.09142
4.10398 1.08671
4.10421 1.08203
4.10443 1.07739
4.10466 1.07279
4.10489 1.06822
4.10511 1.06369
4.10534 1.05919
4.10557 1.05473
4.10579 1.05031
4.10602 1.04592
4.10625 1.04156
4.10647 1.03725
4.1067 1.03296
4.10693 1.02872
4.10715 1.02451
4.10738 1.02033
4.10761 1.01619
4.10783 1.01208
4.10806 1.00801
4.10829 1.00398
4.10851 0.999975
4.10874 0.996008
4.10897 0.992077
4.10919 0.98818
4.10942 0.984318
4.10965 0.98049
4.10987 0.976697
4.1101 0.972938
4.11033 0.969214
4.11055 0.965524
4.11078 0.961868
4.11101 0.958246
4.11123 0.954657
4.11146 0.951103
4.11169 0.947583
4.11191 0.944096
4.11214 0.940644
4.11237 0.937224
4.11259 0.933839
4.11282 0.930486
4.11305 0.927168
4.11327 0.923882
4.1135 0.92063
4.11373 0.917411
4.11395 0.914225
4.11418 0.911072
4.11441 0.907952
4.11463 0.904864
4.11486 0.90181
4.11509 0.898788
4.11531 0.895799
4.11554 0.892843
4.11577 0.889919
4.11599 0.887027
4.11622 0.884168
4.11645 0.881341
4.11667 0.878546
4.1169 0.875783
4.11713 0.873053
4.11735 0.870354
4.11758 0.867687
4.11781 0.865053
4.11803 0.862449
4.11826 0.859878
4.11849 0.857338
4.11871 0.85483
4.11894 0.852353
4.11917 0.849907
4.11939 0.847493
4.11962 0.84511
4.11985 0.842758
4.12007 0.840438
4.1203 0.838148
4.12053 0.835889
4.12075 0.833661
4.12098 0.831463
4.12121 0.829297
4.12143 0.827161
4.12166 0.825055
4.12189 0.82298
4.12211 0.820935
4.12234 0.81892
4.12257 0.816936
4.12279 0.814981
4.12302 0.813057
4.12325 0.811162
4.12347 0.809297
4.1237 0.807462
4.12393 0.805656
4.12415 0.803879
4.12438 0.802132
4.12461 0.800415
4.12483 0.798726
4.12506 0.797067
4.12529 0.795436
4.12551 0.793834
4.12574 0.79226
4.12597 0.790716
4.12619 0.789199
4.12642 0.787711
4.12665 0.786251
4.12687 0.784819
4.1271 0.783414
4.12733 0.782038
4.12755 0.780688
4.12778 0.779366
4.12801 0.778072
4.12823 0.776804
4.12846 0.775563
4.12869 0.774349
4.12891 0.773161
4.12914 0.771999
4.12937 0.770863
4.12959 0.769753
4.12982 0.768669
4.13005 0.767609
4.13027 0.766575
4.1305 0.765566
4.13073 0.764581
4.13095 0.763621
4.13118 0.762685
4.13141 0.761772
4.13163 0.760883
4.13186 0.760017
4.13209 0.759173
4.13231 0.758352
4.13254 0.757554
4.13277 0.756777
4.13299 0.756021
4.13322 0.755286
4.13345 0.754572
4.13367 0.753878
4.1339 0.753204
4.13413 0.752549
4.13435 0.751913
4.13458 0.751295
4.13481 0.750695
4.13503 0.750112
4.13526 0.749546
4.13549 0.748996
4.13571 0.748462
4.13594 0.747943
4.13617 0.747439
4.13639 0.746948
4.13662 0.74647
4.13685 0.746005
4.13707 0.745551
4.1373 0.745109
4.13753 0.744676
4.13775 0.744253
4.13798 0.743839
4.13821 0.743433
4.13843 0.743034
4.13866 0.74264
4.13889 0.742252
4.13911 0.741869
4.13934 0.741488
4.13957 0.74111
4.13979 0.740733
4.14002 0.740356
4.14025 0.739979
4.14047 0.739599
4.1407 0.739217
4.14093 0.73883
4.14115 0.738437
4.14138 0.738038
4.14161 0.737631
4.14183 0.737214
4.14206 0.736787
4.14229 0.736347
4.14251 0.735895
4.14274 0.735427
4.14297 0.734943
4.14319 0.734442
4.14342 0.733921
4.14365 0.733379
4.14387 0.732815
4.1441 0.732227
4.14433 0.731613
4.14455 0.730971
4.14478 0.730301
4.14501 0.7296
4.14523 0.728867
4.14546 0.7281
4.14569 0.727296
4.14591 0.726455
4.14614 0.725574
4.14637 0.724652
4.14659 0.723687
4.14682 0.722677
4.14705 0.72162
4.14727 0.720515
4.1475 0.719359
4.14773 0.71815
4.14795 0.716888
4.14818 0.715569
4.14841 0.714193
4.14863 0.712757
4.14886 0.711259
4.14909 0.709699
4.14931 0.708073
4.14954 0.706381
4.14977 0.704621
4.14999 0.702791
4.15022 0.700889
4.15045 0.698914
4.15067 0.696865
4.1509 0.69474
4.15113 0.692537
4.15135 0.690256
4.15158 0.687895
4.15181 0.685453
4.15203 0.682928
4.15226 0.680321
4.15249 0.677629
4.15271 0.674853
4.15294 0.671991
4.15317 0.669042
4.15339 0.666007
4.15362 0.662885
4.15385 0.659675
4.15407 0.656377
4.1543 0.652991
4.15453 0.649517
4.15475 0.645956
4.15498 0.642307
4.15521 0.638571
4.15543 0.634748
4.15566 0.630839
4.15589 0.626845
4.15611 0.622767
4.15634 0.618605
4.15657 0.614361
4.15679 0.610036
4.15702 0.605631
4.15725 0.601148
4.15747 0.596589
4.1577 0.591955
4.15793 0.587247
4.15815 0.582469
4.15838 0.577621
4.15861 0.572706
4.15883 0.567727
4.15906 0.562686
4.15929 0.557584
4.15951 0.552425
4.15974 0.547211
4.15997 0.541945
4.16019 0.536629
4.16042 0.531267
4.16065 0.525861
4.16087 0.520413
4.1611 0.514927
4.16133 0.509406
4.16155 0.503853
4.16178 0.498271
4.16201 0.492662
4.16223 0.48703
4.16246 0.481377
4.16269 0.475707
4.16291 0.470023
4.16314 0.464327
4.16337 0.458623
4.16359 0.452914
4.16382 0.447202
4.16405 0.44149
4.16427 0.435781
4.1645 0.430078
4.16473 0.424384
4.16495 0.4187
4.16518 0.41303
4.16541 0.407377
4.16563 0.401742
4.16586 0.396128
4.16609 0.390538
4.16631 0.384974
4.16654 0.379437
4.16677 0.37393
4.16699 0.368455
4.16722 0.363014
4.16745 0.357608
4.16767 0.35224
4.1679 0.346911
4.16813 0.341623
4.16835 0.336377
4.16858 0.331174
4.16881 0.326017
4.16903 0.320906
4.16926 0.315842
4.16949 0.310827
4.16971 0.305862
4.16994 0.300947
4.17017 0.296083
4.17039 0.291272
4.17062 0.286514
4.17085 0.281809
4.17107 0.277159
4.1713 0.272564
4.17153 0.268023
4.17175 0.263538
4.17198 0.25911
4.17221 0.254737
4.17243 0.250421
4.17266 0.246161
4.17289 0.241959
4.17311 0.237813
4.17334 0.233724
4.17357 0.229691
4.17379 0.225716
4.17402 0.221797
4.17425 0.217934
4.17447 0.214128
4.1747 0.210378
4.17493 0.206683
4.17515 0.203044
4.17538 0.199461
4.17561 0.195932
4.17583 0.192457
4.17606 0.189037
4.17629 0.18567
4.17651 0.182356
4.17674 0.179095
4.17697 0.175886
4.17719 0.172729
4.17742 0.169623
4.17765 0.166568
4.17787 0.163562
4.1781 0.160607
4.17833 0.1577
4.17855 0.154842
4.17878 0.152032
4.17901 0.149269
4.17923 0.146552
4.17946 0.143882
4.17969 0.141257
4.17991 0.138677
4.18014 0.136141
4.18037 0.133649
4.18059 0.1312
4.18082 0.128793
4.18105 0.126428
4.18127 0.124105
4.1815 0.121822
4.18173 0.119578
4.18195 0.117374
4.18218 0.115209
4.18241 0.113082
4.18263 0.110993
4.18286 0.108941
4.18309 0.106925
4.18331 0.104944
4.18354 0.102999
4.18377 0.101089
4.18399 0.0992124
4.18422 0.0973696
4.18445 0.0955597
4.18467 0.0937822
4.1849 0.0920366
4.18513 0.0903223
4.18535 0.0886388
4.18558 0.0869856
4.18581 0.0853621
4.18603 0.0837679
4.18626 0.0822024
4.18649 0.0806652
4.18671 0.0791557
4.18694 0.0776735
4.18717 0.0762181
4.18739 0.074789
4.18762 0.0733859
4.18785 0.0720081
4.18807 0.0706553
4.1883 0.0693271
4.18853 0.068023
4.18875 0.0667425
4.18898 0.0654854
4.18921 0.0642511
4.18943 0.0630392
4.18966 0.0618494
4.18989 0.0606813
4.19011 0.0595344
4.19034 0.0584085
4.19057 0.0573031
4.19079 0.0562179
4.19102 0.0551524
4.19125 0.0541065
4.19147 0.0530797
4.1917 0.0520717
4.19193 0.0510822
4.19215 0.0501107
4.19238 0.0491571
4.19261 0.048221
4.19283 0.0473022
4.19306 0.0464002
4.19329 0.0455148
4.19351 0.0446457
4.19374 0.0437926
4.19397 0.0429553
4.19419 0.0421335
4.19442 0.0413268
4.19465 0.0405351
4.19487 0.0397581
4.1951 0.0389956
4.19533 0.0382472
4.19555 0.0375128
4.19578 0.036792
4.19601 0.0360848
4.19623 0.0353908
4.19646 0.0347098
4.19669 0.0340416
4.19691 0.0333859
4.19714 0.0327427
4.19737 0.0321116
4.19759 0.0314925
4.19782 0.0308852
4.19805 0.0302894
4.19827 0.029705
4.1985 0.0291317
4.19873 0.0285695
4.19895 0.0280182
4.19918 0.0274774
4.19941 0.0269472
4.19963 0.0264272
4.19986 0.0259174
4.20009 0.0254176
4.20031 0.0249276
4.20054 0.0244473
4.20077 0.0239765
4.20099 0.023515
4.20122 0.0230628
4.20145 0.0226196
4.20167 0.0221854
4.2019 0.0217599
4.20213 0.0213431
4.20235 0.0209349
4.20258 0.020535
4.20281 0.0201434
4.20303 0.01976
4.20326 0.0193846
4.20349 0.019017
4.20371 0.0186573
4.20394 0.0183052
4.20417 0.0179607
4.20439 0.0176237
4.20462 0.017294
4.20485 0.0169715
4.20507 0.0166561
4.2053 0.0163478
4.20553 0.0160464
4.20575 0.0157518
4.20598 0.015464
4.20621 0.0151828
4.20643 0.0149081
4.20666 0.0146399
4.20689 0.0143781
4.20711 0.0141226
4.20734 0.0138733
4.20757 0.0136301
4.20779 0.0133929
4.20802 0.0131616
4.20825 0.0129363
4.20847 0.0127167
4.2087 0.0125029
4.20893 0.0122948
4.20915 0.0120922
4.20938 0.0118951
4.20961 0.0117034
4.20983 0.0115172
4.21006 0.0113362
4.21029 0.0111605
4.21051 0.0109899
4.21074 0.0108245
4.21097 0.0106641
4.21119 0.0105087
4.21142 0.0103583
4.21165 0.0102127
4.21187 0.0100719
4.2121 0.0099359
4.21233 0.00980461
4.21255 0.00967797
4.21278 0.00955594
4.21301 0.00943845
4.21323 0.00932547
4.21346 0.00921694
4.21369 0.00911282
4.21391 0.00901305
4.21414 0.00891759
4.21437 0.0088264
4.21459 0.00873942
4.21482 0.00865663
4.21505 0.00857797
4.21527 0.0085034
4.2155 0.00843288
4.21573 0.00836638
4.21595 0.00830384
4.21618 0.00824524
4.21641 0.00819054
4.21663 0.00813969
4.21686 0.00809266
4.21709 0.00804942
4.21731 0.00800993
4.21754 0.00797416
4.21777 0.00794207
4.21799 0.00791363
4.21822 0.00788881
4.21845 0.00786758
4.21867 0.0078499
4.2189 0.00783575
4.21913 0.0078251
4.21935 0.00781791
4.21958 0.00781416
4.21981 0.00781382
4.22003 0.00781686
4.22026 0.00782326
4.22049 0.00783299
4.22071 0.00784603
4.22094 0.00786234
4.22117 0.00788191
4.22139 0.00790471
4.22162 0.00793072
4.22185 0.00795991
4.22207 0.00799226
4.2223 0.00802775
4.22253 0.00806636
4.22275 0.00810806
4.22298 0.00815284
4.22321 0.00820068
4.22343 0.00825155
4.22366 0.00830543
4.22389 0.00836231
4.22411 0.00842217
4.22434 0.00848499
4.22457 0.00855075
4.22479 0.00861944
4.22502 0.00869103
4.22525 0.00876551
4.22547 0.00884287
4.2257 0.00892308
4.22593 0.00900614
4.22615 0.00909203
4.22638 0.00918072
4.22661 0.00927222
4.22683 0.0093665
4.22706 0.00946354
4.22729 0.00956335
4.22751 0.0096659
4.22774 0.00977117
4.22797 0.00987916
4.22819 0.00998986
4.22842 0.0101033
4.22865 0.0102193
4.22887 0.0103381
4.2291 0.0104595
4.22933 0.0105835
4.22955 0.0107102
4.22978 0.0108395
4.23001 0.0109714
4.23023 0.011106
4.23046 0.0112431
4.23069 0.0113828
4.23091 0.0115251
4.23114 0.01167
4.23137 0.0118174
4.23159 0.0119674
4.23182 0.0121199
4.23205 0.012275
4.23227 0.0124326
4.2325 0.0125927
4.23273 0.0127553
4.23295 0.0129205
4.23318 0.0130881
4.23341 0.0132583
4.23363 0.0134309
4.23386 0.013606
4.23409 0.0137836
4.23431 0.0139636
4.23454 0.0141461
4.23477 0.0143311
4.23499 0.0145186
4.23522 0.0147084
4.23545 0.0149008
4.23567 0.0150956
4.2359 0.0152928
4.23613 0.0154924
4.23635 0.0156945
4.23658 0.015899
4.23681 0.0161059
4.23703 0.0163152
4.23726 0.016527
4.23749 0.0167411
4.23771 0.0169577
4.23794 0.0171767
4.23817 0.0173981
4.23839 0.0176218
4.23862 0.017848
4.23885 0.0180766
4.23907 0.0183076
4.2393 0.0185409
4.23953 0.0187767
4.23975 0.0190148
4.23998 0.0192554
4.24021 0.0194983
4.24043 0.0197436
4.24066 0.0199913
4.24089 0.0202413
4.24111 0.0204938
4.24134 0.0207486
4.24157 0.0210059
4.24179 0.0212655
4.24202 0.0215275
4.24225 0.0217918
4.24247 0.0220586
4.2427 0.0223277
4.24293 0.0225993
4.24315 0.0228732
4.24338 0.0231495
4.24361 0.0234281
4.24383 0.0237092
4.24406 0.0239927
4.24429 0.0242785
4.24451 0.0245667
4.24474 0.0248574
4.24497 0.0251504
4.24519 0.0254458
4.24542 0.0257436
4.24565 0.0260438
4.24587 0.0263464
4.2461 0.0266515
4.24633 0.0269589
4.24655 0.0272687
4.24678 0.027581
4.24701 0.0278956
4.24723 0.0282127
4.24746 0.0285322
4.24769 0.0288541
4.24791 0.0291784
4.24814 0.0295052
4.24837 0.0298344
4.24859 0.0301661
4.24882 0.0305001
4.24905 0.0308367
4.24927 0.0311756
4.2495 0.031517
4.24973 0.0318609
4.24995 0.0322072
4.25018 0.032556
4.25041 0.0329073
4.25063 0.033261
4.25086 0.0336172
4.25109 0.0339759
4.25131 0.0343371
4.25154 0.0347008
4.25177 0.0350669
4.25199 0.0354356
4.25222 0.0358067
4.25245 0.0361804
4.25267 0.0365566
4.2529 0.0369353
4.25313 0.0373165
4.25335 0.0377003
4.25358 0.0380866
4.25381 0.0384755
4.25403 0.0388669
4.25426 0.0392608
4.25449 0.0396573
4.25471 0.0400564
4.25494 0.0404581
4.25517 0.0408623
4.25539 0.0412692
4.25562 0.0416786
4.25585 0.0420906
4.25607 0.0425052
4.2563 0.0429225
4.25653 0.0433423
4.25675 0.0437648
4.25698 0.0441899
4.25721 0.0446177
4.25743 0.0450481
4.25766 0.0454812
4.25789 0.045917
4.25811 0.0463554
4.25834 0.0467965
4.25857 0.0472402
4.25879 0.0476867
4.25902 0.0481359
4.25925 0.0485878
4.25947 0.0490424
4.2597 0.0494998
4.25993 0.0499598
4.26015 0.0504227
4.26038 0.0508883
4.26061 0.0513566
4.26083 0.0518277
4.26106 0.0523016
4.26129 0.0527783
4.26151 0.0532578
4.26174 0.0537401
4.26197 0.0542252
4.26219 0.0547131
4.26242 0.0552039
4.26265 0.0556975
4.26287 0.056194
4.2631 0.0566933
4.26333 0.0571955
4.26355 0.0577006
4.26378 0.0582086
4.26401 0.0587195
4.26423 0.0592333
4.26446 0.05975
4.26469 0.0602697
4.26491 0.0607923
4.26514 0.0613179
4.26537 0.0618464
4.26559 0.0623779
4.26582 0.0629124
4.26605 0.0634499
4.26627 0.0639904
4.2665 0.0645339
4.26673 0.0650805
4.26695 0.0656301
4.26718 0.0661828
4.26741 0.0667385
4.26763 0.0672973
4.26786 0.0678592
4.26809 0.0684242
4.26831 0.0689923
4.26854 0.0695636
4.26877 0.070138
4.26899 0.0707155
4.26922 0.0712962
4.26945 0.0718801
4.26967 0.0724671
4.2699 0.0730574
4.27013 0.0736509
4.27035 0.0742476
4.27058 0.0748475
4.27081 0.0754507
4.27103 0.0760572
4.27126 0.0766669
4.27149 0.0772799
4.27171 0.0778963
4.27194 0.0785159
4.27217 0.0791389
4.27239 0.0797652
4.27262 0.0803949
4.27285 0.081028
4.27307 0.0816644
4.2733 0.0823043
4.27353 0.0829476
4.27375 0.0835943
4.27398 0.0842444
4.27421 0.084898
4.27443 0.0855551
4.27466 0.0862157
4.27489 0.0868797
4.27511 0.0875473
4.27534 0.0882185
4.27557 0.0888932
4.27579 0.0895714
4.27602 0.0902532
4.27625 0.0909387
4.27647 0.0916277
4.2767 0.0923204
4.27693 0.0930167
4.27715 0.0937166
4.27738 0.0944203
4.27761 0.0951276
4.27783 0.0958387
4.27806 0.0965534
4.27829 0.0972719
4.27851 0.0979942
4.27874 0.0987202
4.27897 0.0994501
4.27919 0.100184
4.27942 0.100921
4.27965 0.101663
4.27987 0.102408
4.2801 0.103157
4.28033 0.10391
4.28055 0.104667
4.28078 0.105427
4.28101 0.106192
4.28123 0.106961
4.28146 0.107734
4.28169 0.10851
4.28191 0.109291
4.28214 0.110076
4.28237 0.110865
4.28259 0.111658
4.28282 0.112455
4.28305 0.113256
4.28327 0.114061
4.2835 0.11487
4.28373 0.115684
4.28395 0.116502
4.28418 0.117324
4.28441 0.11815
4.28463 0.118981
4.28486 0.119815
4.28509 0.120654
4.28531 0.121498
4.28554 0.122345
4.28577 0.123198
4.28599 0.124054
4.28622 0.124915
4.28645 0.12578
4.28667 0.12665
4.2869 0.127524
4.28713 0.128403
4.28735 0.129286
4.28758 0.130174
4.28781 0.131066
4.28803 0.131963
4.28826 0.132864
4.28849 0.13377
4.28871 0.134681
4.28894 0.135596
4.28917 0.136516
4.28939 0.137441
4.28962 0.138371
4.28985 0.139305
4.29007 0.140244
4.2903 0.141188
4.29053 0.142136
4.29075 0.14309
4.29098 0.144048
4.29121 0.145011
4.29143 0.145979
4.29166 0.146953
4.29189 0.147931
4.29211 0.148914
4.29234 0.149902
4.29257 0.150895
4.29279 0.151893
4.29302 0.152897
4.29325 0.153905
4.29347 0.154919
4.2937 0.155937
4.29393 0.156961
4.29415 0.157991
4.29438 0.159025
4.29461 0.160065
4.29483 0.16111
4.29506 0.16216
4.29529 0.163216
4.29551 0.164277
4.29574 0.165343
4.29597 0.166415
4.29619 0.167493
4.29642 0.168576
4.29665 0.169664
4.29687 0.170758
4.2971 0.171858
4.29733 0.172963
4.29755 0.174074
4.29778 0.17519
4.29801 0.176313
4.29823 0.177441
4.29846 0.178574
4.29869 0.179714
4.29891 0.180859
4.29914 0.18201
4.29937 0.183167
4.29959 0.18433
4.29982 0.185499
4.30005 0.186674
4.30027 0.187855
4.3005 0.189041
4.30073 0.190234
4.30095 0.191433
4.30118 0.192639
4.30141 0.19385
4.30163 0.195067
4.30186 0.196291
4.30209 0.197521
4.30231 0.198757
4.30254 0.2
4.30277 0.201249
4.30299 0.202504
4.30322 0.203766
4.30345 0.205034
4.30367 0.206309
4.3039 0.20759
4.30413 0.208878
4.30435 0.210172
4.30458 0.211473
4.30481 0.212781
4.30503 0.214095
4.30526 0.215416
4.30549 0.216744
4.30571 0.218078
4.30594 0.21942
4.30617 0.220768
4.30639 0.222123
4.30662 0.223486
4.30685 0.224855
4.30707 0.226231
4.3073 0.227614
4.30753 0.229005
4.30775 0.230402
4.30798 0.231807
4.30821 0.233219
4.30843 0.234638
4.30866 0.236064
4.30889 0.237498
4.30911 0.238939
4.30934 0.240388
4.30957 0.241844
4.30979 0.243307
4.31002 0.244778
4.31025 0.246256
4.31047 0.247743
4.3107 0.249236
4.31093 0.250738
4.31115 0.252247
4.31138 0.253764
4.31161 0.255289
4.31183 0.256821
4.31206 0.258362
4.31229 0.259911
4.31251 0.261467
4.31274 0.263031
4.31297 0.264604
4.31319 0.266185
4.31342 0.267774
4.31365 0.269371
4.31387 0.270976
4.3141 0.272589
4.31433 0.274211
4.31455 0.275842
4.31478 0.27748
4.31501 0.279127
4.31523 0.280783
4.31546 0.282447
4.31569 0.28412
4.31591 0.285802
4.31614 0.287492
4.31637 0.289191
4.31659 0.290899
4.31682 0.292615
4.31705 0.294341
4.31727 0.296075
4.3175 0.297819
4.31773 0.299571
4.31795 0.301333
4.31818 0.303103
4.31841 0.304883
4.31863 0.306672
4.31886 0.308471
4.31909 0.310278
4.31931 0.312095
4.31954 0.313922
4.31977 0.315758
4.31999 0.317604
4.32022 0.319459
4.32045 0.321324
4.32067 0.323198
4.3209 0.325082
4.32113 0.326976
4.32135 0.32888
4.32158 0.330794
4.32181 0.332718
4.32203 0.334652
4.32226 0.336596
4.32249 0.33855
4.32271 0.340514
4.32294 0.342488
4.32317 0.344473
4.32339 0.346468
4.32362 0.348473
4.32385 0.350489
4.32407 0.352516
4.3243 0.354553
4.32453 0.356601
4.32475 0.358658
4.32498 0.360726
4.32521 0.362803
4.32543 0.364888
4.32566 0.366983
4.32589 0.369085
4.32611 0.371196
4.32634 0.373315
4.32657 0.375442
4.32679 0.377576
4.32702 0.379717
4.32725 0.381866
4.32747 0.384022
4.3277 0.386185
4.32793 0.388355
4.32815 0.390531
4.32838 0.392714
4.32861 0.394904
4.32883 0.397099
4.32906 0.399301
4.32929 0.401507
4.32951 0.403719
4.32974 0.405934
4.32997 0.408152
4.33019 0.410373
4.33042 0.412596
4.33065 0.414822
4.33087 0.417049
4.3311 0.419276
4.33133 0.421505
4.33155 0.423734
4.33178 0.425962
4.33201 0.42819
4.33223 0.430418
4.33246 0.432644
4.33269 0.434868
4.33291 0.437091
4.33314 0.439311
4.33337 0.441529
4.33359 0.443743
4.33382 0.445955
4.33405 0.448162
4.33427 0.450366
4.3345 0.452565
4.33473 0.454759
4.33495 0.456948
4.33518 0.459132
4.33541 0.46131
4.33563 0.463482
4.33586 0.465647
4.33609 0.467805
4.33631 0.469957
4.33654 0.472101
4.33677 0.474237
4.33699 0.476365
4.33722 0.478485
4.33745 0.480596
4.33767 0.482697
4.3379 0.48479
4.33813 0.486872
4.33835 0.488944
4.33858 0.491007
4.33881 0.493058
4.33903 0.495098
4.33926 0.497127
4.33949 0.499145
4.33971 0.50115
4.33994 0.503143
4.34017 0.505124
4.34039 0.507091
4.34062 0.509046
4.34085 0.510987
4.34107 0.512915
4.3413 0.514828
4.34153 0.516727
4.34175 0.518612
4.34198 0.520481
4.34221 0.522336
4.34243 0.524175
4.34266 0.525998
4.34289 0.527806
4.34311 0.529597
4.34334 0.531372
4.34357 0.53313
4.34379 0.534872
4.34402 0.536596
4.34425 0.538303
4.34447 0.539992
4.3447 0.541663
4.34493 0.543316
4.34515 0.54495
4.34538 0.546567
4.34561 0.548164
4.34583 0.549743
4.34606 0.551302
4.34629 0.552842
4.34651 0.554362
4.34674 0.555863
4.34697 0.557344
4.34719 0.558804
4.34742 0.560245
4.34765 0.561665
4.34787 0.563064
4.3481 0.564443
4.34833 0.565801
4.34855 0.567138
4.34878 0.568454
4.34901 0.569748
4.34923 0.571021
4.34946 0.572272
4.34969 0.573502
4.34991 0.57471
4.35014 0.575897
4.35037 0.577061
4.35059 0.578203
4.35082 0.579324
4.35105 0.580422
4.35127 0.581497
4.3515 0.582551
4.35173 0.583582
4.35195 0.584591
4.35218 0.585577
4.35241 0.58654
4.35263 0.587482
4.35286 0.5884
4.35309 0.589296
4.35331 0.590169
4.35354 0.59102
4.35377 0.591848
4.35399 0.592653
4.35422 0.593436
4.35445 0.594196
4.35467 0.594934
4.3549 0.595649
4.35513 0.596341
4.35535 0.597011
4.35558 0.597659
4.35581 0.598284
4.35603 0.598886
4.35626 0.599467
4.35649 0.600025
4.35671 0.600561
4.35694 0.601075
4.35717 0.601567
4.35739 0.602037
4.35762 0.602485
4.35785 0.602912
4.35807 0.603317
4.3583 0.6037
4.35853 0.604062
4.35875 0.604403
4.35898 0.604722
4.35921 0.605021
4.35943 0.605298
4.35966 0.605555
4.35989 0.605791
4.36011 0.606007
4.36034 0.606202
4.36057 0.606377
4.36079 0.606532
4.36102 0.606667
4.36125 0.606783
4.36147 0.606879
4.3617 0.606955
4.36193 0.607013
4.36215 0.607051
4.36238 0.607071
4.36261 0.607072
4.36283 0.607054
4.36306 0.607018
4.36329 0.606965
4.36351 0.606893
4.36374 0.606804
4.36397 0.606697
4.36419 0.606573
4.36442 0.606432
4.36465 0.606274
4.36487 0.606099
4.3651 0.605908
4.36533 0.605701
4.36555 0.605478
4.36578 0.605239
4.36601 0.604985
4.36623 0.604715
4.36646 0.60443
4.36669 0.604131
4.36691 0.603816
4.36714 0.603488
4.36737 0.603145
4.36759 0.602789
4.36782 0.602418
4.36805 0.602035
4.36827 0.601638
4.3685 0.601228
4.36873 0.600805
4.36895 0.60037
4.36918 0.599923
4.36941 0.599464
4.36963 0.598993
4.36986 0.59851
4.37009 0.598016
4.37031 0.597511
4.37054 0.596995
4.37077 0.596469
4.37099 0.595932
4.37122 0.595386
4.37145 0.594829
4.37167 0.594263
4.3719 0.593687
4.37213 0.593102
4.37235 0.592509
4.37258 0.591906
4.37281 0.591295
4.37303 0.590676
4.37326 0.590049
4.37349 0.589415
4.37371 0.588772
4.37394 0.588123
4.37417 0.587466
4.37439 0.586803
4.37462 0.586133
4.37485 0.585456
4.37507 0.584773
4.3753 0.584085
4.37553 0.583391
4.37575 0.582691
4.37598 0.581986
4.37621 0.581275
4.37643 0.58056
4.37666 0.57984
4.37689 0.579116
4.37711 0.578388
4.37734 0.577655
4.37757 0.576919
4.37779 0.576179
4.37802 0.575435
4.37825 0.574689
4.37847 0.573939
4.3787 0.573186
4.37893 0.572431
4.37915 0.571673
4.37938 0.570913
4.37961 0.570151
4.37983 0.569386
4.38006 0.56862
4.38029 0.567853
4.38051 0.567084
4.38074 0.566314
4.38097 0.565543
4.38119 0.56477
4.38142 0.563997
4.38165 0.563224
4.38187 0.56245
4.3821 0.561676
4.38233 0.560901
4.38255 0.560127
4.38278 0.559353
4.38301 0.558579
4.38323 0.557806
4.38346 0.557033
4.38369 0.556261
4.38391 0.55549
4.38414 0.554721
4.38437 0.553952
4.38459 0.553184
4.38482 0.552418
4.38505 0.551654
4.38527 0.550891
4.3855 0.55013
4.38573 0.549371
4.38595 0.548614
4.38618 0.547859
4.38641 0.547106
4.38663 0.546356
4.38686 0.545608
4.38709 0.544862
4.38731 0.54412
4.38754 0.54338
4.38777 0.542643
4.38799 0.541909
4.38822 0.541178
4.38845 0.54045
4.38867 0.539726
4.3889 0.539004
4.38913 0.538287
4.38935 0.537572
4.38958 0.536862
4.38981 0.536154
4.39003 0.535451
4.39026 0.534751
4.39049 0.534056
4.39071 0.533364
4.39094 0.532676
4.39117 0.531992
4.39139 0.531313
4.39162 0.530637
4.39185 0.529966
4.39207 0.529299
4.3923 0.528637
4.39253 0.527978
4.39275 0.527325
4.39298 0.526676
4.39321 0.526031
4.39343 0.525391
4.39366 0.524756
4.39389 0.524125
4.39411 0.523499
4.39434 0.522878
4.39457 0.522262
4.39479 0.52165
4.39502 0.521044
4.39525 0.520442
4.39547 0.519845
4.3957 0.519254
4.39593 0.518667
4.39615 0.518085
4.39638 0.517508
4.39661 0.516937
4.39683 0.51637
4.39706 0.515809
4.39729 0.515252
4.39751 0.514701
4.39774 0.514155
4.39797 0.513615
4.39819 0.513079
4.39842 0.512549
4.39865 0.512023
4.39887 0.511503
4.3991 0.510989
4.39933 0.510479
4.39955 0.509975
4.39978 0.509476
4.40001 0.508982
4.40023 0.508494
4.40046 0.508011
4.40069 0.507533
4.40091 0.50706
4.40114 0.506593
4.40137 0.50613
4.40159 0.505674
4.40182 0.505222
4.40205 0.504775
4.40227 0.504334
4.4025 0.503898
4.40273 0.503467
4.40295 0.503042
4.40318 0.502621
4.40341 0.502206
4.40363 0.501796
4.40386 0.501391
4.40409 0.500992
4.40431 0.500597
4.40454 0.500208
4.40477 0.499823
4.40499 0.499444
4.40522 0.49907
4.40545 0.498701
4.40567 0.498336
4.4059 0.497977
4.40613 0.497623
4.40635 0.497274
4.40658 0.49693
4.40681 0.496591
4.40703 0.496256
4.40726 0.495927
4.40749 0.495602
4.40771 0.495282
4.40794 0.494967
4.40817 0.494657
4.40839 0.494352
4.40862 0.494051
4.40885 0.493755
4.40907 0.493463
4.4093 0.493177
4.40953 0.492895
4.40975 0.492617
4.40998 0.492344
4.41021 0.492076
4.41043 0.491812
4.41066 0.491553
4.41089 0.491298
4.41111 0.491048
4.41134 0.490802
4.41157 0.49056
4.41179 0.490322
4.41202 0.490089
4.41225 0.489861
4.41247 0.489636
4.4127 0.489416
4.41293 0.489199
4.41315 0.488987
4.41338 0.488779
4.41361 0.488576
4.41383 0.488376
4.41406 0.48818
4.41429 0.487988
4.41451 0.4878
4.41474 0.487616
4.41497 0.487436
4.41519 0.48726
4.41542 0.487087
4.41565 0.486919
4.41587 0.486754
4.4161 0.486592
4.41633 0.486435
4.41655 0.486281
4.41678 0.48613
4.41701 0.485984
4.41723 0.48584
4.41746 0.485701
4.41769 0.485564
4.41791 0.485431
4.41814 0.485302
4.41837 0.485176
4.41859 0.485053
4.41882 0.484933
4.41905 0.484817
4.41927 0.484704
4.4195 0.484594
4.41973 0.484487
4.41995 0.484383
4.42018 0.484282
4.42041 0.484185
4.42063 0.48409
4.42086 0.483998
4.42109 0.48391
4.42131 0.483824
4.42154 0.483741
4.42177 0.483661
4.42199 0.483583
4.42222 0.483509
4.42245 0.483437
4.42267 0.483367
4.4229 0.483301
4.42313 0.483237
4.42335 0.483175
4.42358 0.483116
4.42381 0.48306
4.42403 0.483006
4.42426 0.482955
4.42449 0.482905
4.42471 0.482859
4.42494 0.482814
4.42517 0.482772
4.42539 0.482732
4.42562 0.482695
4.42585 0.482659
4.42607 0.482626
4.4263 0.482595
4.42653 0.482566
4.42675 0.482539
4.42698 0.482514
4.42721 0.482491
4.42743 0.48247
4.42766 0.482451
4.42789 0.482434
4.42811 0.482419
4.42834 0.482406
4.42857 0.482394
4.42879 0.482384
4.42902 0.482376
4.42925 0.48237
4.42947 0.482365
4.4297 0.482362
4.42993 0.48236
4.43015 0.48236
4.43038 0.482362
4.43061 0.482365
4.43083 0.48237
4.43106 0.482376
4.43129 0.482383
4.43151 0.482392
4.43174 0.482402
4.43197 0.482414
4.43219 0.482427
4.43242 0.482441
4.43265 0.482457
4.43287 0.482473
4.4331 0.482491
4.43333 0.48251
4.43355 0.48253
4.43378 0.482551
4.43401 0.482574
4.43423 0.482597
4.43446 0.482621
4.43469 0.482647
4.43491 0.482673
4.43514 0.4827
4.43537 0.482729
4.43559 0.482758
4.43582 0.482787
4.43605 0.482818
4.43627 0.48285
4.4365 0.482882
4.43673 0.482915
4.43695 0.482949
4.43718 0.482983
4.43741 0.483018
4.43763 0.483054
4.43786 0.48309
4.43809 0.483127
4.43831 0.483165
4.43854 0.483203
4.43877 0.483241
4.43899 0.48328
4.43922 0.48332
4.43945 0.48336
4.43967 0.4834
4.4399 0.483441
4.44013 0.483482
4.44035 0.483524
4.44058 0.483566
4.44081 0.483608
4.44103 0.48365
4.44126 0.483693
4.44149 0.483736
4.44171 0.483779
4.44194 0.483822
4.44217 0.483866
4.44239 0.483909
4.44262 0.483953
4.44285 0.483997
4.44307 0.484041
4.4433 0.484085
4.44353 0.484129
4.44375 0.484173
4.44398 0.484217
4.44421 0.484261
4.44443 0.484305
4.44466 0.484349
4.44489 0.484393
4.44511 0.484437
4.44534 0.484481
4.44557 0.484524
4.44579 0.484568
4.44602 0.484611
4.44625 0.484654
4.44647 0.484697
4.4467 0.484739
4.44693 0.484782
4.44715 0.484824
4.44738 0.484865
4.44761 0.484907
4.44783 0.484948
4.44806 0.484989
4.44829 0.485029
4.44851 0.48507
4.44874 0.485109
4.44897 0.485149
4.44919 0.485188
4.44942 0.485226
4.44965 0.485264
4.44987 0.485302
4.4501 0.485339
4.45033 0.485375
4.45055 0.485411
4.45078 0.485447
4.45101 0.485482
4.45123 0.485516
4.45146 0.48555
4.45169 0.485584
4.45191 0.485616
4.45214 0.485648
4.45237 0.48568
4.45259 0.485711
4.45282 0.485741
4.45305 0.48577
4.45327 0.485799
4.4535 0.485827
4.45373 0.485855
4.45395 0.485881
4.45418 0.485907
4.45441 0.485932
4.45463 0.485957
4.45486 0.485981
4.45509 0.486004
4.45531 0.486026
4.45554 0.486047
4.45577 0.486067
4.45599 0.486087
4.45622 0.486106
4.45645 0.486124
4.45667 0.486141
4.4569 0.486157
4.45713 0.486173
4.45735 0.486187
4.45758 0.486201
4.45781 0.486213
4.45803 0.486225
4.45826 0.486236
4.45849 0.486246
4.45871 0.486255
4.45894 0.486263
4.45917 0.48627
4.45939 0.486276
4.45962 0.486281
4.45985 0.486285
4.46007 0.486288
4.4603 0.48629
4.46053 0.486291
4.46075 0.48629
4.46098 0.486289
4.46121 0.486287
4.46143 0.486284
4.46166 0.48628
4.46189 0.486274
4.46211 0.486268
4.46234 0.48626
4.46257 0.486252
4.46279 0.486242
4.46302 0.486231
4.46325 0.486219
4.46347 0.486206
4.4637 0.486192
4.46393 0.486177
4.46415 0.48616
4.46438 0.486143
4.46461 0.486124
4.46483 0.486104
4.46506 0.486083
4.46529 0.486061
4.46551 0.486038
4.46574 0.486013
4.46597 0.485987
4.46619 0.48596
4.46642 0.485932
4.46665 0.485903
4.46687 0.485872
4.4671 0.48584
4.46733 0.485807
4.46755 0.485773
4.46778 0.485738
4.46801 0.485701
4.46823 0.485663
4.46846 0.485624
4.46869 0.485584
4.46891 0.485542
4.46914 0.485499
4.46937 0.485455
4.46959 0.48541
4.46982 0.485363
4.47005 0.485315
4.47027 0.485266
4.4705 0.485216
4.47073 0.485164
4.47095 0.485111
4.47118 0.485057
4.47141 0.485001
4.47163 0.484945
4.47186 0.484886
4.47209 0.484827
4.47231 0.484766
4.47254 0.484704
4.47277 0.484641
4.47299 0.484577
4.47322 0.484511
4.47345 0.484444
4.47367 0.484375
4.4739 0.484305
4.47413 0.484234
4.47435 0.484162
4.47458 0.484088
4.47481 0.484013
4.47503 0.483937
4.47526 0.483859
4.47549 0.483781
4.47571 0.4837
4.47594 0.483619
4.47617 0.483536
4.47639 0.483452
4.47662 0.483366
4.47685 0.483279
4.47707 0.483191
4.4773 0.483102
4.47753 0.483011
4.47775 0.482919
4.47798 0.482826
4.47821 0.482731
4.47843 0.482635
4.47866 0.482538
4.47889 0.482439
4.47911 0.482339
4.47934 0.482238
4.47957 0.482135
4.47979 0.482031
4.48002 0.481926
4.48025 0.481819
4.48047 0.481711
4.4807 0.481602
4.48093 0.481492
4.48115 0.48138
4.48138 0.481267
4.48161 0.481152
4.48183 0.481037
4.48206 0.48092
4.48229 0.480801
4.48251 0.480682
4.48274 0.480561
4.48297 0.480438
4.48319 0.480315
4.48342 0.48019
4.48365 0.480064
4.48387 0.479936
4.4841 0.479808
4.48433 0.479677
4.48455 0.479546
4.48478 0.479413
4.48501 0.47928
4.48523 0.479144
4.48546 0.479008
4.48569 0.47887
4.48591 0.478731
4.48614 0.478591
4.48637 0.478449
4.48659 0.478306
4.48682 0.478162
4.48705 0.478017
4.48727 0.47787
4.4875 0.477722
4.48773 0.477573
4.48795 0.477422
4.48818 0.477271
4.48841 0.477118
4.48863 0.476963
4.48886 0.476808
4.48909 0.476651
4.48931 0.476493
4.48954 0.476334
4.48977 0.476174
4.48999 0.476012
4.49022 0.475849
4.49045 0.475685
4.49067 0.47552
4.4909 0.475353
4.49113 0.475185
4.49135 0.475016
4.49158 0.474846
4.49181 0.474675
4.49203 0.474502
4.49226 0.474328
4.49249 0.474153
4.49271 0.473977
4.49294 0.4738
4.49317 0.473621
4.49339 0.473441
4.49362 0.473261
4.49385 0.473078
4.49407 0.472895
4.4943 0.472711
4.49453 0.472525
4.49475 0.472338
4.49498 0.47215
4.49521 0.471961
4.49543 0.471771
4.49566 0.47158
4.49589 0.471387
4.49611 0.471193
4.49634 0.470999
4.49657 0.470803
4.49679 0.470606
4.49702 0.470408
4.49725 0.470208
4.49747 0.470008
4.4977 0.469806
4.49793 0.469604
4.49815 0.4694
4.49838 0.469195
4.49861 0.468989
4.49883 0.468782
4.49906 0.468574
4.49929 0.468365
4.49951 0.468155
4.49974 0.467944
4.49997 0.467731
4.50019 0.467518
4.50042 0.467303
4.50065 0.467088
4.50087 0.466871
4.5011 0.466654
4.50133 0.466435
4.50155 0.466215
4.50178 0.465994
4.50201 0.465773
4.50223 0.46555
4.50246 0.465326
4.50269 0.465101
4.50291 0.464875
4.50314 0.464649
4.50337 0.464421
4.50359 0.464192
4.50382 0.463962
4.50405 0.463731
4.50427 0.4635
4.5045 0.463267
4.50473 0.463033
4.50495 0.462798
4.50518 0.462563
4.50541 0.462326
4.50563 0.462088
4.50586 0.46185
4.50609 0.46161
4.50631 0.46137
4.50654 0.461129
4.50677 0.460886
4.50699 0.460643
4.50722 0.460399
4.50745 0.460154
4.50767 0.459908
4.5079 0.459661
4.50813 0.459414
4.50835 0.459165
4.50858 0.458916
4.50881 0.458665
4.50903 0.458414
4.50926 0.458162
4.50949 0.457909
4.50971 0.457655
4.50994 0.4574
4.51017 0.457144
4.51039 0.456888
4.51062 0.456631
4.51085 0.456372
4.51107 0.456113
4.5113 0.455853
4.51153 0.455593
4.51175 0.455331
4.51198 0.455069
4.51221 0.454806
4.51243 0.454542
4.51266 0.454277
4.51289 0.454012
4.51311 0.453745
4.51334 0.453478
4.51357 0.45321
4.51379 0.452942
4.51402 0.452672
4.51425 0.452402
4.51447 0.452131
4.5147 0.451859
4.51493 0.451587
4.51515 0.451314
4.51538 0.45104
4.51561 0.450765
4.51583 0.450489
4.51606 0.450213
4.51629 0.449936
4.51651 0.449659
4.51674 0.44938
4.51697 0.449101
4.51719 0.448821
4.51742 0.448541
4.51765 0.44826
4.51787 0.447978
4.5181 0.447695
4.51833 0.447412
4.51855 0.447128
4.51878 0.446843
4.51901 0.446558
4.51923 0.446272
4.51946 0.445986
4.51969 0.445698
4.51991 0.44541
4.52014 0.445122
4.52037 0.444833
4.52059 0.444543
4.52082 0.444253
4.52105 0.443961
4.52127 0.44367
4.5215 0.443377
4.52173 0.443085
4.52195 0.442791
4.52218 0.442497
4.52241 0.442202
4.52263 0.441907
4.52286 0.441611
4.52309 0.441314
4.52331 0.441017
4.52354 0.44072
4.52377 0.440422
4.52399 0.440123
4.52422 0.439823
4.52445 0.439524
4.52467 0.439223
4.5249 0.438922
4.52513 0.438621
4.52535 0.438319
4.52558 0.438016
4.52581 0.437713
4.52603 0.437409
4.52626 0.437105
4.52649 0.4368
4.52671 0.436495
4.52694 0.436189
4.52717 0.435883
4.52739 0.435577
4.52762 0.435269
4.52785 0.434962
4.52807 0.434654
4.5283 0.434345
4.52853 0.434036
4.52875 0.433726
4.52898 0.433416
4.52921 0.433106
4.52943 0.432795
4.52966 0.432483
4.52989 0.432171
4.53011 0.431859
4.53034 0.431546
4.53057 0.431233
4.53079 0.43092
4.53102 0.430605
4.53125 0.430291
4.53147 0.429976
4.5317 0.429661
4.53193 0.429345
4.53215 0.429029
4.53238 0.428712
4.53261 0.428396
4.53283 0.428078
4.53306 0.427761
4.53329 0.427442
4.53351 0.427124
4.53374 0.426805
4.53397 0.426486
4.53419 0.426166
4.53442 0.425846
4.53465 0.425526
4.53487 0.425205
4.5351 0.424884
4.53533 0.424563
4.53555 0.424241
4.53578 0.423919
4.53601 0.423597
4.53623 0.423274
4.53646 0.422951
4.53669 0.422628
4.53691 0.422304
4.53714 0.42198
4.53737 0.421656
4.53759 0.421331
4.53782 0.421006
4.53805 0.420681
4.53827 0.420355
4.5385 0.42003
4.53873 0.419704
4.53895 0.419377
4.53918 0.41905
4.53941 0.418724
4.53963 0.418396
4.53986 0.418069
4.54009 0.417741
4.54031 0.417413
4.54054 0.417085
4.54077 0.416756
4.54099 0.416427
4.54122 0.416098
4.54145 0.415769
4.54167 0.415439
4.5419 0.41511
4.54213 0.41478
4.54235 0.414449
4.54258 0.414119
4.54281 0.413788
4.54303 0.413457
4.54326 0.413126
4.54349 0.412795
4.54371 0.412463
4.54394 0.412132
4.54417 0.4118
4.54439 0.411467
4.54462 0.411135
4.54485 0.410803
4.54507 0.41047
4.5453 0.410137
4.54553 0.409804
4.54575 0.40947
4.54598 0.409137
4.54621 0.408803
4.54643 0.40847
4.54666 0.408136
4.54689 0.407802
4.54711 0.407467
4.54734 0.407133
4.54757 0.406798
4.54779 0.406463
4.54802 0.406129
4.54825 0.405794
4.54847 0.405458
4.5487 0.405123
4.54893 0.404788
4.54915 0.404452
4.54938 0.404116
4.54961 0.40378
4.54983 0.403445
4.55006 0.403108
4.55029 0.402772
4.55051 0.402436
4.55074 0.4021
4.55097 0.401763
4.55119 0.401426
4.55142 0.40109
4.55165 0.400753
4.55187 0.400416
4.5521 0.400079
4.55233 0.399742
4.55255 0.399405
4.55278 0.399068
4.55301 0.39873
4.55323 0.398393
4.55346 0.398055
4.55369 0.397718
4.55391 0.39738
4.55414 0.397042
4.55437 0.396705
4.55459 0.396367
4.55482 0.396029
4.55505 0.395691
4.55527 0.395353
4.5555 0.395015
4.55573 0.394677
4.55595 0.394339
4.55618 0.394001
4.55641 0.393663
4.55663 0.393324
4.55686 0.392986
4.55709 0.392648
4.55731 0.39231
4.55754 0.391971
4.55777 0.391633
4.55799 0.391294
4.55822 0.390956
4.55845 0.390618
4.55867 0.390279
4.5589 0.389941
4.55913 0.389602
4.55935 0.389264
4.55958 0.388925
4.55981 0.388587
4.56003 0.388249
4.56026 0.38791
4.56049 0.387572
4.56071 0.387233
4.56094 0.386895
4.56117 0.386556
4.56139 0.386218
4.56162 0.38588
4.56185 0.385541
4.56207 0.385203
4.5623 0.384865
4.56253 0.384526
4.56275 0.384188
4.56298 0.38385
4.56321 0.383512
4.56343 0.383174
4.56366 0.382836
4.56389 0.382497
4.56411 0.382159
4.56434 0.381821
4.56457 0.381484
4.56479 0.381146
4.56502 0.380808
4.56525 0.38047
4.56547 0.380132
4.5657 0.379795
4.56593 0.379457
4.56615 0.37912
4.56638 0.378782
4.56661 0.378445
4.56683 0.378108
4.56706 0.37777
4.56729 0.377433
4.56751 0.377096
4.56774 0.376759
4.56797 0.376422
4.56819 0.376085
4.56842 0.375748
4.56865 0.375412
4.56887 0.375075
4.5691 0.374739
4.56933 0.374402
4.56955 0.374066
4.56978 0.37373
4.57001 0.373393
4.57023 0.373057
4.57046 0.372721
4.57069 0.372386
4.57091 0.37205
4.57114 0.371714
4.57137 0.371379
4.57159 0.371043
4.57182 0.370708
4.57205 0.370373
4.57227 0.370038
4.5725 0.369703
4.57273 0.369368
4.57295 0.369033
4.57318 0.368698
4.57341 0.368364
4.57363 0.368029
4.57386 0.367695
4.57409 0.367361
4.57431 0.367027
4.57454 0.366693
4.57477 0.36636
4.57499 0.366026
4.57522 0.365693
4.57545 0.365359
4.57567 0.365026
4.5759 0.364693
4.57613 0.36436
4.57635 0.364027
4.57658 0.363695
4.57681 0.363362
4.57703 0.36303
4.57726 0.362698
4.57749 0.362366
4.57771 0.362034
4.57794 0.361702
4.57817 0.361371
4.57839 0.361039
4.57862 0.360708
4.57885 0.360377
4.57907 0.360046
4.5793 0.359715
4.57953 0.359385
4.57975 0.359054
4.57998 0.358724
4.58021 0.358394
4.58043 0.358064
4.58066 0.357734
4.58089 0.357405
4.58111 0.357075
4.58134 0.356746
4.58157 0.356417
4.58179 0.356088
4.58202 0.355759
4.58225 0.355431
4.58247 0.355102
4.5827 0.354774
4.58293 0.354446
4.58315 0.354119
4.58338 0.353791
4.58361 0.353464
4.58383 0.353136
4.58406 0.352809
4.58429 0.352482
4.58451 0.352156
4.58474 0.351829
4.58497 0.351503
4.58519 0.351177
4.58542 0.350851
4.58565 0.350525
4.58587 0.3502
4.5861 0.349875
4.58633 0.34955
4.58655 0.349225
4.58678 0.3489
4.58701 0.348575
4.58723 0.348251
4.58746 0.347927
4.58769 0.347603
4.58791 0.34728
4.58814 0.346956
4.58837 0.346633
4.58859 0.34631
4.58882 0.345987
4.58905 0.345665
4.58927 0.345342
4.5895 0.34502
4.58973 0.344698
4.58995 0.344376
4.59018 0.344055
4.59041 0.343734
4.59063 0.343412
4.59086 0.343092
4.59109 0.342771
4.59131 0.342451
4.59154 0.34213
4.59177 0.34181
4.59199 0.341491
4.59222 0.341171
4.59245 0.340852
4.59267 0.340533
4.5929 0.340214
4.59313 0.339895
4.59335 0.339577
4.59358 0.339259
4.59381 0.338941
4.59403 0.338623
4.59426 0.338306
4.59449 0.337989
4.59471 0.337672
4.59494 0.337355
4.59517 0.337039
4.59539 0.336722
4.59562 0.336406
4.59585 0.336091
4.59607 0.335775
4.5963 0.33546
4.59653 0.335145
4.59675 0.33483
4.59698 0.334515
4.59721 0.334201
4.59743 0.333887
4.59766 0.333573
4.59789 0.33326
4.59811 0.332946
4.59834 0.332633
4.59857 0.33232
4.59879 0.332008
4.59902 0.331695
4.59925 0.331383
4.59947 0.331071
4.5997 0.33076
4.59993 0.330448
4.60015 0.330137
4.60038 0.329827
4.60061 0.329516
4.60083 0.329206
4.60106 0.328896
4.60129 0.328586
4.60151 0.328276
4.60174 0.327967
4.60197 0.327658
4.60219 0.327349
4.60242 0.327041
4.60265 0.326732
4.60287 0.326424
4.6031 0.326117
4.60333 0.325809
4.60355 0.325502
4.60378 0.325195
4.60401 0.324888
4.60423 0.324582
4.60446 0.324276
4.60469 0.32397
4.60491 0.323664
4.60514 0.323359
4.60537 0.323053
4.60559 0.322749
4.60582 0.322444
4.60605 0.32214
4.60627 0.321836
4.6065 0.321532
4.60673 0.321228
4.60695 0.320925
4.60718 0.320622
4.60741 0.320319
4.60763 0.320017
4.60786 0.319715
4.60809 0.319413
4.60831 0.319111
4.60854 0.31881
4.60877 0.318509
4.60899 0.318208
4.60922 0.317907
4.60945 0.317607
4.60967 0.317307
4.6099 0.317007
4.61013 0.316708
4.61035 0.316409
4.61058 0.31611
4.61081 0.315811
4.61103 0.315513
4.61126 0.315215
4.61149 0.314917
4.61171 0.314619
4.61194 0.314322
4.61217 0.314025
4.61239 0.313729
4.61262 0.313432
4.61285 0.313136
4.61307 0.31284
4.6133 0.312545
4.61353 0.312249
4.61375 0.311954
4.61398 0.31166
4.61421 0.311365
4.61443 0.311071
4.61466 0.310777
4.61489 0.310483
4.61511 0.31019
4.61534 0.309897
4.61557 0.309604
4.61579 0.309312
4.61602 0.30902
4.61625 0.308728
4.61647 0.308436
4.6167 0.308145
4.61693 0.307854
4.61715 0.307563
4.61738 0.307272
4.61761 0.306982
4.61783 0.306692
4.61806 0.306402
4.61829 0.306113
4.61851 0.305824
4.61874 0.305535
4.61897 0.305247
4.61919 0.304958
4.61942 0.30467
4.61965 0.304383
4.61987 0.304095
4.6201 0.303808
4.62033 0.303521
4.62055 0.303235
4.62078 0.302949
4.62101 0.302663
4.62123 0.302377
4.62146 0.302092
4.62169 0.301807
4.62191 0.301522
4.62214 0.301237
4.62237 0.300953
4.62259 0.300669
4.62282 0.300385
4.62305 0.300102
4.62327 0.299819
4.6235 0.299536
4.62373 0.299254
4.62395 0.298971
4.62418 0.29869
4.62441 0.298408
4.62463 0.298127
4.62486 0.297846
4.62509 0.297565
4.62531 0.297284
4.62554 0.297004
4.62577 0.296724
4.62599 0.296445
4.62622 0.296165
4.62645 0.295886
4.62667 0.295607
4.6269 0.295329
4.62713 0.295051
4.62735 0.294773
4.62758 0.294495
4.62781 0.294218
4.62803 0.293941
4.62826 0.293664
4.62849 0.293388
4.62871 0.293112
4.62894 0.292836
4.62917 0.29256
4.62939 0.292285
4.62962 0.29201
4.62985 0.291735
4.63007 0.291461
4.6303 0.291187
4.63053 0.290913
4.63075 0.29064
4.63098 0.290366
4.63121 0.290093
4.63143 0.289821
4.63166 0.289548
4.63189 0.289276
4.63211 0.289004
4.63234 0.288733
4.63257 0.288462
4.63279 0.288191
4.63302 0.28792
4.63325 0.28765
4.63347 0.28738
4.6337 0.28711
4.63393 0.286841
4.63415 0.286571
4.63438 0.286302
4.63461 0.286034
4.63483 0.285766
4.63506 0.285498
4.63529 0.28523
4.63551 0.284962
4.63574 0.284695
4.63597 0.284428
4.63619 0.284162
4.63642 0.283896
4.63665 0.28363
4.63687 0.283364
4.6371 0.283098
4.63733 0.282833
4.63755 0.282568
4.63778 0.282304
4.63801 0.28204
4.63823 0.281776
4.63846 0.281512
4.63869 0.281249
4.63891 0.280986
4.63914 0.280723
4.63937 0.28046
4.63959 0.280198
4.63982 0.279936
4.64005 0.279674
4.64027 0.279413
4.6405 0.279152
4.64073 0.278891
4.64095 0.278631
4.64118 0.27837
4.64141 0.27811
4.64163 0.277851
4.64186 0.277592
4.64209 0.277332
4.64231 0.277074
4.64254 0.276815
4.64277 0.276557
4.64299 0.276299
4.64322 0.276041
4.64345 0.275784
4.64367 0.275527
4.6439 0.27527
4.64413 0.275014
4.64435 0.274758
4.64458 0.274502
4.64481 0.274246
4.64503 0.273991
4.64526 0.273736
4.64549 0.273481
4.64571 0.273227
4.64594 0.272972
4.64617 0.272718
4.64639 0.272465
4.64662 0.272212
4.64685 0.271958
4.64707 0.271706
4.6473 0.271453
4.64753 0.271201
4.64775 0.270949
4.64798 0.270698
4.64821 0.270446
4.64843 0.270195
4.64866 0.269944
4.64889 0.269694
4.64911 0.269444
4.64934 0.269194
4.64957 0.268944
4.64979 0.268695
4.65002 0.268446
4.65025 0.268197
4.65047 0.267949
4.6507 0.2677
4.65093 0.267452
4.65115 0.267205
4.65138 0.266957
4.65161 0.26671
4.65183 0.266463
4.65206 0.266217
4.65229 0.265971
4.65251 0.265725
4.65274 0.265479
4.65297 0.265234
4.65319 0.264989
4.65342 0.264744
4.65365 0.264499
4.65387 0.264255
4.6541 0.264011
4.65433 0.263767
4.65455 0.263524
4.65478 0.263281
4.65501 0.263038
4.65523 0.262795
4.65546 0.262553
4.65569 0.262311
4.65591 0.262069
4.65614 0.261828
4.65637 0.261586
4.65659 0.261345
4.65682 0.261105
4.65705 0.260864
4.65727 0.260624
4.6575 0.260384
4.65773 0.260145
4.65795 0.259906
4.65818 0.259667
4.65841 0.259428
4.65863 0.25919
4.65886 0.258951
4.65909 0.258714
4.65931 0.258476
4.65954 0.258239
4.65977 0.258002
4.65999 0.257765
4.66022 0.257528
4.66045 0.257292
4.66067 0.257056
4.6609 0.25682
4.66113 0.256585
4.66135 0.25635
4.66158 0.256115
4.66181 0.25588
4.66203 0.255646
4.66226 0.255412
4.66249 0.255178
4.66271 0.254945
4.66294 0.254712
4.66317 0.254479
4.66339 0.254246
4.66362 0.254014
4.66385 0.253781
4.66407 0.25355
4.6643 0.253318
4.66453 0.253087
4.66475 0.252856
4.66498 0.252625
4.66521 0.252394
4.66543 0.252164
4.66566 0.251934
4.66589 0.251704
4.66611 0.251475
4.66634 0.251246
4.66657 0.251017
4.66679 0.250788
4.66702 0.25056
4.66725 0.250332
4.66747 0.250104
4.6677 0.249876
4.66793 0.249649
4.66815 0.249422
4.66838 0.249195
4.66861 0.248969
4.66883 0.248743
4.66906 0.248517
4.66929 0.248291
4.66951 0.248066
4.66974 0.24784
4.66997 0.247615
4.67019 0.247391
4.67042 0.247166
4.67065 0.246942
4.67087 0.246718
4.6711 0.246495
4.67133 0.246272
4.67155 0.246049
4.67178 0.245826
4.67201 0.245603
4.67223 0.245381
4.67246 0.245159
4.67269 0.244937
4.67291 0.244716
4.67314 0.244494
4.67337 0.244274
4.67359 0.244053
4.67382 0.243832
4.67405 0.243612
4.67427 0.243392
4.6745 0.243173
4.67473 0.242953
4.67495 0.242734
4.67518 0.242515
4.67541 0.242297
4.67563 0.242078
4.67586 0.24186
4.67609 0.241642
4.67631 0.241425
4.67654 0.241207
4.67677 0.24099
4.67699 0.240773
4.67722 0.240557
4.67745 0.240341
4.67767 0.240125
4.6779 0.239909
4.67813 0.239693
4.67835 0.239478
4.67858 0.239263
4.67881 0.239048
4.67903 0.238834
4.67926 0.238619
4.67949 0.238405
4.67971 0.238192
4.67994 0.237978
4.68017 0.237765
4.68039 0.237552
4.68062 0.237339
4.68085 0.237127
4.68107 0.236914
4.6813 0.236702
4.68153 0.236491
4.68175 0.236279
4.68198 0.236068
4.68221 0.235857
4.68243 0.235646
4.68266 0.235436
4.68289 0.235226
4.68311 0.235016
4.68334 0.234806
4.68357 0.234596
4.68379 0.234387
4.68402 0.234178
4.68425 0.233969
4.68447 0.233761
4.6847 0.233553
4.68493 0.233345
4.68515 0.233137
4.68538 0.232929
4.68561 0.232722
4.68583 0.232515
4.68606 0.232308
4.68629 0.232102
4.68651 0.231896
4.68674 0.23169
4.68697 0.231484
4.68719 0.231278
4.68742 0.231073
4.68765 0.230868
4.68787 0.230663
4.6881 0.230459
4.68833 0.230254
4.68855 0.23005
4.68878 0.229846
4.68901 0.229643
4.68923 0.22944
4.68946 0.229236
4.68969 0.229034
4.68991 0.228831
4.69014 0.228629
4.69037 0.228426
4.69059 0.228225
4.69082 0.228023
4.69105 0.227821
4.69127 0.22762
4.6915 0.227419
4.69173 0.227219
4.69195 0.227018
4.69218 0.226818
4.69241 0.226618
4.69263 0.226418
4.69286 0.226219
4.69309 0.226019
4.69331 0.22582
4.69354 0.225622
4.69377 0.225423
4.69399 0.225225
4.69422 0.225027
4.69445 0.224829
4.69467 0.224631
4.6949 0.224434
4.69513 0.224237
4.69535 0.22404
4.69558 0.223843
4.69581 0.223647
4.69603 0.223451
4.69626 0.223255
4.69649 0.223059
4.69671 0.222863
4.69694 0.222668
4.69717 0.222473
4.69739 0.222278
4.69762 0.222084
4.69785 0.221889
4.69807 0.221695
4.6983 0.221501
4.69853 0.221308
4.69875 0.221114
4.69898 0.220921
4.69921 0.220728
4.69943 0.220535
4.69966 0.220343


==> data/theor/theor_dstpdstmTL_tab.dat <==
4.01989 0
4.02011 0.00045055
4.02034 0.00234647
4.02057 0.0050578
4.02079 0.00838991
4.02102 0.0122442
4.02125 0.016557
4.02147 0.0212821
4.0217 0.0263834
4.02193 0.0318316
4.02215 0.0376018
4.02238 0.0436725
4.02261 0.0500246
4.02283 0.0566409
4.02306 0.0635059
4.02329 0.0706053
4.02351 0.0779256
4.02374 0.0854545
4.02397 0.0931803
4.02419 0.101092
4.02442 0.109179
4.02465 0.117432
4.02487 0.12584
4.0251 0.134396
4.02533 0.143089
4.02555 0.151913
4.02578 0.160859
4.02601 0.169918
4.02623 0.179085
4.02646 0.188351
4.02669 0.197709
4.02691 0.207153
4.02714 0.216677
4.02737 0.226274
4.02759 0.235938
4.02782 0.245663
4.02805 0.255444
4.02827 0.265275
4.0285 0.27515
4.02873 0.285065
4.02895 0.295015
4.02918 0.304994
4.02941 0.314999
4.02963 0.325023
4.02986 0.335064
4.03009 0.345117
4.03031 0.355177
4.03054 0.36524
4.03077 0.375304
4.03099 0.385363
4.03122 0.395415
4.03145 0.405456
4.03167 0.415482
4.0319 0.42549
4.03213 0.435477
4.03235 0.44544
4.03258 0.455375
4.03281 0.465281
4.03303 0.475153
4.03326 0.48499
4.03349 0.494789
4.03371 0.504547
4.03394 0.514262
4.03417 0.523931
4.03439 0.533553
4.03462 0.543124
4.03485 0.552644
4.03507 0.562109
4.0353 0.571518
4.03553 0.580869
4.03575 0.590161
4.03598 0.59939
4.03621 0.608557
4.03643 0.617658
4.03666 0.626694
4.03689 0.635661
4.03711 0.644559
4.03734 0.653386
4.03757 0.662141
4.03779 0.670823
4.03802 0.67943
4.03825 0.687962
4.03847 0.696417
4.0387 0.704795
4.03893 0.713093
4.03915 0.721312
4.03938 0.72945
4.03961 0.737507
4.03983 0.745481
4.04006 0.753373
4.04029 0.76118
4.04051 0.768904
4.04074 0.776542
4.04097 0.784095
4.04119 0.791562
4.04142 0.798942
4.04165 0.806234
4.04187 0.81344
4.0421 0.820557
4.04233 0.827586
4.04255 0.834526
4.04278 0.841378
4.04301 0.84814
4.04323 0.854812
4.04346 0.861396
4.04369 0.867889
4.04391 0.874292
4.04414 0.880606
4.04437 0.886829
4.04459 0.892962
4.04482 0.899005
4.04505 0.904957
4.04527 0.91082
4.0455 0.916592
4.04573 0.922274
4.04595 0.927867
4.04618 0.933369
4.04641 0.938782
4.04663 0.944106
4.04686 0.94934
4.04709 0.954485
4.04731 0.959541
4.04754 0.964508
4.04777 0.969388
4.04799 0.974179
4.04822 0.978883
4.04845 0.983499
4.04867 0.988028
4.0489 0.99247
4.04913 0.996826
4.04935 1.0011
4.04958 1.00528
4.04981 1.00938
4.05003 1.0134
4.05026 1.01733
4.05049 1.02117
4.05071 1.02494
4.05094 1.02862
4.05117 1.03222
4.05139 1.03573
4.05162 1.03917
4.05185 1.04253
4.05207 1.0458
4.0523 1.049
4.05253 1.05211
4.05275 1.05515
4.05298 1.05811
4.05321 1.061
4.05343 1.0638
4.05366 1.06653
4.05389 1.06919
4.05411 1.07177
4.05434 1.07427
4.05457 1.07671
4.05479 1.07907
4.05502 1.08135
4.05525 1.08357
4.05547 1.08572
4.0557 1.08779
4.05593 1.0898
4.05615 1.09173
4.05638 1.0936
4.05661 1.0954
4.05683 1.09714
4.05706 1.09881
4.05729 1.10041
4.05751 1.10195
4.05774 1.10342
4.05797 1.10483
4.05819 1.10618
4.05842 1.10746
4.05865 1.10869
4.05887 1.10985
4.0591 1.11096
4.05933 1.112
4.05955 1.11299
4.05978 1.11392
4.06001 1.11479
4.06023 1.1156
4.06046 1.11636
4.06069 1.11707
4.06091 1.11772
4.06114 1.11832
4.06137 1.11886
4.06159 1.11935
4.06182 1.11979
4.06205 1.12018
4.06227 1.12052
4.0625 1.12081
4.06273 1.12105
4.06295 1.12125
4.06318 1.12139
4.06341 1.12149
4.06363 1.12154
4.06386 1.12155
4.06409 1.12152
4.06431 1.12143
4.06454 1.12131
4.06477 1.12114
4.06499 1.12093
4.06522 1.12068
4.06545 1.12039
4.06567 1.12006
4.0659 1.11969
4.06613 1.11928
4.06635 1.11883
4.06658 1.11835
4.06681 1.11783
4.06703 1.11727
4.06726 1.11667
4.06749 1.11604
4.06771 1.11538
4.06794 1.11468
4.06817 1.11395
4.06839 1.11318
4.06862 1.11239
4.06885 1.11156
4.06907 1.1107
4.0693 1.10981
4.06953 1.10889
4.06975 1.10794
4.06998 1.10696
4.07021 1.10596
4.07043 1.10492
4.07066 1.10386
4.07089 1.10277
4.07111 1.10166
4.07134 1.10052
4.07157 1.09936
4.07179 1.09817
4.07202 1.09695
4.07225 1.09571
4.07247 1.09445
4.0727 1.09317
4.07293 1.09187
4.07315 1.09054
4.07338 1.08919
4.07361 1.08782
4.07383 1.08643
4.07406 1.08502
4.07429 1.0836
4.07451 1.08215
4.07474 1.08068
4.07497 1.0792
4.07519 1.0777
4.07542 1.07618
4.07565 1.07464
4.07587 1.07309
4.0761 1.07152
4.07633 1.06994
4.07655 1.06834
4.07678 1.06673
4.07701 1.0651
4.07723 1.06346
4.07746 1.0618
4.07769 1.06013
4.07791 1.05845
4.07814 1.05676
4.07837 1.05505
4.07859 1.05333
4.07882 1.0516
4.07905 1.04986
4.07927 1.04811
4.0795 1.04635
4.07973 1.04457
4.07995 1.04279
4.08018 1.041
4.08041 1.0392
4.08063 1.03739
4.08086 1.03557
4.08109 1.03375
4.08131 1.03191
4.08154 1.03007
4.08177 1.02822
4.08199 1.02636
4.08222 1.0245
4.08245 1.02263
4.08267 1.02075
4.0829 1.01887
4.08313 1.01699
4.08335 1.01509
4.08358 1.0132
4.08381 1.01129
4.08403 1.00938
4.08426 1.00747
4.08449 1.00556
4.08471 1.00364
4.08494 1.00171
4.08517 0.999786
4.08539 0.997856
4.08562 0.995923
4.08585 0.993987
4.08607 0.992049
4.0863 0.990108
4.08653 0.988165
4.08675 0.98622
4.08698 0.984274
4.08721 0.982326
4.08743 0.980377
4.08766 0.978427
4.08789 0.976476
4.08811 0.974524
4.08834 0.972572
4.08857 0.97062
4.08879 0.968668
4.08902 0.966715
4.08925 0.964763
4.08947 0.962812
4.0897 0.960861
4.08993 0.958911
4.09015 0.956962
4.09038 0.955014
4.09061 0.953067
4.09083 0.951122
4.09106 0.949179
4.09129 0.947237
4.09151 0.945297
4.09174 0.94336
4.09197 0.941425
4.09219 0.939492
4.09242 0.937562
4.09265 0.935635
4.09287 0.93371
4.0931 0.931789
4.09333 0.929871
4.09355 0.927956
4.09378 0.926045
4.09401 0.924137
4.09423 0.922233
4.09446 0.920333
4.09469 0.918437
4.09491 0.916545
4.09514 0.914658
4.09537 0.912775
4.09559 0.910896
4.09582 0.909023
4.09605 0.907154
4.09627 0.90529
4.0965 0.903431
4.09673 0.901578
4.09695 0.899729
4.09718 0.897887
4.09741 0.89605
4.09763 0.894218
4.09786 0.892393
4.09809 0.890573
4.09831 0.88876
4.09854 0.886953
4.09877 0.885152
4.09899 0.883358
4.09922 0.88157
4.09945 0.879789
4.09967 0.878015
4.0999 0.876248
4.10013 0.874488
4.10035 0.872735
4.10058 0.870989
4.10081 0.869251
4.10103 0.86752
4.10126 0.865797
4.10149 0.864082
4.10171 0.862375
4.10194 0.860676
4.10217 0.858985
4.10239 0.857302
4.10262 0.855628
4.10285 0.853963
4.10307 0.852305
4.1033 0.850657
4.10353 0.849018
4.10375 0.847388
4.10398 0.845766
4.10421 0.844155
4.10443 0.842552
4.10466 0.840959
4.10489 0.839376
4.10511 0.837803
4.10534 0.836239
4.10557 0.834686
4.10579 0.833143
4.10602 0.83161
4.10625 0.830088
4.10647 0.828576
4.1067 0.827075
4.10693 0.825585
4.10715 0.824106
4.10738 0.822638
4.10761 0.821182
4.10783 0.819737
4.10806 0.818304
4.10829 0.816883
4.10851 0.815473
4.10874 0.814076
4.10897 0.812691
4.10919 0.811318
4.10942 0.809958
4.10965 0.808611
4.10987 0.807277
4.1101 0.805955
4.11033 0.804647
4.11055 0.803353
4.11078 0.802072
4.11101 0.800805
4.11123 0.799552
4.11146 0.798314
4.11169 0.797089
4.11191 0.79588
4.11214 0.794685
4.11237 0.793505
4.11259 0.79234
4.11282 0.791191
4.11305 0.790057
4.11327 0.788939
4.1135 0.787837
4.11373 0.786752
4.11395 0.785683
4.11418 0.784631
4.11441 0.783595
4.11463 0.782577
4.11486 0.781577
4.11509 0.780594
4.11531 0.779629
4.11554 0.778683
4.11577 0.777755
4.11599 0.776846
4.11622 0.775956
4.11645 0.775085
4.11667 0.774234
4.1169 0.773402
4.11713 0.772591
4.11735 0.771801
4.11758 0.771031
4.11781 0.770283
4.11803 0.769556
4.11826 0.768851
4.11849 0.768168
4.11871 0.767507
4.11894 0.76687
4.11917 0.766255
4.11939 0.765664
4.11962 0.765097
4.11985 0.764554
4.12007 0.764036
4.1203 0.763543
4.12053 0.763076
4.12075 0.762634
4.12098 0.762219
4.12121 0.76183
4.12143 0.761469
4.12166 0.761135
4.12189 0.760829
4.12211 0.760552
4.12234 0.760304
4.12257 0.760085
4.12279 0.759896
4.12302 0.759737
4.12325 0.75961
4.12347 0.759513
4.1237 0.759449
4.12393 0.759417
4.12415 0.759419
4.12438 0.759453
4.12461 0.759522
4.12483 0.759626
4.12506 0.759765
4.12529 0.75994
4.12551 0.760151
4.12574 0.7604
4.12597 0.760686
4.12619 0.761011
4.12642 0.761375
4.12665 0.761778
4.12687 0.762222
4.1271 0.762707
4.12733 0.763233
4.12755 0.763802
4.12778 0.764414
4.12801 0.76507
4.12823 0.765771
4.12846 0.766517
4.12869 0.767309
4.12891 0.768149
4.12914 0.769036
4.12937 0.769971
4.12959 0.770956
4.12982 0.771992
4.13005 0.773078
4.13027 0.774216
4.1305 0.775407
4.13073 0.776651
4.13095 0.77795
4.13118 0.779305
4.13141 0.780716
4.13163 0.782184
4.13186 0.78371
4.13209 0.785295
4.13231 0.786941
4.13254 0.788647
4.13277 0.790416
4.13299 0.792248
4.13322 0.794143
4.13345 0.796104
4.13367 0.798131
4.1339 0.800225
4.13413 0.802387
4.13435 0.804618
4.13458 0.806919
4.13481 0.809291
4.13503 0.811736
4.13526 0.814253
4.13549 0.816846
4.13571 0.819513
4.13594 0.822257
4.13617 0.825079
4.13639 0.827979
4.13662 0.830959
4.13685 0.834019
4.13707 0.837161
4.1373 0.840386
4.13753 0.843695
4.13775 0.847088
4.13798 0.850567
4.13821 0.854133
4.13843 0.857787
4.13866 0.861529
4.13889 0.865361
4.13911 0.869284
4.13934 0.873298
4.13957 0.877404
4.13979 0.881604
4.14002 0.885898
4.14025 0.890286
4.14047 0.89477
4.1407 0.89935
4.14093 0.904027
4.14115 0.908801
4.14138 0.913674
4.14161 0.918645
4.14183 0.923715
4.14206 0.928885
4.14229 0.934154
4.14251 0.939524
4.14274 0.944994
4.14297 0.950564
4.14319 0.956235
4.14342 0.962006
4.14365 0.967878
4.14387 0.973849
4.1441 0.979921
4.14433 0.986093
4.14455 0.992363
4.14478 0.998732
4.14501 1.0052
4.14523 1.01176
4.14546 1.01842
4.14569 1.02518
4.14591 1.03203
4.14614 1.03897
4.14637 1.046
4.14659 1.05312
4.14682 1.06033
4.14705 1.06763
4.14727 1.07501
4.1475 1.08247
4.14773 1.09002
4.14795 1.09764
4.14818 1.10533
4.14841 1.1131
4.14863 1.12093
4.14886 1.12884
4.14909 1.1368
4.14931 1.14483
4.14954 1.15291
4.14977 1.16104
4.14999 1.16922
4.15022 1.17744
4.15045 1.18571
4.15067 1.19401
4.1509 1.20234
4.15113 1.2107
4.15135 1.21908
4.15158 1.22748
4.15181 1.23589
4.15203 1.24431
4.15226 1.25273
4.15249 1.26114
4.15271 1.26954
4.15294 1.27793
4.15317 1.2863
4.15339 1.29464
4.15362 1.30295
4.15385 1.31122
4.15407 1.31944
4.1543 1.32761
4.15453 1.33573
4.15475 1.34378
4.15498 1.35176
4.15521 1.35967
4.15543 1.36749
4.15566 1.37523
4.15589 1.38287
4.15611 1.39041
4.15634 1.39785
4.15657 1.40517
4.15679 1.41238
4.15702 1.41946
4.15725 1.42642
4.15747 1.43324
4.1577 1.43992
4.15793 1.44645
4.15815 1.45284
4.15838 1.45907
4.15861 1.46514
4.15883 1.47105
4.15906 1.47679
4.15929 1.48235
4.15951 1.48775
4.15974 1.49296
4.15997 1.49799
4.16019 1.50283
4.16042 1.50749
4.16065 1.51195
4.16087 1.51622
4.1611 1.5203
4.16133 1.52418
4.16155 1.52785
4.16178 1.53133
4.16201 1.53461
4.16223 1.53769
4.16246 1.54056
4.16269 1.54323
4.16291 1.5457
4.16314 1.54797
4.16337 1.55003
4.16359 1.5519
4.16382 1.55356
4.16405 1.55503
4.16427 1.55629
4.1645 1.55737
4.16473 1.55824
4.16495 1.55893
4.16518 1.55942
4.16541 1.55973
4.16563 1.55985
4.16586 1.55979
4.16609 1.55955
4.16631 1.55914
4.16654 1.55855
4.16677 1.55778
4.16699 1.55686
4.16722 1.55577
4.16745 1.55452
4.16767 1.55311
4.1679 1.55155
4.16813 1.54984
4.16835 1.54798
4.16858 1.54598
4.16881 1.54385
4.16903 1.54158
4.16926 1.53918
4.16949 1.53665
4.16971 1.53401
4.16994 1.53124
4.17017 1.52836
4.17039 1.52537
4.17062 1.52227
4.17085 1.51907
4.17107 1.51577
4.1713 1.51237
4.17153 1.50889
4.17175 1.50531
4.17198 1.50165
4.17221 1.49791
4.17243 1.4941
4.17266 1.49021
4.17289 1.48625
4.17311 1.48222
4.17334 1.47813
4.17357 1.47398
4.17379 1.46978
4.17402 1.46551
4.17425 1.4612
4.17447 1.45684
4.1747 1.45244
4.17493 1.44799
4.17515 1.44351
4.17538 1.43898
4.17561 1.43443
4.17583 1.42984
4.17606 1.42522
4.17629 1.42058
4.17651 1.41591
4.17674 1.41122
4.17697 1.40651
4.17719 1.40178
4.17742 1.39704
4.17765 1.39228
4.17787 1.38751
4.1781 1.38273
4.17833 1.37794
4.17855 1.37315
4.17878 1.36835
4.17901 1.36355
4.17923 1.35874
4.17946 1.35394
4.17969 1.34914
4.17991 1.34434
4.18014 1.33954
4.18037 1.33475
4.18059 1.32996
4.18082 1.32518
4.18105 1.32041
4.18127 1.31565
4.1815 1.3109
4.18173 1.30616
4.18195 1.30144
4.18218 1.29673
4.18241 1.29203
4.18263 1.28734
4.18286 1.28267
4.18309 1.27802
4.18331 1.27339
4.18354 1.26877
4.18377 1.26417
4.18399 1.25959
4.18422 1.25503
4.18445 1.25049
4.18467 1.24597
4.1849 1.24147
4.18513 1.23699
4.18535 1.23253
4.18558 1.2281
4.18581 1.22368
4.18603 1.21929
4.18626 1.21492
4.18649 1.21058
4.18671 1.20626
4.18694 1.20196
4.18717 1.19769
4.18739 1.19344
4.18762 1.18921
4.18785 1.18501
4.18807 1.18083
4.1883 1.17668
4.18853 1.17255
4.18875 1.16845
4.18898 1.16437
4.18921 1.16032
4.18943 1.15629
4.18966 1.15229
4.18989 1.14831
4.19011 1.14436
4.19034 1.14044
4.19057 1.13653
4.19079 1.13266
4.19102 1.12881
4.19125 1.12498
4.19147 1.12118
4.1917 1.1174
4.19193 1.11365
4.19215 1.10992
4.19238 1.10622
4.19261 1.10254
4.19283 1.09889
4.19306 1.09526
4.19329 1.09166
4.19351 1.08808
4.19374 1.08453
4.19397 1.081
4.19419 1.07749
4.19442 1.07401
4.19465 1.07055
4.19487 1.06711
4.1951 1.0637
4.19533 1.06032
4.19555 1.05695
4.19578 1.05361
4.19601 1.05029
4.19623 1.047
4.19646 1.04372
4.19669 1.04047
4.19691 1.03725
4.19714 1.03404
4.19737 1.03086
4.19759 1.0277
4.19782 1.02456
4.19805 1.02144
4.19827 1.01835
4.1985 1.01528
4.19873 1.01222
4.19895 1.00919
4.19918 1.00618
4.19941 1.00319
4.19963 1.00022
4.19986 0.997275
4.20009 0.994347
4.20031 0.991439
4.20054 0.988552
4.20077 0.985684
4.20099 0.982836
4.20122 0.980008
4.20145 0.977199
4.20167 0.97441
4.2019 0.971639
4.20213 0.968888
4.20235 0.966155
4.20258 0.963441
4.20281 0.960745
4.20303 0.958068
4.20326 0.955409
4.20349 0.952768
4.20371 0.950145
4.20394 0.94754
4.20417 0.944952
4.20439 0.942382
4.20462 0.939829
4.20485 0.937293
4.20507 0.934774
4.2053 0.932272
4.20553 0.929787
4.20575 0.927319
4.20598 0.924866
4.20621 0.92243
4.20643 0.920011
4.20666 0.917607
4.20689 0.915219
4.20711 0.912847
4.20734 0.91049
4.20757 0.908149
4.20779 0.905823
4.20802 0.903512
4.20825 0.901217
4.20847 0.898936
4.2087 0.89667
4.20893 0.894419
4.20915 0.892182
4.20938 0.88996
4.20961 0.887752
4.20983 0.885558
4.21006 0.883378
4.21029 0.881212
4.21051 0.87906
4.21074 0.876922
4.21097 0.874797
4.21119 0.872685
4.21142 0.870587
4.21165 0.868502
4.21187 0.86643
4.2121 0.864371
4.21233 0.862325
4.21255 0.860291
4.21278 0.85827
4.21301 0.856262
4.21323 0.854266
4.21346 0.852282
4.21369 0.850311
4.21391 0.848351
4.21414 0.846404
4.21437 0.844468
4.21459 0.842545
4.21482 0.840633
4.21505 0.838732
4.21527 0.836843
4.2155 0.834965
4.21573 0.833099
4.21595 0.831243
4.21618 0.829399
4.21641 0.827566
4.21663 0.825743
4.21686 0.823932
4.21709 0.822131
4.21731 0.82034
4.21754 0.818561
4.21777 0.816791
4.21799 0.815032
4.21822 0.813283
4.21845 0.811545
4.21867 0.809816
4.2189 0.808097
4.21913 0.806389
4.21935 0.80469
4.21958 0.803001
4.21981 0.801321
4.22003 0.799651
4.22026 0.797991
4.22049 0.796339
4.22071 0.794698
4.22094 0.793065
4.22117 0.791442
4.22139 0.789828
4.22162 0.788223
4.22185 0.786626
4.22207 0.785039
4.2223 0.783461
4.22253 0.781891
4.22275 0.78033
4.22298 0.778777
4.22321 0.777233
4.22343 0.775697
4.22366 0.77417
4.22389 0.772651
4.22411 0.771141
4.22434 0.769638
4.22457 0.768144
4.22479 0.766658
4.22502 0.765179
4.22525 0.763709
4.22547 0.762246
4.2257 0.760792
4.22593 0.759345
4.22615 0.757905
4.22638 0.756473
4.22661 0.755049
4.22683 0.753633
4.22706 0.752223
4.22729 0.750821
4.22751 0.749427
4.22774 0.74804
4.22797 0.746659
4.22819 0.745286
4.22842 0.743921
4.22865 0.742562
4.22887 0.74121
4.2291 0.739865
4.22933 0.738527
4.22955 0.737196
4.22978 0.735871
4.23001 0.734554
4.23023 0.733242
4.23046 0.731938
4.23069 0.73064
4.23091 0.729349
4.23114 0.728064
4.23137 0.726785
4.23159 0.725513
4.23182 0.724248
4.23205 0.722988
4.23227 0.721735
4.2325 0.720488
4.23273 0.719247
4.23295 0.718012
4.23318 0.716783
4.23341 0.715561
4.23363 0.714344
4.23386 0.713133
4.23409 0.711928
4.23431 0.710729
4.23454 0.709535
4.23477 0.708348
4.23499 0.707166
4.23522 0.70599
4.23545 0.704819
4.23567 0.703654
4.2359 0.702495
4.23613 0.701341
4.23635 0.700192
4.23658 0.699049
4.23681 0.697912
4.23703 0.696779
4.23726 0.695652
4.23749 0.694531
4.23771 0.693414
4.23794 0.692303
4.23817 0.691197
4.23839 0.690096
4.23862 0.689
4.23885 0.68791
4.23907 0.686824
4.2393 0.685743
4.23953 0.684668
4.23975 0.683597
4.23998 0.682531
4.24021 0.68147
4.24043 0.680414
4.24066 0.679362
4.24089 0.678316
4.24111 0.677274
4.24134 0.676237
4.24157 0.675204
4.24179 0.674177
4.24202 0.673153
4.24225 0.672135
4.24247 0.671121
4.2427 0.670111
4.24293 0.669106
4.24315 0.668106
4.24338 0.66711
4.24361 0.666118
4.24383 0.665131
4.24406 0.664148
4.24429 0.663169
4.24451 0.662195
4.24474 0.661225
4.24497 0.660259
4.24519 0.659298
4.24542 0.65834
4.24565 0.657387
4.24587 0.656438
4.2461 0.655493
4.24633 0.654552
4.24655 0.653616
4.24678 0.652683
4.24701 0.651754
4.24723 0.650829
4.24746 0.649909
4.24769 0.648992
4.24791 0.648079
4.24814 0.64717
4.24837 0.646265
4.24859 0.645364
4.24882 0.644467
4.24905 0.643573
4.24927 0.642683
4.2495 0.641797
4.24973 0.640915
4.24995 0.640036
4.25018 0.639161
4.25041 0.63829
4.25063 0.637423
4.25086 0.636559
4.25109 0.635699
4.25131 0.634842
4.25154 0.633989
4.25177 0.633139
4.25199 0.632293
4.25222 0.631451
4.25245 0.630612
4.25267 0.629776
4.2529 0.628944
4.25313 0.628115
4.25335 0.62729
4.25358 0.626468
4.25381 0.62565
4.25403 0.624835
4.25426 0.624023
4.25449 0.623214
4.25471 0.622409
4.25494 0.621607
4.25517 0.620809
4.25539 0.620013
4.25562 0.619221
4.25585 0.618432
4.25607 0.617647
4.2563 0.616864
4.25653 0.616085
4.25675 0.615309
4.25698 0.614536
4.25721 0.613766
4.25743 0.612999
4.25766 0.612235
4.25789 0.611474
4.25811 0.610717
4.25834 0.609962
4.25857 0.609211
4.25879 0.608462
4.25902 0.607717
4.25925 0.606974
4.25947 0.606234
4.2597 0.605498
4.25993 0.604764
4.26015 0.604033
4.26038 0.603305
4.26061 0.60258
4.26083 0.601858
4.26106 0.601138
4.26129 0.600422
4.26151 0.599708
4.26174 0.598998
4.26197 0.59829
4.26219 0.597584
4.26242 0.596882
4.26265 0.596182
4.26287 0.595485
4.2631 0.594791
4.26333 0.5941
4.26355 0.593411
4.26378 0.592725
4.26401 0.592041
4.26423 0.591361
4.26446 0.590683
4.26469 0.590007
4.26491 0.589334
4.26514 0.588664
4.26537 0.587997
4.26559 0.587332
4.26582 0.58667
4.26605 0.58601
4.26627 0.585353
4.2665 0.584698
4.26673 0.584046
4.26695 0.583396
4.26718 0.582749
4.26741 0.582105
4.26763 0.581463
4.26786 0.580823
4.26809 0.580186
4.26831 0.579552
4.26854 0.578919
4.26877 0.57829
4.26899 0.577663
4.26922 0.577038
4.26945 0.576415
4.26967 0.575795
4.2699 0.575178
4.27013 0.574562
4.27035 0.57395
4.27058 0.573339
4.27081 0.572731
4.27103 0.572125
4.27126 0.571522
4.27149 0.570921
4.27171 0.570322
4.27194 0.569725
4.27217 0.569131
4.27239 0.568539
4.27262 0.567949
4.27285 0.567362
4.27307 0.566777
4.2733 0.566194
4.27353 0.565613
4.27375 0.565035
4.27398 0.564459
4.27421 0.563885
4.27443 0.563313
4.27466 0.562744
4.27489 0.562176
4.27511 0.561611
4.27534 0.561048
4.27557 0.560487
4.27579 0.559929
4.27602 0.559372
4.27625 0.558818
4.27647 0.558266
4.2767 0.557715
4.27693 0.557167
4.27715 0.556622
4.27738 0.556078
4.27761 0.555536
4.27783 0.554996
4.27806 0.554459
4.27829 0.553923
4.27851 0.55339
4.27874 0.552859
4.27897 0.552329
4.27919 0.551802
4.27942 0.551277
4.27965 0.550754
4.27987 0.550233
4.2801 0.549714
4.28033 0.549196
4.28055 0.548681
4.28078 0.548168
4.28101 0.547657
4.28123 0.547148
4.28146 0.546641
4.28169 0.546135
4.28191 0.545632
4.28214 0.545131
4.28237 0.544632
4.28259 0.544134
4.28282 0.543639
4.28305 0.543145
4.28327 0.542653
4.2835 0.542164
4.28373 0.541676
4.28395 0.54119
4.28418 0.540706
4.28441 0.540224
4.28463 0.539744
4.28486 0.539265
4.28509 0.538789
4.28531 0.538314
4.28554 0.537842
4.28577 0.537371
4.28599 0.536902
4.28622 0.536435
4.28645 0.535969
4.28667 0.535506
4.2869 0.535044
4.28713 0.534584
4.28735 0.534126
4.28758 0.53367
4.28781 0.533216
4.28803 0.532763
4.28826 0.532312
4.28849 0.531863
4.28871 0.531416
4.28894 0.53097
4.28917 0.530527
4.28939 0.530085
4.28962 0.529645
4.28985 0.529206
4.29007 0.52877
4.2903 0.528335
4.29053 0.527902
4.29075 0.52747
4.29098 0.527041
4.29121 0.526613
4.29143 0.526187
4.29166 0.525762
4.29189 0.52534
4.29211 0.524919
4.29234 0.524499
4.29257 0.524082
4.29279 0.523666
4.29302 0.523252
4.29325 0.522839
4.29347 0.522428
4.2937 0.522019
4.29393 0.521612
4.29415 0.521206
4.29438 0.520802
4.29461 0.520399
4.29483 0.519999
4.29506 0.5196
4.29529 0.519202
4.29551 0.518806
4.29574 0.518412
4.29597 0.51802
4.29619 0.517629
4.29642 0.51724
4.29665 0.516852
4.29687 0.516466
4.2971 0.516082
4.29733 0.515699
4.29755 0.515318
4.29778 0.514938
4.29801 0.514561
4.29823 0.514184
4.29846 0.51381
4.29869 0.513436
4.29891 0.513065
4.29914 0.512695
4.29937 0.512327
4.29959 0.51196
4.29982 0.511595
4.30005 0.511231
4.30027 0.510869
4.3005 0.510509
4.30073 0.51015
4.30095 0.509793
4.30118 0.509437
4.30141 0.509083
4.30163 0.50873
4.30186 0.508379
4.30209 0.50803
4.30231 0.507682
4.30254 0.507335
4.30277 0.50699
4.30299 0.506647
4.30322 0.506305
4.30345 0.505965
4.30367 0.505626
4.3039 0.505289
4.30413 0.504953
4.30435 0.504619
4.30458 0.504286
4.30481 0.503955
4.30503 0.503626
4.30526 0.503297
4.30549 0.502971
4.30571 0.502646
4.30594 0.502322
4.30617 0.502
4.30639 0.501679
4.30662 0.50136
4.30685 0.501042
4.30707 0.500726
4.3073 0.500411
4.30753 0.500098
4.30775 0.499786
4.30798 0.499476
4.30821 0.499167
4.30843 0.49886
4.30866 0.498554
4.30889 0.498249
4.30911 0.497947
4.30934 0.497645
4.30957 0.497345
4.30979 0.497046
4.31002 0.496749
4.31025 0.496454
4.31047 0.496159
4.3107 0.495866
4.31093 0.495575
4.31115 0.495285
4.31138 0.494997
4.31161 0.49471
4.31183 0.494424
4.31206 0.49414
4.31229 0.493857
4.31251 0.493576
4.31274 0.493296
4.31297 0.493017
4.31319 0.49274
4.31342 0.492465
4.31365 0.49219
4.31387 0.491918
4.3141 0.491646
4.31433 0.491376
4.31455 0.491108
4.31478 0.49084
4.31501 0.490575
4.31523 0.49031
4.31546 0.490047
4.31569 0.489786
4.31591 0.489525
4.31614 0.489266
4.31637 0.489009
4.31659 0.488753
4.31682 0.488498
4.31705 0.488245
4.31727 0.487993
4.3175 0.487743
4.31773 0.487494
4.31795 0.487246
4.31818 0.486999
4.31841 0.486754
4.31863 0.486511
4.31886 0.486269
4.31909 0.486028
4.31931 0.485788
4.31954 0.48555
4.31977 0.485313
4.31999 0.485078
4.32022 0.484844
4.32045 0.484611
4.32067 0.484379
4.3209 0.484149
4.32113 0.483921
4.32135 0.483693
4.32158 0.483467
4.32181 0.483243
4.32203 0.483019
4.32226 0.482797
4.32249 0.482577
4.32271 0.482357
4.32294 0.482139
4.32317 0.481923
4.32339 0.481708
4.32362 0.481494
4.32385 0.481281
4.32407 0.48107
4.3243 0.48086
4.32453 0.480651
4.32475 0.480444
4.32498 0.480237
4.32521 0.480032
4.32543 0.479827
4.32566 0.479623
4.32589 0.47942
4.32611 0.479218
4.32634 0.479016
4.32657 0.478815
4.32679 0.478615
4.32702 0.478415
4.32725 0.478215
4.32747 0.478016
4.3277 0.477817
4.32793 0.477618
4.32815 0.47742
4.32838 0.477222
4.32861 0.477024
4.32883 0.476826
4.32906 0.476629
4.32929 0.476431
4.32951 0.476233
4.32974 0.476035
4.32997 0.475837
4.33019 0.475637
4.33042 0.475438
4.33065 0.475237
4.33087 0.475036
4.3311 0.474833
4.33133 0.47463
4.33155 0.474426
4.33178 0.474221
4.33201 0.474014
4.33223 0.473806
4.33246 0.473597
4.33269 0.473387
4.33291 0.473175
4.33314 0.472961
4.33337 0.472746
4.33359 0.472529
4.33382 0.472311
4.33405 0.472091
4.33427 0.471869
4.3345 0.471646
4.33473 0.47142
4.33495 0.471193
4.33518 0.470963
4.33541 0.470731
4.33563 0.470498
4.33586 0.470262
4.33609 0.470024
4.33631 0.469784
4.33654 0.469541
4.33677 0.469296
4.33699 0.469049
4.33722 0.4688
4.33745 0.468547
4.33767 0.468293
4.3379 0.468036
4.33813 0.467776
4.33835 0.467514
4.33858 0.467248
4.33881 0.466981
4.33903 0.46671
4.33926 0.466437
4.33949 0.466161
4.33971 0.465882
4.33994 0.4656
4.34017 0.465315
4.34039 0.465027
4.34062 0.464737
4.34085 0.464443
4.34107 0.464146
4.3413 0.463846
4.34153 0.463543
4.34175 0.463237
4.34198 0.462928
4.34221 0.462616
4.34243 0.4623
4.34266 0.461981
4.34289 0.461659
4.34311 0.461333
4.34334 0.461005
4.34357 0.460672
4.34379 0.460337
4.34402 0.459998
4.34425 0.459656
4.34447 0.45931
4.3447 0.458961
4.34493 0.458608
4.34515 0.458252
4.34538 0.457893
4.34561 0.45753
4.34583 0.457163
4.34606 0.456793
4.34629 0.45642
4.34651 0.456042
4.34674 0.455662
4.34697 0.455278
4.34719 0.45489
4.34742 0.454498
4.34765 0.454103
4.34787 0.453705
4.3481 0.453303
4.34833 0.452897
4.34855 0.452487
4.34878 0.452074
4.34901 0.451658
4.34923 0.451237
4.34946 0.450814
4.34969 0.450386
4.34991 0.449955
4.35014 0.44952
4.35037 0.449082
4.35059 0.44864
4.35082 0.448195
4.35105 0.447746
4.35127 0.447293
4.3515 0.446837
4.35173 0.446377
4.35195 0.445913
4.35218 0.445447
4.35241 0.444976
4.35263 0.444502
4.35286 0.444025
4.35309 0.443544
4.35331 0.443059
4.35354 0.442571
4.35377 0.44208
4.35399 0.441585
4.35422 0.441087
4.35445 0.440585
4.35467 0.44008
4.3549 0.439572
4.35513 0.43906
4.35535 0.438545
4.35558 0.438026
4.35581 0.437504
4.35603 0.43698
4.35626 0.436451
4.35649 0.43592
4.35671 0.435385
4.35694 0.434847
4.35717 0.434307
4.35739 0.433763
4.35762 0.433215
4.35785 0.432665
4.35807 0.432112
4.3583 0.431556
4.35853 0.430997
4.35875 0.430434
4.35898 0.429869
4.35921 0.429301
4.35943 0.428731
4.35966 0.428157
4.35989 0.427581
4.36011 0.427002
4.36034 0.42642
4.36057 0.425835
4.36079 0.425248
4.36102 0.424658
4.36125 0.424066
4.36147 0.423471
4.3617 0.422874
4.36193 0.422274
4.36215 0.421671
4.36238 0.421067
4.36261 0.420459
4.36283 0.41985
4.36306 0.419238
4.36329 0.418624
4.36351 0.418008
4.36374 0.41739
4.36397 0.416769
4.36419 0.416147
4.36442 0.415522
4.36465 0.414896
4.36487 0.414267
4.3651 0.413637
4.36533 0.413004
4.36555 0.41237
4.36578 0.411734
4.36601 0.411096
4.36623 0.410457
4.36646 0.409816
4.36669 0.409173
4.36691 0.408528
4.36714 0.407882
4.36737 0.407235
4.36759 0.406586
4.36782 0.405935
4.36805 0.405283
4.36827 0.40463
4.3685 0.403976
4.36873 0.40332
4.36895 0.402663
4.36918 0.402005
4.36941 0.401346
4.36963 0.400685
4.36986 0.400024
4.37009 0.399361
4.37031 0.398698
4.37054 0.398034
4.37077 0.397368
4.37099 0.396702
4.37122 0.396035
4.37145 0.395368
4.37167 0.394699
4.3719 0.39403
4.37213 0.39336
4.37235 0.39269
4.37258 0.392019
4.37281 0.391348
4.37303 0.390676
4.37326 0.390004
4.37349 0.389331
4.37371 0.388658
4.37394 0.387984
4.37417 0.387311
4.37439 0.386637
4.37462 0.385962
4.37485 0.385288
4.37507 0.384614
4.3753 0.383939
4.37553 0.383264
4.37575 0.38259
4.37598 0.381915
4.37621 0.38124
4.37643 0.380566
4.37666 0.379891
4.37689 0.379217
4.37711 0.378543
4.37734 0.377869
4.37757 0.377196
4.37779 0.376523
4.37802 0.37585
4.37825 0.375177
4.37847 0.374505
4.3787 0.373833
4.37893 0.373162
4.37915 0.372491
4.37938 0.371821
4.37961 0.371151
4.37983 0.370482
4.38006 0.369814
4.38029 0.369146
4.38051 0.368479
4.38074 0.367813
4.38097 0.367147
4.38119 0.366482
4.38142 0.365818
4.38165 0.365155
4.38187 0.364492
4.3821 0.363831
4.38233 0.36317
4.38255 0.362511
4.38278 0.361852
4.38301 0.361194
4.38323 0.360538
4.38346 0.359882
4.38369 0.359227
4.38391 0.358574
4.38414 0.357922
4.38437 0.35727
4.38459 0.35662
4.38482 0.355972
4.38505 0.355324
4.38527 0.354677
4.3855 0.354032
4.38573 0.353388
4.38595 0.352746
4.38618 0.352104
4.38641 0.351465
4.38663 0.350826
4.38686 0.350189
4.38709 0.349553
4.38731 0.348919
4.38754 0.348286
4.38777 0.347654
4.38799 0.347024
4.38822 0.346395
4.38845 0.345768
4.38867 0.345143
4.3889 0.344519
4.38913 0.343896
4.38935 0.343276
4.38958 0.342656
4.38981 0.342039
4.39003 0.341423
4.39026 0.340808
4.39049 0.340195
4.39071 0.339584
4.39094 0.338975
4.39117 0.338367
4.39139 0.337761
4.39162 0.337156
4.39185 0.336554
4.39207 0.335953
4.3923 0.335354
4.39253 0.334756
4.39275 0.334161
4.39298 0.333567
4.39321 0.332975
4.39343 0.332384
4.39366 0.331796
4.39389 0.331209
4.39411 0.330624
4.39434 0.330041
4.39457 0.32946
4.39479 0.328881
4.39502 0.328303
4.39525 0.327727
4.39547 0.327154
4.3957 0.326582
4.39593 0.326012
4.39615 0.325444
4.39638 0.324877
4.39661 0.324313
4.39683 0.323751
4.39706 0.32319
4.39729 0.322632
4.39751 0.322075
4.39774 0.32152
4.39797 0.320967
4.39819 0.320417
4.39842 0.319868
4.39865 0.319321
4.39887 0.318776
4.3991 0.318233
4.39933 0.317691
4.39955 0.317152
4.39978 0.316615
4.40001 0.31608
4.40023 0.315547
4.40046 0.315015
4.40069 0.314486
4.40091 0.313959
4.40114 0.313433
4.40137 0.31291
4.40159 0.312388
4.40182 0.311869
4.40205 0.311351
4.40227 0.310836
4.4025 0.310322
4.40273 0.30981
4.40295 0.309301
4.40318 0.308793
4.40341 0.308287
4.40363 0.307784
4.40386 0.307282
4.40409 0.306782
4.40431 0.306284
4.40454 0.305789
4.40477 0.305295
4.40499 0.304803
4.40522 0.304313
4.40545 0.303825
4.40567 0.303339
4.4059 0.302855
4.40613 0.302373
4.40635 0.301893
4.40658 0.301414
4.40681 0.300938
4.40703 0.300464
4.40726 0.299991
4.40749 0.299521
4.40771 0.299052
4.40794 0.298586
4.40817 0.298121
4.40839 0.297658
4.40862 0.297198
4.40885 0.296739
4.40907 0.296282
4.4093 0.295827
4.40953 0.295374
4.40975 0.294922
4.40998 0.294473
4.41021 0.294026
4.41043 0.29358
4.41066 0.293136
4.41089 0.292694
4.41111 0.292255
4.41134 0.291816
4.41157 0.29138
4.41179 0.290946
4.41202 0.290513
4.41225 0.290083
4.41247 0.289654
4.4127 0.289227
4.41293 0.288802
4.41315 0.288379
4.41338 0.287957
4.41361 0.287537
4.41383 0.28712
4.41406 0.286704
4.41429 0.286289
4.41451 0.285877
4.41474 0.285466
4.41497 0.285057
4.41519 0.28465
4.41542 0.284245
4.41565 0.283841
4.41587 0.28344
4.4161 0.28304
4.41633 0.282641
4.41655 0.282245
4.41678 0.28185
4.41701 0.281457
4.41723 0.281065
4.41746 0.280676
4.41769 0.280288
4.41791 0.279902
4.41814 0.279517
4.41837 0.279134
4.41859 0.278753
4.41882 0.278373
4.41905 0.277996
4.41927 0.277619
4.4195 0.277245
4.41973 0.276872
4.41995 0.276501
4.42018 0.276131
4.42041 0.275763
4.42063 0.275397
4.42086 0.275032
4.42109 0.274669
4.42131 0.274307
4.42154 0.273947
4.42177 0.273589
4.42199 0.273232
4.42222 0.272877
4.42245 0.272523
4.42267 0.272171
4.4229 0.271821
4.42313 0.271472
4.42335 0.271124
4.42358 0.270779
4.42381 0.270434
4.42403 0.270091
4.42426 0.26975
4.42449 0.26941
4.42471 0.269072
4.42494 0.268735
4.42517 0.268399
4.42539 0.268065
4.42562 0.267733
4.42585 0.267402
4.42607 0.267072
4.4263 0.266744
4.42653 0.266418
4.42675 0.266093
4.42698 0.265769
4.42721 0.265446
4.42743 0.265125
4.42766 0.264806
4.42789 0.264488
4.42811 0.264171
4.42834 0.263855
4.42857 0.263541
4.42879 0.263229
4.42902 0.262917
4.42925 0.262607
4.42947 0.262299
4.4297 0.261992
4.42993 0.261686
4.43015 0.261381
4.43038 0.261078
4.43061 0.260776
4.43083 0.260475
4.43106 0.260176
4.43129 0.259878
4.43151 0.259581
4.43174 0.259285
4.43197 0.258991
4.43219 0.258698
4.43242 0.258406
4.43265 0.258116
4.43287 0.257826
4.4331 0.257538
4.43333 0.257251
4.43355 0.256966
4.43378 0.256682
4.43401 0.256398
4.43423 0.256116
4.43446 0.255836
4.43469 0.255556
4.43491 0.255278
4.43514 0.255
4.43537 0.254724
4.43559 0.254449
4.43582 0.254176
4.43605 0.253903
4.43627 0.253631
4.4365 0.253361
4.43673 0.253092
4.43695 0.252824
4.43718 0.252557
4.43741 0.252291
4.43763 0.252026
4.43786 0.251762
4.43809 0.2515
4.43831 0.251238
4.43854 0.250978
4.43877 0.250718
4.43899 0.25046
4.43922 0.250203
4.43945 0.249946
4.43967 0.249691
4.4399 0.249437
4.44013 0.249184
4.44035 0.248932
4.44058 0.248681
4.44081 0.248431
4.44103 0.248182
4.44126 0.247933
4.44149 0.247686
4.44171 0.24744
4.44194 0.247195
4.44217 0.246951
4.44239 0.246708
4.44262 0.246465
4.44285 0.246224
4.44307 0.245984
4.4433 0.245744
4.44353 0.245506
4.44375 0.245268
4.44398 0.245032
4.44421 0.244796
4.44443 0.244561
4.44466 0.244327
4.44489 0.244094
4.44511 0.243862
4.44534 0.243631
4.44557 0.243401
4.44579 0.243171
4.44602 0.242943
4.44625 0.242715
4.44647 0.242488
4.4467 0.242262
4.44693 0.242037
4.44715 0.241813
4.44738 0.241589
4.44761 0.241366
4.44783 0.241145
4.44806 0.240924
4.44829 0.240703
4.44851 0.240484
4.44874 0.240265
4.44897 0.240048
4.44919 0.239831
4.44942 0.239614
4.44965 0.239399
4.44987 0.239184
4.4501 0.23897
4.45033 0.238757
4.45055 0.238545
4.45078 0.238333
4.45101 0.238123
4.45123 0.237912
4.45146 0.237703
4.45169 0.237494
4.45191 0.237286
4.45214 0.237079
4.45237 0.236873
4.45259 0.236667
4.45282 0.236462
4.45305 0.236258
4.45327 0.236054
4.4535 0.235851
4.45373 0.235649
4.45395 0.235447
4.45418 0.235246
4.45441 0.235046
4.45463 0.234847
4.45486 0.234648
4.45509 0.23445
4.45531 0.234252
4.45554 0.234055
4.45577 0.233859
4.45599 0.233663
4.45622 0.233468
4.45645 0.233274
4.45667 0.23308
4.4569 0.232887
4.45713 0.232695
4.45735 0.232503
4.45758 0.232311
4.45781 0.232121
4.45803 0.231931
4.45826 0.231741
4.45849 0.231552
4.45871 0.231364
4.45894 0.231176
4.45917 0.230989
4.45939 0.230803
4.45962 0.230617
4.45985 0.230431
4.46007 0.230247
4.4603 0.230062
4.46053 0.229879
4.46075 0.229695
4.46098 0.229513
4.46121 0.229331
4.46143 0.229149
4.46166 0.228968
4.46189 0.228788
4.46211 0.228608
4.46234 0.228428
4.46257 0.228249
4.46279 0.228071
4.46302 0.227893
4.46325 0.227715
4.46347 0.227539
4.4637 0.227362
4.46393 0.227186
4.46415 0.227011
4.46438 0.226836
4.46461 0.226661
4.46483 0.226487
4.46506 0.226314
4.46529 0.226141
4.46551 0.225968
4.46574 0.225796
4.46597 0.225625
4.46619 0.225454
4.46642 0.225283
4.46665 0.225113
4.46687 0.224943
4.4671 0.224773
4.46733 0.224604
4.46755 0.224436
4.46778 0.224268
4.46801 0.2241
4.46823 0.223933
4.46846 0.223766
4.46869 0.2236
4.46891 0.223434
4.46914 0.223268
4.46937 0.223103
4.46959 0.222939
4.46982 0.222774
4.47005 0.22261
4.47027 0.222447
4.4705 0.222284
4.47073 0.222121
4.47095 0.221959
4.47118 0.221797
4.47141 0.221635
4.47163 0.221474
4.47186 0.221313
4.47209 0.221153
4.47231 0.220993
4.47254 0.220833
4.47277 0.220674
4.47299 0.220515
4.47322 0.220356
4.47345 0.220198
4.47367 0.22004
4.4739 0.219882
4.47413 0.219725
4.47435 0.219568
4.47458 0.219412
4.47481 0.219255
4.47503 0.219099
4.47526 0.218944
4.47549 0.218789
4.47571 0.218634
4.47594 0.218479
4.47617 0.218325
4.47639 0.218171
4.47662 0.218018
4.47685 0.217864
4.47707 0.217711
4.4773 0.217559
4.47753 0.217406
4.47775 0.217254
4.47798 0.217103
4.47821 0.216951
4.47843 0.2168
4.47866 0.216649
4.47889 0.216499
4.47911 0.216348
4.47934 0.216198
4.47957 0.216049
4.47979 0.215899
4.48002 0.21575
4.48025 0.215601
4.48047 0.215453
4.4807 0.215304
4.48093 0.215156
4.48115 0.215009
4.48138 0.214861
4.48161 0.214714
4.48183 0.214567
4.48206 0.21442
4.48229 0.214274
4.48251 0.214127
4.48274 0.213981
4.48297 0.213836
4.48319 0.21369
4.48342 0.213545
4.48365 0.2134
4.48387 0.213255
4.4841 0.213111
4.48433 0.212967
4.48455 0.212823
4.48478 0.212679
4.48501 0.212536
4.48523 0.212392
4.48546 0.212249
4.48569 0.212106
4.48591 0.211964
4.48614 0.211821
4.48637 0.211679
4.48659 0.211537
4.48682 0.211396
4.48705 0.211254
4.48727 0.211113
4.4875 0.210972
4.48773 0.210831
4.48795 0.21069
4.48818 0.21055
4.48841 0.21041
4.48863 0.21027
4.48886 0.21013
4.48909 0.20999
4.48931 0.209851
4.48954 0.209711
4.48977 0.209572
4.48999 0.209434
4.49022 0.209295
4.49045 0.209156
4.49067 0.209018
4.4909 0.20888
4.49113 0.208742
4.49135 0.208605
4.49158 0.208467
4.49181 0.20833
4.49203 0.208193
4.49226 0.208056
4.49249 0.207919
4.49271 0.207782
4.49294 0.207646
4.49317 0.207509
4.49339 0.207373
4.49362 0.207237
4.49385 0.207102
4.49407 0.206966
4.4943 0.206831
4.49453 0.206695
4.49475 0.20656
4.49498 0.206425
4.49521 0.206291
4.49543 0.206156
4.49566 0.206022
4.49589 0.205887
4.49611 0.205753
4.49634 0.205619
4.49657 0.205485
4.49679 0.205352
4.49702 0.205218
4.49725 0.205085
4.49747 0.204952
4.4977 0.204819
4.49793 0.204686
4.49815 0.204553
4.49838 0.20442
4.49861 0.204288
4.49883 0.204155
4.49906 0.204023
4.49929 0.203891
4.49951 0.203759
4.49974 0.203627
4.49997 0.203496
4.50019 0.203364
4.50042 0.203233
4.50065 0.203102
4.50087 0.202971
4.5011 0.20284
4.50133 0.202709
4.50155 0.202578
4.50178 0.202447
4.50201 0.202317
4.50223 0.202187
4.50246 0.202056
4.50269 0.201926
4.50291 0.201796
4.50314 0.201667
4.50337 0.201537
4.50359 0.201407
4.50382 0.201278
4.50405 0.201149
4.50427 0.201019
4.5045 0.20089
4.50473 0.200761
4.50495 0.200632
4.50518 0.200504
4.50541 0.200375
4.50563 0.200246
4.50586 0.200118
4.50609 0.19999
4.50631 0.199861
4.50654 0.199733
4.50677 0.199605
4.50699 0.199478
4.50722 0.19935
4.50745 0.199222
4.50767 0.199095
4.5079 0.198967
4.50813 0.19884
4.50835 0.198713
4.50858 0.198585
4.50881 0.198458
4.50903 0.198332
4.50926 0.198205
4.50949 0.198078
4.50971 0.197951
4.50994 0.197825
4.51017 0.197698
4.51039 0.197572
4.51062 0.197446
4.51085 0.19732
4.51107 0.197194
4.5113 0.197068
4.51153 0.196942
4.51175 0.196816
4.51198 0.196691
4.51221 0.196565
4.51243 0.19644
4.51266 0.196314
4.51289 0.196189
4.51311 0.196064
4.51334 0.195939
4.51357 0.195814
4.51379 0.195689
4.51402 0.195564
4.51425 0.195439
4.51447 0.195315
4.5147 0.19519
4.51493 0.195066
4.51515 0.194941
4.51538 0.194817
4.51561 0.194693
4.51583 0.194569
4.51606 0.194445
4.51629 0.194321
4.51651 0.194197
4.51674 0.194073
4.51697 0.193949
4.51719 0.193826
4.51742 0.193702
4.51765 0.193579
4.51787 0.193455
4.5181 0.193332
4.51833 0.193209
4.51855 0.193086
4.51878 0.192963
4.51901 0.19284
4.51923 0.192717
4.51946 0.192594
4.51969 0.192471
4.51991 0.192349
4.52014 0.192226
4.52037 0.192104
4.52059 0.191981
4.52082 0.191859
4.52105 0.191737
4.52127 0.191614
4.5215 0.191492
4.52173 0.19137
4.52195 0.191248
4.52218 0.191126
4.52241 0.191005
4.52263 0.190883
4.52286 0.190761
4.52309 0.19064
4.52331 0.190518
4.52354 0.190397
4.52377 0.190275
4.52399 0.190154
4.52422 0.190033
4.52445 0.189912
4.52467 0.189791
4.5249 0.18967
4.52513 0.189549
4.52535 0.189428
4.52558 0.189307
4.52581 0.189186
4.52603 0.189066
4.52626 0.188945
4.52649 0.188824
4.52671 0.188704
4.52694 0.188584
4.52717 0.188463
4.52739 0.188343
4.52762 0.188223
4.52785 0.188103
4.52807 0.187983
4.5283 0.187863
4.52853 0.187743
4.52875 0.187623
4.52898 0.187503
4.52921 0.187383
4.52943 0.187264
4.52966 0.187144
4.52989 0.187025
4.53011 0.186905
4.53034 0.186786
4.53057 0.186667
4.53079 0.186547
4.53102 0.186428
4.53125 0.186309
4.53147 0.18619
4.5317 0.186071
4.53193 0.185952
4.53215 0.185833
4.53238 0.185714
4.53261 0.185596
4.53283 0.185477
4.53306 0.185358
4.53329 0.18524
4.53351 0.185121
4.53374 0.185003
4.53397 0.184885
4.53419 0.184766
4.53442 0.184648
4.53465 0.18453
4.53487 0.184412
4.5351 0.184294
4.53533 0.184176
4.53555 0.184058
4.53578 0.18394
4.53601 0.183822
4.53623 0.183705
4.53646 0.183587
4.53669 0.183469
4.53691 0.183352
4.53714 0.183234
4.53737 0.183117
4.53759 0.183
4.53782 0.182882
4.53805 0.182765
4.53827 0.182648
4.5385 0.182531
4.53873 0.182414
4.53895 0.182297
4.53918 0.18218
4.53941 0.182063
4.53963 0.181946
4.53986 0.181829
4.54009 0.181713
4.54031 0.181596
4.54054 0.18148
4.54077 0.181363
4.54099 0.181247
4.54122 0.18113
4.54145 0.181014
4.54167 0.180898
4.5419 0.180782
4.54213 0.180666
4.54235 0.180549
4.54258 0.180433
4.54281 0.180318
4.54303 0.180202
4.54326 0.180086
4.54349 0.17997
4.54371 0.179854
4.54394 0.179739
4.54417 0.179623
4.54439 0.179508
4.54462 0.179392
4.54485 0.179277
4.54507 0.179161
4.5453 0.179046
4.54553 0.178931
4.54575 0.178816
4.54598 0.178701
4.54621 0.178586
4.54643 0.178471
4.54666 0.178356
4.54689 0.178241
4.54711 0.178126
4.54734 0.178011
4.54757 0.177897
4.54779 0.177782
4.54802 0.177667
4.54825 0.177553
4.54847 0.177438
4.5487 0.177324
4.54893 0.17721
4.54915 0.177095
4.54938 0.176981
4.54961 0.176867
4.54983 0.176753
4.55006 0.176639
4.55029 0.176525
4.55051 0.176411
4.55074 0.176297
4.55097 0.176184
4.55119 0.17607
4.55142 0.175956
4.55165 0.175843
4.55187 0.175729
4.5521 0.175615
4.55233 0.175502
4.55255 0.175389
4.55278 0.175275
4.55301 0.175162
4.55323 0.175049
4.55346 0.174936
4.55369 0.174823
4.55391 0.17471
4.55414 0.174597
4.55437 0.174484
4.55459 0.174371
4.55482 0.174258
4.55505 0.174146
4.55527 0.174033
4.5555 0.17392
4.55573 0.173808
4.55595 0.173695
4.55618 0.173583
4.55641 0.173471
4.55663 0.173358
4.55686 0.173246
4.55709 0.173134
4.55731 0.173022
4.55754 0.17291
4.55777 0.172798
4.55799 0.172686
4.55822 0.172574
4.55845 0.172462
4.55867 0.172351
4.5589 0.172239
4.55913 0.172127
4.55935 0.172016
4.55958 0.171904
4.55981 0.171793
4.56003 0.171681
4.56026 0.17157
4.56049 0.171459
4.56071 0.171348
4.56094 0.171237
4.56117 0.171125
4.56139 0.171014
4.56162 0.170904
4.56185 0.170793
4.56207 0.170682
4.5623 0.170571
4.56253 0.17046
4.56275 0.17035
4.56298 0.170239
4.56321 0.170129
4.56343 0.170018
4.56366 0.169908
4.56389 0.169797
4.56411 0.169687
4.56434 0.169577
4.56457 0.169467
4.56479 0.169357
4.56502 0.169247
4.56525 0.169137
4.56547 0.169027
4.5657 0.168917
4.56593 0.168807
4.56615 0.168697
4.56638 0.168588
4.56661 0.168478
4.56683 0.168369
4.56706 0.168259
4.56729 0.16815
4.56751 0.16804
4.56774 0.167931
4.56797 0.167822
4.56819 0.167713
4.56842 0.167604
4.56865 0.167495
4.56887 0.167386
4.5691 0.167277
4.56933 0.167168
4.56955 0.167059
4.56978 0.16695
4.57001 0.166842
4.57023 0.166733
4.57046 0.166625
4.57069 0.166516
4.57091 0.166408
4.57114 0.166299
4.57137 0.166191
4.57159 0.166083
4.57182 0.165975
4.57205 0.165867
4.57227 0.165759
4.5725 0.165651
4.57273 0.165543
4.57295 0.165435
4.57318 0.165327
4.57341 0.16522
4.57363 0.165112
4.57386 0.165004
4.57409 0.164897
4.57431 0.164789
4.57454 0.164682
4.57477 0.164575
4.57499 0.164467
4.57522 0.16436
4.57545 0.164253
4.57567 0.164146
4.5759 0.164039
4.57613 0.163932
4.57635 0.163825
4.57658 0.163718
4.57681 0.163612
4.57703 0.163505
4.57726 0.163398
4.57749 0.163292
4.57771 0.163185
4.57794 0.163079
4.57817 0.162972
4.57839 0.162866
4.57862 0.16276
4.57885 0.162654
4.57907 0.162548
4.5793 0.162441
4.57953 0.162335
4.57975 0.16223
4.57998 0.162124
4.58021 0.162018
4.58043 0.161912
4.58066 0.161807
4.58089 0.161701
4.58111 0.161595
4.58134 0.16149
4.58157 0.161385
4.58179 0.161279
4.58202 0.161174
4.58225 0.161069
4.58247 0.160964
4.5827 0.160859
4.58293 0.160754
4.58315 0.160649
4.58338 0.160544
4.58361 0.160439
4.58383 0.160334
4.58406 0.16023
4.58429 0.160125
4.58451 0.16002
4.58474 0.159916
4.58497 0.159811
4.58519 0.159707
4.58542 0.159603
4.58565 0.159499
4.58587 0.159394
4.5861 0.15929
4.58633 0.159186
4.58655 0.159082
4.58678 0.158978
4.58701 0.158875
4.58723 0.158771
4.58746 0.158667
4.58769 0.158564
4.58791 0.15846
4.58814 0.158357
4.58837 0.158253
4.58859 0.15815
4.58882 0.158046
4.58905 0.157943
4.58927 0.15784
4.5895 0.157737
4.58973 0.157634
4.58995 0.157531
4.59018 0.157428
4.59041 0.157325
4.59063 0.157222
4.59086 0.15712
4.59109 0.157017
4.59131 0.156915
4.59154 0.156812
4.59177 0.15671
4.59199 0.156607
4.59222 0.156505
4.59245 0.156403
4.59267 0.156301
4.5929 0.156199
4.59313 0.156097
4.59335 0.155995
4.59358 0.155893
4.59381 0.155791
4.59403 0.155689
4.59426 0.155587
4.59449 0.155486
4.59471 0.155384
4.59494 0.155283
4.59517 0.155181
4.59539 0.15508
4.59562 0.154979
4.59585 0.154877
4.59607 0.154776
4.5963 0.154675
4.59653 0.154574
4.59675 0.154473
4.59698 0.154372
4.59721 0.154271
4.59743 0.154171
4.59766 0.15407
4.59789 0.153969
4.59811 0.153869
4.59834 0.153768
4.59857 0.153668
4.59879 0.153568
4.59902 0.153467
4.59925 0.153367
4.59947 0.153267
4.5997 0.153167
4.59993 0.153067
4.60015 0.152967
4.60038 0.152867
4.60061 0.152767
4.60083 0.152668
4.60106 0.152568
4.60129 0.152468
4.60151 0.152369
4.60174 0.152269
4.60197 0.15217
4.60219 0.152071
4.60242 0.151971
4.60265 0.151872
4.60287 0.151773
4.6031 0.151674
4.60333 0.151575
4.60355 0.151476
4.60378 0.151377
4.60401 0.151278
4.60423 0.15118
4.60446 0.151081
4.60469 0.150983
4.60491 0.150884
4.60514 0.150786
4.60537 0.150687
4.60559 0.150589
4.60582 0.150491
4.60605 0.150392
4.60627 0.150294
4.6065 0.150196
4.60673 0.150098
4.60695 0.15
4.60718 0.149903
4.60741 0.149805
4.60763 0.149707
4.60786 0.14961
4.60809 0.149512
4.60831 0.149415
4.60854 0.149317
4.60877 0.14922
4.60899 0.149122
4.60922 0.149025
4.60945 0.148928
4.60967 0.148831
4.6099 0.148734
4.61013 0.148637
4.61035 0.14854
4.61058 0.148443
4.61081 0.148347
4.61103 0.14825
4.61126 0.148153
4.61149 0.148057
4.61171 0.14796
4.61194 0.147864
4.61217 0.147768
4.61239 0.147672
4.61262 0.147575
4.61285 0.147479
4.61307 0.147383
4.6133 0.147287
4.61353 0.147191
4.61375 0.147095
4.61398 0.147
4.61421 0.146904
4.61443 0.146808
4.61466 0.146713
4.61489 0.146617
4.61511 0.146522
4.61534 0.146426
4.61557 0.146331
4.61579 0.146236
4.61602 0.146141
4.61625 0.146046
4.61647 0.145951
4.6167 0.145856
4.61693 0.145761
4.61715 0.145666
4.61738 0.145571
4.61761 0.145477
4.61783 0.145382
4.61806 0.145287
4.61829 0.145193
4.61851 0.145099
4.61874 0.145004
4.61897 0.14491
4.61919 0.144816
4.61942 0.144722
4.61965 0.144628
4.61987 0.144534
4.6201 0.14444
4.62033 0.144346
4.62055 0.144252
4.62078 0.144158
4.62101 0.144065
4.62123 0.143971
4.62146 0.143878
4.62169 0.143784
4.62191 0.143691
4.62214 0.143598
4.62237 0.143504
4.62259 0.143411
4.62282 0.143318
4.62305 0.143225
4.62327 0.143132
4.6235 0.143039
4.62373 0.142946
4.62395 0.142854
4.62418 0.142761
4.62441 0.142668
4.62463 0.142576
4.62486 0.142483
4.62509 0.142391
4.62531 0.142299
4.62554 0.142206
4.62577 0.142114
4.62599 0.142022
4.62622 0.14193
4.62645 0.141838
4.62667 0.141746
4.6269 0.141654
4.62713 0.141562
4.62735 0.141471
4.62758 0.141379
4.62781 0.141287
4.62803 0.141196
4.62826 0.141104
4.62849 0.141013
4.62871 0.140922
4.62894 0.14083
4.62917 0.140739
4.62939 0.140648
4.62962 0.140557
4.62985 0.140466
4.63007 0.140375
4.6303 0.140284
4.63053 0.140194
4.63075 0.140103
4.63098 0.140012
4.63121 0.139922
4.63143 0.139831
4.63166 0.139741
4.63189 0.13965
4.63211 0.13956
4.63234 0.13947
4.63257 0.13938
4.63279 0.13929
4.63302 0.1392
4.63325 0.13911
4.63347 0.13902
4.6337 0.13893
4.63393 0.13884
4.63415 0.138751
4.63438 0.138661
4.63461 0.138571
4.63483 0.138482
4.63506 0.138392
4.63529 0.138303
4.63551 0.138214
4.63574 0.138125
4.63597 0.138036
4.63619 0.137946
4.63642 0.137857
4.63665 0.137769
4.63687 0.13768
4.6371 0.137591
4.63733 0.137502
4.63755 0.137413
4.63778 0.137325
4.63801 0.137236
4.63823 0.137148
4.63846 0.13706
4.63869 0.136971
4.63891 0.136883
4.63914 0.136795
4.63937 0.136707
4.63959 0.136619
4.63982 0.136531
4.64005 0.136443
4.64027 0.136355
4.6405 0.136267
4.64073 0.136179
4.64095 0.136092
4.64118 0.136004
4.64141 0.135917
4.64163 0.135829
4.64186 0.135742
4.64209 0.135654
4.64231 0.135567
4.64254 0.13548
4.64277 0.135393
4.64299 0.135306
4.64322 0.135219
4.64345 0.135132
4.64367 0.135045
4.6439 0.134958
4.64413 0.134872
4.64435 0.134785
4.64458 0.134698
4.64481 0.134612
4.64503 0.134526
4.64526 0.134439
4.64549 0.134353
4.64571 0.134267
4.64594 0.13418
4.64617 0.134094
4.64639 0.134008
4.64662 0.133922
4.64685 0.133836
4.64707 0.133751
4.6473 0.133665
4.64753 0.133579
4.64775 0.133493
4.64798 0.133408
4.64821 0.133322
4.64843 0.133237
4.64866 0.133152
4.64889 0.133066
4.64911 0.132981
4.64934 0.132896
4.64957 0.132811
4.64979 0.132726
4.65002 0.132641
4.65025 0.132556
4.65047 0.132471
4.6507 0.132386
4.65093 0.132302
4.65115 0.132217
4.65138 0.132132
4.65161 0.132048
4.65183 0.131963
4.65206 0.131879
4.65229 0.131795
4.65251 0.13171
4.65274 0.131626
4.65297 0.131542
4.65319 0.131458
4.65342 0.131374
4.65365 0.13129
4.65387 0.131206
4.6541 0.131123
4.65433 0.131039
4.65455 0.130955
4.65478 0.130872
4.65501 0.130788
4.65523 0.130705
4.65546 0.130621
4.65569 0.130538
4.65591 0.130455
4.65614 0.130371
4.65637 0.130288
4.65659 0.130205
4.65682 0.130122
4.65705 0.130039
4.65727 0.129956
4.6575 0.129874
4.65773 0.129791
4.65795 0.129708
4.65818 0.129626
4.65841 0.129543
4.65863 0.129461
4.65886 0.129378
4.65909 0.129296
4.65931 0.129214
4.65954 0.129131
4.65977 0.129049
4.65999 0.128967
4.66022 0.128885
4.66045 0.128803
4.66067 0.128721
4.6609 0.128639
4.66113 0.128558
4.66135 0.128476
4.66158 0.128394
4.66181 0.128313
4.66203 0.128231
4.66226 0.12815
4.66249 0.128068
4.66271 0.127987
4.66294 0.127906
4.66317 0.127825
4.66339 0.127744
4.66362 0.127663
4.66385 0.127582
4.66407 0.127501
4.6643 0.12742
4.66453 0.127339
4.66475 0.127258
4.66498 0.127178
4.66521 0.127097
4.66543 0.127016
4.66566 0.126936
4.66589 0.126856
4.66611 0.126775
4.66634 0.126695
4.66657 0.126615
4.66679 0.126535
4.66702 0.126454
4.66725 0.126374
4.66747 0.126294
4.6677 0.126215
4.66793 0.126135
4.66815 0.126055
4.66838 0.125975
4.66861 0.125896
4.66883 0.125816
4.66906 0.125736
4.66929 0.125657
4.66951 0.125578
4.66974 0.125498
4.66997 0.125419
4.67019 0.12534
4.67042 0.125261
4.67065 0.125182
4.67087 0.125103
4.6711 0.125024
4.67133 0.124945
4.67155 0.124866
4.67178 0.124787
4.67201 0.124708
4.67223 0.12463
4.67246 0.124551
4.67269 0.124473
4.67291 0.124394
4.67314 0.124316
4.67337 0.124238
4.67359 0.124159
4.67382 0.124081
4.67405 0.124003
4.67427 0.123925
4.6745 0.123847
4.67473 0.123769
4.67495 0.123691
4.67518 0.123613
4.67541 0.123535
4.67563 0.123458
4.67586 0.12338
4.67609 0.123302
4.67631 0.123225
4.67654 0.123148
4.67677 0.12307
4.67699 0.122993
4.67722 0.122916
4.67745 0.122838
4.67767 0.122761
4.6779 0.122684
4.67813 0.122607
4.67835 0.12253
4.67858 0.122453
4.67881 0.122376
4.67903 0.1223
4.67926 0.122223
4.67949 0.122146
4.67971 0.12207
4.67994 0.121993
4.68017 0.121917
4.68039 0.12184
4.68062 0.121764
4.68085 0.121688
4.68107 0.121611
4.6813 0.121535
4.68153 0.121459
4.68175 0.121383
4.68198 0.121307
4.68221 0.121231
4.68243 0.121155
4.68266 0.12108
4.68289 0.121004
4.68311 0.120928
4.68334 0.120853
4.68357 0.120777
4.68379 0.120702
4.68402 0.120626
4.68425 0.120551
4.68447 0.120475
4.6847 0.1204
4.68493 0.120325
4.68515 0.12025
4.68538 0.120175
4.68561 0.1201
4.68583 0.120025
4.68606 0.11995
4.68629 0.119875
4.68651 0.1198
4.68674 0.119726
4.68697 0.119651
4.68719 0.119576
4.68742 0.119502
4.68765 0.119427
4.68787 0.119353
4.6881 0.119279
4.68833 0.119204
4.68855 0.11913
4.68878 0.119056
4.68901 0.118982
4.68923 0.118908
4.68946 0.118834
4.68969 0.11876
4.68991 0.118686
4.69014 0.118612
4.69037 0.118539
4.69059 0.118465
4.69082 0.118391
4.69105 0.118318
4.69127 0.118244
4.6915 0.118171
4.69173 0.118097
4.69195 0.118024
4.69218 0.117951
4.69241 0.117877
4.69263 0.117804
4.69286 0.117731
4.69309 0.117658
4.69331 0.117585
4.69354 0.117512
4.69377 0.117439
4.69399 0.117367
4.69422 0.117294
4.69445 0.117221
4.69467 0.117149
4.6949 0.117076
4.69513 0.117003
4.69535 0.116931
4.69558 0.116859
4.69581 0.116786
4.69603 0.116714
4.69626 0.116642
4.69649 0.11657
4.69671 0.116497
4.69694 0.116425
4.69717 0.116353
4.69739 0.116282
4.69762 0.11621
4.69785 0.116138
4.69807 0.116066
4.6983 0.115994
4.69853 0.115923
4.69875 0.115851
4.69898 0.11578
4.69921 0.115708
4.69943 0.115637
4.69966 0.115565


==> data/theor/theor_dstpdstmTT_tab.dat <==
4.01989 0
4.02011 5.50506e-10
4.02034 2.5768e-08
4.02057 1.54061e-07
4.02079 5.00127e-07
4.02102 1.20463e-06
4.02125 2.42936e-06
4.02147 4.35404e-06
4.0217 7.17385e-06
4.02193 1.10975e-05
4.02215 1.63454e-05
4.02238 2.31484e-05
4.02261 3.17463e-05
4.02283 4.23867e-05
4.02306 5.53238e-05
4.02329 7.08175e-05
4.02351 8.91324e-05
4.02374 0.000110537
4.02397 0.000135302
4.02419 0.000163701
4.02442 0.00019601
4.02465 0.000232503
4.02487 0.000273456
4.0251 0.000319144
4.02533 0.000369841
4.02555 0.000425818
4.02578 0.000487346
4.02601 0.000554692
4.02623 0.000628119
4.02646 0.000707888
4.02669 0.000794255
4.02691 0.000887471
4.02714 0.000987783
4.02737 0.00109543
4.02759 0.00121066
4.02782 0.00133369
4.02805 0.00146475
4.02827 0.00160407
4.0285 0.00175184
4.02873 0.00190828
4.02895 0.00207359
4.02918 0.00224796
4.02941 0.00243157
4.02963 0.0026246
4.02986 0.00282723
4.03009 0.00303961
4.03031 0.00326191
4.03054 0.00349426
4.03077 0.00373682
4.03099 0.00398971
4.03122 0.00425307
4.03145 0.004527
4.03167 0.00481162
4.0319 0.00510703
4.03213 0.00541333
4.03235 0.0057306
4.03258 0.00605893
4.03281 0.00639838
4.03303 0.00674903
4.03326 0.00711092
4.03349 0.00748411
4.03371 0.00786864
4.03394 0.00826455
4.03417 0.00867186
4.03439 0.0090906
4.03462 0.00952077
4.03485 0.00996239
4.03507 0.0104155
4.0353 0.01088
4.03553 0.0113559
4.03575 0.0118433
4.03598 0.012342
4.03621 0.0128521
4.03643 0.0133735
4.03666 0.0139061
4.03689 0.01445
4.03711 0.0150051
4.03734 0.0155712
4.03757 0.0161484
4.03779 0.0167365
4.03802 0.0173356
4.03825 0.0179454
4.03847 0.0185659
4.0387 0.0191971
4.03893 0.0198388
4.03915 0.0204909
4.03938 0.0211534
4.03961 0.021826
4.03983 0.0225088
4.04006 0.0232015
4.04029 0.0239041
4.04051 0.0246164
4.04074 0.0253383
4.04097 0.0260697
4.04119 0.0268104
4.04142 0.0275602
4.04165 0.0283192
4.04187 0.029087
4.0421 0.0298636
4.04233 0.0306489
4.04255 0.0314425
4.04278 0.0322445
4.04301 0.0330546
4.04323 0.0338727
4.04346 0.0346986
4.04369 0.0355322
4.04391 0.0363733
4.04414 0.0372217
4.04437 0.0380772
4.04459 0.0389398
4.04482 0.0398092
4.04505 0.0406852
4.04527 0.0415677
4.0455 0.0424565
4.04573 0.0433515
4.04595 0.0442524
4.04618 0.0451591
4.04641 0.0460714
4.04663 0.0469892
4.04686 0.0479122
4.04709 0.0488403
4.04731 0.0497734
4.04754 0.0507111
4.04777 0.0516535
4.04799 0.0526002
4.04822 0.0535511
4.04845 0.0545061
4.04867 0.055465
4.0489 0.0564275
4.04913 0.0573936
4.04935 0.0583631
4.04958 0.0593357
4.04981 0.0603114
4.05003 0.06129
4.05026 0.0622712
4.05049 0.063255
4.05071 0.0642411
4.05094 0.0652294
4.05117 0.0662198
4.05139 0.0672121
4.05162 0.0682061
4.05185 0.0692017
4.05207 0.0701987
4.0523 0.071197
4.05253 0.0721965
4.05275 0.0731969
4.05298 0.0741981
4.05321 0.0752
4.05343 0.0762025
4.05366 0.0772054
4.05389 0.0782086
4.05411 0.0792119
4.05434 0.0802153
4.05457 0.0812185
4.05479 0.0822215
4.05502 0.0832241
4.05525 0.0842262
4.05547 0.0852276
4.0557 0.0862284
4.05593 0.0872283
4.05615 0.0882273
4.05638 0.0892251
4.05661 0.0902218
4.05683 0.0912172
4.05706 0.0922113
4.05729 0.0932038
4.05751 0.0941948
4.05774 0.095184
4.05797 0.0961715
4.05819 0.0971572
4.05842 0.0981409
4.05865 0.0991225
4.05887 0.100102
4.0591 0.101079
4.05933 0.102054
4.05955 0.103027
4.05978 0.103997
4.06001 0.104965
4.06023 0.105931
4.06046 0.106893
4.06069 0.107853
4.06091 0.10881
4.06114 0.109765
4.06137 0.110717
4.06159 0.111665
4.06182 0.112611
4.06205 0.113554
4.06227 0.114494
4.0625 0.11543
4.06273 0.116364
4.06295 0.117294
4.06318 0.118222
4.06341 0.119146
4.06363 0.120067
4.06386 0.120984
4.06409 0.121899
4.06431 0.12281
4.06454 0.123718
4.06477 0.124622
4.06499 0.125523
4.06522 0.126421
4.06545 0.127315
4.06567 0.128206
4.0659 0.129094
4.06613 0.129978
4.06635 0.130859
4.06658 0.131737
4.06681 0.132611
4.06703 0.133482
4.06726 0.13435
4.06749 0.135214
4.06771 0.136075
4.06794 0.136932
4.06817 0.137787
4.06839 0.138638
4.06862 0.139486
4.06885 0.140331
4.06907 0.141172
4.0693 0.142011
4.06953 0.142846
4.06975 0.143678
4.06998 0.144507
4.07021 0.145333
4.07043 0.146157
4.07066 0.146977
4.07089 0.147794
4.07111 0.148609
4.07134 0.149421
4.07157 0.15023
4.07179 0.151036
4.07202 0.15184
4.07225 0.152641
4.07247 0.15344
4.0727 0.154236
4.07293 0.15503
4.07315 0.155821
4.07338 0.156611
4.07361 0.157397
4.07383 0.158182
4.07406 0.158965
4.07429 0.159746
4.07451 0.160524
4.07474 0.161301
4.07497 0.162076
4.07519 0.162849
4.07542 0.163621
4.07565 0.164391
4.07587 0.16516
4.0761 0.165927
4.07633 0.166693
4.07655 0.167457
4.07678 0.168221
4.07701 0.168983
4.07723 0.169744
4.07746 0.170505
4.07769 0.171264
4.07791 0.172023
4.07814 0.172781
4.07837 0.173539
4.07859 0.174297
4.07882 0.175054
4.07905 0.17581
4.07927 0.176567
4.0795 0.177323
4.07973 0.17808
4.07995 0.178837
4.08018 0.179594
4.08041 0.180351
4.08063 0.181109
4.08086 0.181868
4.08109 0.182627
4.08131 0.183387
4.08154 0.184148
4.08177 0.18491
4.08199 0.185673
4.08222 0.186437
4.08245 0.187203
4.08267 0.18797
4.0829 0.188739
4.08313 0.18951
4.08335 0.190282
4.08358 0.191057
4.08381 0.191833
4.08403 0.192612
4.08426 0.193393
4.08449 0.194177
4.08471 0.194963
4.08494 0.195752
4.08517 0.196544
4.08539 0.197339
4.08562 0.198137
4.08585 0.198939
4.08607 0.199743
4.0863 0.200552
4.08653 0.201364
4.08675 0.20218
4.08698 0.202999
4.08721 0.203823
4.08743 0.204652
4.08766 0.205484
4.08789 0.206321
4.08811 0.207163
4.08834 0.20801
4.08857 0.208862
4.08879 0.209719
4.08902 0.210581
4.08925 0.211448
4.08947 0.212322
4.0897 0.213201
4.08993 0.214086
4.09015 0.214977
4.09038 0.215874
4.09061 0.216778
4.09083 0.217688
4.09106 0.218605
4.09129 0.219529
4.09151 0.22046
4.09174 0.221398
4.09197 0.222344
4.09219 0.223297
4.09242 0.224258
4.09265 0.225227
4.09287 0.226204
4.0931 0.22719
4.09333 0.228184
4.09355 0.229186
4.09378 0.230198
4.09401 0.231218
4.09423 0.232248
4.09446 0.233287
4.09469 0.234336
4.09491 0.235394
4.09514 0.236463
4.09537 0.237542
4.09559 0.238631
4.09582 0.239731
4.09605 0.240841
4.09627 0.241963
4.0965 0.243096
4.09673 0.24424
4.09695 0.245396
4.09718 0.246563
4.09741 0.247743
4.09763 0.248935
4.09786 0.25014
4.09809 0.251357
4.09831 0.252588
4.09854 0.253831
4.09877 0.255088
4.09899 0.256359
4.09922 0.257643
4.09945 0.258942
4.09967 0.260255
4.0999 0.261583
4.10013 0.262925
4.10035 0.264283
4.10058 0.265656
4.10081 0.267044
4.10103 0.268449
4.10126 0.269869
4.10149 0.271306
4.10171 0.27276
4.10194 0.274231
4.10217 0.275718
4.10239 0.277224
4.10262 0.278747
4.10285 0.280288
4.10307 0.281848
4.1033 0.283426
4.10353 0.285023
4.10375 0.286639
4.10398 0.288275
4.10421 0.28993
4.10443 0.291606
4.10466 0.293302
4.10489 0.295019
4.10511 0.296757
4.10534 0.298516
4.10557 0.300297
4.10579 0.3021
4.10602 0.303926
4.10625 0.305774
4.10647 0.307645
4.1067 0.30954
4.10693 0.311459
4.10715 0.313401
4.10738 0.315368
4.10761 0.31736
4.10783 0.319378
4.10806 0.32142
4.10829 0.323489
4.10851 0.325584
4.10874 0.327706
4.10897 0.329855
4.10919 0.332032
4.10942 0.334236
4.10965 0.336469
4.10987 0.338731
4.1101 0.341022
4.11033 0.343343
4.11055 0.345693
4.11078 0.348074
4.11101 0.350487
4.11123 0.35293
4.11146 0.355406
4.11169 0.357913
4.11191 0.360454
4.11214 0.363028
4.11237 0.365635
4.11259 0.368277
4.11282 0.370954
4.11305 0.373666
4.11327 0.376413
4.1135 0.379197
4.11373 0.382018
4.11395 0.384876
4.11418 0.387772
4.11441 0.390706
4.11463 0.393679
4.11486 0.396692
4.11509 0.399745
4.11531 0.402838
4.11554 0.405973
4.11577 0.409149
4.11599 0.412368
4.11622 0.41563
4.11645 0.418936
4.11667 0.422286
4.1169 0.425681
4.11713 0.429121
4.11735 0.432608
4.11758 0.436141
4.11781 0.439722
4.11803 0.443351
4.11826 0.447029
4.11849 0.450757
4.11871 0.454534
4.11894 0.458363
4.11917 0.462243
4.11939 0.466176
4.11962 0.470162
4.11985 0.474202
4.12007 0.478296
4.1203 0.482446
4.12053 0.486651
4.12075 0.490914
4.12098 0.495235
4.12121 0.499614
4.12143 0.504052
4.12166 0.508551
4.12189 0.51311
4.12211 0.517731
4.12234 0.522415
4.12257 0.527162
4.12279 0.531974
4.12302 0.536851
4.12325 0.541794
4.12347 0.546804
4.1237 0.551882
4.12393 0.557029
4.12415 0.562246
4.12438 0.567533
4.12461 0.572891
4.12483 0.578323
4.12506 0.583827
4.12529 0.589406
4.12551 0.595061
4.12574 0.600792
4.12597 0.6066
4.12619 0.612486
4.12642 0.618452
4.12665 0.624498
4.12687 0.630625
4.1271 0.636835
4.12733 0.643128
4.12755 0.649505
4.12778 0.655968
4.12801 0.662517
4.12823 0.669153
4.12846 0.675878
4.12869 0.682692
4.12891 0.689597
4.12914 0.696593
4.12937 0.703681
4.12959 0.710864
4.12982 0.71814
4.13005 0.725513
4.13027 0.732982
4.1305 0.740548
4.13073 0.748214
4.13095 0.755979
4.13118 0.763844
4.13141 0.771811
4.13163 0.779881
4.13186 0.788054
4.13209 0.796332
4.13231 0.804715
4.13254 0.813204
4.13277 0.8218
4.13299 0.830505
4.13322 0.839318
4.13345 0.848242
4.13367 0.857275
4.1339 0.86642
4.13413 0.875677
4.13435 0.885047
4.13458 0.89453
4.13481 0.904127
4.13503 0.913839
4.13526 0.923666
4.13549 0.933608
4.13571 0.943667
4.13594 0.953842
4.13617 0.964134
4.13639 0.974543
4.13662 0.98507
4.13685 0.995714
4.13707 1.00648
4.1373 1.01736
4.13753 1.02835
4.13775 1.03947
4.13798 1.0507
4.13821 1.06205
4.13843 1.07351
4.13866 1.08509
4.13889 1.09679
4.13911 1.1086
4.13934 1.12053
4.13957 1.13257
4.13979 1.14472
4.14002 1.15698
4.14025 1.16935
4.14047 1.18183
4.1407 1.19442
4.14093 1.20711
4.14115 1.2199
4.14138 1.2328
4.14161 1.24579
4.14183 1.25888
4.14206 1.27206
4.14229 1.28534
4.14251 1.2987
4.14274 1.31215
4.14297 1.32568
4.14319 1.33929
4.14342 1.35298
4.14365 1.36673
4.14387 1.38056
4.1441 1.39444
4.14433 1.40839
4.14455 1.42239
4.14478 1.43643
4.14501 1.45052
4.14523 1.46465
4.14546 1.47881
4.14569 1.493
4.14591 1.50721
4.14614 1.52143
4.14637 1.53566
4.14659 1.54989
4.14682 1.56411
4.14705 1.57832
4.14727 1.59251
4.1475 1.60667
4.14773 1.62079
4.14795 1.63487
4.14818 1.64889
4.14841 1.66286
4.14863 1.67675
4.14886 1.69056
4.14909 1.70428
4.14931 1.7179
4.14954 1.73141
4.14977 1.7448
4.14999 1.75807
4.15022 1.77119
4.15045 1.78417
4.15067 1.79699
4.1509 1.80964
4.15113 1.8221
4.15135 1.83438
4.15158 1.84645
4.15181 1.85831
4.15203 1.86995
4.15226 1.88135
4.15249 1.89251
4.15271 1.90342
4.15294 1.91406
4.15317 1.92442
4.15339 1.93449
4.15362 1.94427
4.15385 1.95374
4.15407 1.96289
4.1543 1.97172
4.15453 1.98021
4.15475 1.98836
4.15498 1.99615
4.15521 2.00358
4.15543 2.01064
4.15566 2.01733
4.15589 2.02362
4.15611 2.02952
4.15634 2.03503
4.15657 2.04012
4.15679 2.04481
4.15702 2.04908
4.15725 2.05293
4.15747 2.05635
4.1577 2.05934
4.15793 2.06189
4.15815 2.06402
4.15838 2.0657
4.15861 2.06694
4.15883 2.06774
4.15906 2.0681
4.15929 2.06802
4.15951 2.0675
4.15974 2.06654
4.15997 2.06514
4.16019 2.0633
4.16042 2.06103
4.16065 2.05833
4.16087 2.0552
4.1611 2.05165
4.16133 2.04769
4.16155 2.04331
4.16178 2.03852
4.16201 2.03333
4.16223 2.02775
4.16246 2.02178
4.16269 2.01543
4.16291 2.00871
4.16314 2.00163
4.16337 1.99419
4.16359 1.9864
4.16382 1.97827
4.16405 1.96982
4.16427 1.96104
4.1645 1.95196
4.16473 1.94257
4.16495 1.93289
4.16518 1.92293
4.16541 1.91271
4.16563 1.90222
4.16586 1.89148
4.16609 1.8805
4.16631 1.8693
4.16654 1.85787
4.16677 1.84624
4.16699 1.8344
4.16722 1.82238
4.16745 1.81019
4.16767 1.79782
4.1679 1.7853
4.16813 1.77263
4.16835 1.75982
4.16858 1.74689
4.16881 1.73383
4.16903 1.72067
4.16926 1.70741
4.16949 1.69405
4.16971 1.68062
4.16994 1.66711
4.17017 1.65353
4.17039 1.6399
4.17062 1.62622
4.17085 1.61249
4.17107 1.59874
4.1713 1.58496
4.17153 1.57115
4.17175 1.55734
4.17198 1.54352
4.17221 1.5297
4.17243 1.51589
4.17266 1.50209
4.17289 1.48831
4.17311 1.47455
4.17334 1.46082
4.17357 1.44713
4.17379 1.43347
4.17402 1.41986
4.17425 1.4063
4.17447 1.39279
4.1747 1.37934
4.17493 1.36595
4.17515 1.35262
4.17538 1.33936
4.17561 1.32618
4.17583 1.31306
4.17606 1.30002
4.17629 1.28707
4.17651 1.27419
4.17674 1.2614
4.17697 1.2487
4.17719 1.23608
4.17742 1.22356
4.17765 1.21113
4.17787 1.19879
4.1781 1.18655
4.17833 1.1744
4.17855 1.16236
4.17878 1.15042
4.17901 1.13857
4.17923 1.12683
4.17946 1.11519
4.17969 1.10366
4.17991 1.09223
4.18014 1.0809
4.18037 1.06968
4.18059 1.05856
4.18082 1.04755
4.18105 1.03665
4.18127 1.02585
4.1815 1.01516
4.18173 1.00458
4.18195 0.9941
4.18218 0.983728
4.18241 0.973462
4.18263 0.963302
4.18286 0.953247
4.18309 0.943298
4.18331 0.933454
4.18354 0.923714
4.18377 0.914078
4.18399 0.904545
4.18422 0.895116
4.18445 0.885788
4.18467 0.876563
4.1849 0.867439
4.18513 0.858416
4.18535 0.849492
4.18558 0.840668
4.18581 0.831942
4.18603 0.823314
4.18626 0.814783
4.18649 0.806348
4.18671 0.798008
4.18694 0.789763
4.18717 0.781612
4.18739 0.773554
4.18762 0.765588
4.18785 0.757714
4.18807 0.749929
4.1883 0.742235
4.18853 0.734629
4.18875 0.727111
4.18898 0.719679
4.18921 0.712334
4.18943 0.705074
4.18966 0.697898
4.18989 0.690806
4.19011 0.683796
4.19034 0.676868
4.19057 0.67002
4.19079 0.663253
4.19102 0.656564
4.19125 0.649953
4.19147 0.643419
4.1917 0.636962
4.19193 0.63058
4.19215 0.624273
4.19238 0.618039
4.19261 0.611878
4.19283 0.605789
4.19306 0.599771
4.19329 0.593824
4.19351 0.587945
4.19374 0.582136
4.19397 0.576394
4.19419 0.570719
4.19442 0.56511
4.19465 0.559566
4.19487 0.554087
4.1951 0.548671
4.19533 0.543319
4.19555 0.538028
4.19578 0.532799
4.19601 0.527631
4.19623 0.522522
4.19646 0.517472
4.19669 0.512481
4.19691 0.507547
4.19714 0.50267
4.19737 0.497849
4.19759 0.493084
4.19782 0.488373
4.19805 0.483717
4.19827 0.479113
4.1985 0.474563
4.19873 0.470064
4.19895 0.465617
4.19918 0.46122
4.19941 0.456874
4.19963 0.452576
4.19986 0.448328
4.20009 0.444128
4.20031 0.439975
4.20054 0.435869
4.20077 0.431809
4.20099 0.427795
4.20122 0.423826
4.20145 0.419902
4.20167 0.416022
4.2019 0.412185
4.20213 0.408391
4.20235 0.404639
4.20258 0.400929
4.20281 0.39726
4.20303 0.393632
4.20326 0.390044
4.20349 0.386496
4.20371 0.382986
4.20394 0.379516
4.20417 0.376084
4.20439 0.372689
4.20462 0.369331
4.20485 0.366011
4.20507 0.362726
4.2053 0.359477
4.20553 0.356264
4.20575 0.353085
4.20598 0.349941
4.20621 0.346831
4.20643 0.343755
4.20666 0.340711
4.20689 0.337701
4.20711 0.334722
4.20734 0.331776
4.20757 0.328861
4.20779 0.325977
4.20802 0.323124
4.20825 0.320301
4.20847 0.317508
4.2087 0.314745
4.20893 0.312011
4.20915 0.309306
4.20938 0.30663
4.20961 0.303981
4.20983 0.301361
4.21006 0.298767
4.21029 0.296201
4.21051 0.293662
4.21074 0.291149
4.21097 0.288662
4.21119 0.286201
4.21142 0.283766
4.21165 0.281356
4.21187 0.27897
4.2121 0.276609
4.21233 0.274273
4.21255 0.27196
4.21278 0.269671
4.21301 0.267406
4.21323 0.265163
4.21346 0.262944
4.21369 0.260747
4.21391 0.258572
4.21414 0.256419
4.21437 0.254288
4.21459 0.252179
4.21482 0.250091
4.21505 0.248024
4.21527 0.245977
4.2155 0.243951
4.21573 0.241946
4.21595 0.23996
4.21618 0.237994
4.21641 0.236048
4.21663 0.234121
4.21686 0.232213
4.21709 0.230324
4.21731 0.228454
4.21754 0.226602
4.21777 0.224768
4.21799 0.222952
4.21822 0.221154
4.21845 0.219374
4.21867 0.217611
4.2189 0.215866
4.21913 0.214137
4.21935 0.212425
4.21958 0.21073
4.21981 0.209051
4.22003 0.207389
4.22026 0.205742
4.22049 0.204112
4.22071 0.202497
4.22094 0.200898
4.22117 0.199314
4.22139 0.197745
4.22162 0.196191
4.22185 0.194652
4.22207 0.193128
4.2223 0.191618
4.22253 0.190123
4.22275 0.188642
4.22298 0.187175
4.22321 0.185721
4.22343 0.184282
4.22366 0.182856
4.22389 0.181444
4.22411 0.180045
4.22434 0.178659
4.22457 0.177286
4.22479 0.175925
4.22502 0.174578
4.22525 0.173243
4.22547 0.171921
4.2257 0.170611
4.22593 0.169313
4.22615 0.168027
4.22638 0.166754
4.22661 0.165492
4.22683 0.164241
4.22706 0.163003
4.22729 0.161775
4.22751 0.160559
4.22774 0.159355
4.22797 0.158161
4.22819 0.156978
4.22842 0.155806
4.22865 0.154645
4.22887 0.153495
4.2291 0.152355
4.22933 0.151225
4.22955 0.150106
4.22978 0.148997
4.23001 0.147898
4.23023 0.14681
4.23046 0.145731
4.23069 0.144661
4.23091 0.143602
4.23114 0.142552
4.23137 0.141512
4.23159 0.140481
4.23182 0.139459
4.23205 0.138447
4.23227 0.137443
4.2325 0.136449
4.23273 0.135464
4.23295 0.134488
4.23318 0.13352
4.23341 0.132561
4.23363 0.131611
4.23386 0.130669
4.23409 0.129736
4.23431 0.128811
4.23454 0.127894
4.23477 0.126985
4.23499 0.126085
4.23522 0.125193
4.23545 0.124308
4.23567 0.123432
4.2359 0.122563
4.23613 0.121702
4.23635 0.120849
4.23658 0.120003
4.23681 0.119165
4.23703 0.118334
4.23726 0.117511
4.23749 0.116695
4.23771 0.115886
4.23794 0.115084
4.23817 0.11429
4.23839 0.113502
4.23862 0.112722
4.23885 0.111948
4.23907 0.111182
4.2393 0.110422
4.23953 0.109668
4.23975 0.108922
4.23998 0.108182
4.24021 0.107449
4.24043 0.106722
4.24066 0.106001
4.24089 0.105287
4.24111 0.104579
4.24134 0.103878
4.24157 0.103183
4.24179 0.102493
4.24202 0.10181
4.24225 0.101133
4.24247 0.100462
4.2427 0.0997971
4.24293 0.0991379
4.24315 0.0984845
4.24338 0.0978369
4.24361 0.097195
4.24383 0.0965587
4.24406 0.0959282
4.24429 0.0953031
4.24451 0.0946837
4.24474 0.0940697
4.24497 0.0934611
4.24519 0.092858
4.24542 0.0922602
4.24565 0.0916677
4.24587 0.0910804
4.2461 0.0904984
4.24633 0.0899216
4.24655 0.0893498
4.24678 0.0887832
4.24701 0.0882216
4.24723 0.087665
4.24746 0.0871133
4.24769 0.0865666
4.24791 0.0860248
4.24814 0.0854878
4.24837 0.0849556
4.24859 0.0844281
4.24882 0.0839054
4.24905 0.0833874
4.24927 0.082874
4.2495 0.0823652
4.24973 0.081861
4.24995 0.0813613
4.25018 0.0808661
4.25041 0.0803754
4.25063 0.0798891
4.25086 0.0794072
4.25109 0.0789297
4.25131 0.0784565
4.25154 0.0779876
4.25177 0.0775229
4.25199 0.0770625
4.25222 0.0766062
4.25245 0.0761542
4.25267 0.0757062
4.2529 0.0752623
4.25313 0.0748226
4.25335 0.0743868
4.25358 0.073955
4.25381 0.0735273
4.25403 0.0731034
4.25426 0.0726835
4.25449 0.0722675
4.25471 0.0718553
4.25494 0.071447
4.25517 0.0710424
4.25539 0.0706416
4.25562 0.0702446
4.25585 0.0698513
4.25607 0.0694617
4.2563 0.0690757
4.25653 0.0686934
4.25675 0.0683146
4.25698 0.0679395
4.25721 0.0675679
4.25743 0.0671999
4.25766 0.0668354
4.25789 0.0664743
4.25811 0.0661167
4.25834 0.0657626
4.25857 0.0654118
4.25879 0.0650645
4.25902 0.0647205
4.25925 0.0643798
4.25947 0.0640425
4.2597 0.0637085
4.25993 0.0633777
4.26015 0.0630502
4.26038 0.0627259
4.26061 0.0624048
4.26083 0.0620869
4.26106 0.0617722
4.26129 0.0614606
4.26151 0.0611521
4.26174 0.0608467
4.26197 0.0605445
4.26219 0.0602452
4.26242 0.059949
4.26265 0.0596559
4.26287 0.0593657
4.2631 0.0590785
4.26333 0.0587943
4.26355 0.058513
4.26378 0.0582347
4.26401 0.0579592
4.26423 0.0576866
4.26446 0.057417
4.26469 0.0571501
4.26491 0.0568861
4.26514 0.0566249
4.26537 0.0563665
4.26559 0.0561109
4.26582 0.0558581
4.26605 0.055608
4.26627 0.0553606
4.2665 0.055116
4.26673 0.0548741
4.26695 0.0546348
4.26718 0.0543982
4.26741 0.0541643
4.26763 0.053933
4.26786 0.0537043
4.26809 0.0534782
4.26831 0.0532547
4.26854 0.0530338
4.26877 0.0528154
4.26899 0.0525996
4.26922 0.0523864
4.26945 0.0521756
4.26967 0.0519674
4.2699 0.0517616
4.27013 0.0515583
4.27035 0.0513575
4.27058 0.0511591
4.27081 0.0509632
4.27103 0.0507697
4.27126 0.0505785
4.27149 0.0503898
4.27171 0.0502035
4.27194 0.0500196
4.27217 0.049838
4.27239 0.0496587
4.27262 0.0494818
4.27285 0.0493072
4.27307 0.0491349
4.2733 0.0489649
4.27353 0.0487972
4.27375 0.0486318
4.27398 0.0484686
4.27421 0.0483077
4.27443 0.0481491
4.27466 0.0479926
4.27489 0.0478384
4.27511 0.0476864
4.27534 0.0475366
4.27557 0.047389
4.27579 0.0472435
4.27602 0.0471003
4.27625 0.0469591
4.27647 0.0468202
4.2767 0.0466833
4.27693 0.0465486
4.27715 0.046416
4.27738 0.0462855
4.27761 0.0461572
4.27783 0.0460309
4.27806 0.0459067
4.27829 0.0457845
4.27851 0.0456644
4.27874 0.0455464
4.27897 0.0454304
4.27919 0.0453165
4.27942 0.0452046
4.27965 0.0450947
4.27987 0.0449868
4.2801 0.0448809
4.28033 0.044777
4.28055 0.0446751
4.28078 0.0445752
4.28101 0.0444772
4.28123 0.0443812
4.28146 0.0442872
4.28169 0.0441951
4.28191 0.0441049
4.28214 0.0440167
4.28237 0.0439304
4.28259 0.043846
4.28282 0.0437635
4.28305 0.043683
4.28327 0.0436043
4.2835 0.0435275
4.28373 0.0434526
4.28395 0.0433796
4.28418 0.0433085
4.28441 0.0432392
4.28463 0.0431718
4.28486 0.0431062
4.28509 0.0430425
4.28531 0.0429806
4.28554 0.0429206
4.28577 0.0428623
4.28599 0.0428059
4.28622 0.0427514
4.28645 0.0426986
4.28667 0.0426476
4.2869 0.0425984
4.28713 0.0425511
4.28735 0.0425055
4.28758 0.0424617
4.28781 0.0424196
4.28803 0.0423794
4.28826 0.0423409
4.28849 0.0423042
4.28871 0.0422692
4.28894 0.042236
4.28917 0.0422046
4.28939 0.0421748
4.28962 0.0421469
4.28985 0.0421206
4.29007 0.0420961
4.2903 0.0420733
4.29053 0.0420523
4.29075 0.0420329
4.29098 0.0420153
4.29121 0.0419994
4.29143 0.0419852
4.29166 0.0419727
4.29189 0.0419619
4.29211 0.0419528
4.29234 0.0419454
4.29257 0.0419396
4.29279 0.0419356
4.29302 0.0419332
4.29325 0.0419326
4.29347 0.0419335
4.2937 0.0419362
4.29393 0.0419405
4.29415 0.0419465
4.29438 0.0419542
4.29461 0.0419635
4.29483 0.0419745
4.29506 0.0419871
4.29529 0.0420014
4.29551 0.0420173
4.29574 0.0420349
4.29597 0.0420541
4.29619 0.042075
4.29642 0.0420975
4.29665 0.0421216
4.29687 0.0421474
4.2971 0.0421748
4.29733 0.0422038
4.29755 0.0422345
4.29778 0.0422668
4.29801 0.0423007
4.29823 0.0423362
4.29846 0.0423733
4.29869 0.0424121
4.29891 0.0424525
4.29914 0.0424945
4.29937 0.0425381
4.29959 0.0425833
4.29982 0.0426302
4.30005 0.0426786
4.30027 0.0427287
4.3005 0.0427803
4.30073 0.0428336
4.30095 0.0428884
4.30118 0.0429449
4.30141 0.043003
4.30163 0.0430627
4.30186 0.0431239
4.30209 0.0431868
4.30231 0.0432513
4.30254 0.0433173
4.30277 0.043385
4.30299 0.0434543
4.30322 0.0435251
4.30345 0.0435976
4.30367 0.0436716
4.3039 0.0437473
4.30413 0.0438245
4.30435 0.0439034
4.30458 0.0439838
4.30481 0.0440658
4.30503 0.0441494
4.30526 0.0442346
4.30549 0.0443214
4.30571 0.0444098
4.30594 0.0444998
4.30617 0.0445914
4.30639 0.0446846
4.30662 0.0447794
4.30685 0.0448757
4.30707 0.0449737
4.3073 0.0450733
4.30753 0.0451744
4.30775 0.0452772
4.30798 0.0453815
4.30821 0.0454875
4.30843 0.045595
4.30866 0.0457042
4.30889 0.0458149
4.30911 0.0459273
4.30934 0.0460412
4.30957 0.0461568
4.30979 0.046274
4.31002 0.0463927
4.31025 0.0465131
4.31047 0.0466351
4.3107 0.0467587
4.31093 0.0468839
4.31115 0.0470107
4.31138 0.0471391
4.31161 0.0472692
4.31183 0.0474009
4.31206 0.0475341
4.31229 0.047669
4.31251 0.0478056
4.31274 0.0479437
4.31297 0.0480835
4.31319 0.0482249
4.31342 0.0483679
4.31365 0.0485126
4.31387 0.0486589
4.3141 0.0488068
4.31433 0.0489564
4.31455 0.0491076
4.31478 0.0492605
4.31501 0.049415
4.31523 0.0495711
4.31546 0.0497289
4.31569 0.0498883
4.31591 0.0500494
4.31614 0.0502122
4.31637 0.0503766
4.31659 0.0505427
4.31682 0.0507104
4.31705 0.0508798
4.31727 0.0510509
4.3175 0.0512236
4.31773 0.051398
4.31795 0.0515742
4.31818 0.0517519
4.31841 0.0519314
4.31863 0.0521126
4.31886 0.0522954
4.31909 0.0524799
4.31931 0.0526662
4.31954 0.0528541
4.31977 0.0530438
4.31999 0.0532351
4.32022 0.0534282
4.32045 0.0536229
4.32067 0.0538194
4.3209 0.0540177
4.32113 0.0542176
4.32135 0.0544193
4.32158 0.0546227
4.32181 0.0548278
4.32203 0.0550347
4.32226 0.0552433
4.32249 0.0554537
4.32271 0.0556658
4.32294 0.0558797
4.32317 0.0560953
4.32339 0.0563127
4.32362 0.0565319
4.32385 0.0567528
4.32407 0.0569755
4.3243 0.0572
4.32453 0.0574263
4.32475 0.0576543
4.32498 0.0578839
4.32521 0.058115
4.32543 0.0583475
4.32566 0.0585815
4.32589 0.0588167
4.32611 0.0590533
4.32634 0.0592911
4.32657 0.0595301
4.32679 0.0597703
4.32702 0.0600116
4.32725 0.0602541
4.32747 0.0604976
4.3277 0.0607421
4.32793 0.0609877
4.32815 0.0612342
4.32838 0.0614817
4.32861 0.0617301
4.32883 0.0619794
4.32906 0.0622295
4.32929 0.0624804
4.32951 0.0627318
4.32974 0.0629836
4.32997 0.0632358
4.33019 0.0634882
4.33042 0.0637408
4.33065 0.0639934
4.33087 0.0642461
4.3311 0.0644987
4.33133 0.0647511
4.33155 0.0650033
4.33178 0.0652553
4.33201 0.0655068
4.33223 0.065758
4.33246 0.0660087
4.33269 0.0662588
4.33291 0.0665083
4.33314 0.0667572
4.33337 0.0670053
4.33359 0.0672526
4.33382 0.067499
4.33405 0.0677445
4.33427 0.067989
4.3345 0.0682324
4.33473 0.0684748
4.33495 0.068716
4.33518 0.0689559
4.33541 0.0691945
4.33563 0.0694319
4.33586 0.0696678
4.33609 0.0699022
4.33631 0.0701351
4.33654 0.0703665
4.33677 0.0705962
4.33699 0.0708242
4.33722 0.0710505
4.33745 0.071275
4.33767 0.0714976
4.3379 0.0717184
4.33813 0.0719372
4.33835 0.0721539
4.33858 0.0723686
4.33881 0.0725812
4.33903 0.0727917
4.33926 0.0729999
4.33949 0.0732058
4.33971 0.0734095
4.33994 0.0736108
4.34017 0.0738096
4.34039 0.0740061
4.34062 0.0742
4.34085 0.0743913
4.34107 0.0745801
4.3413 0.0747662
4.34153 0.0749497
4.34175 0.0751304
4.34198 0.0753083
4.34221 0.0754834
4.34243 0.0756557
4.34266 0.0758251
4.34289 0.0759916
4.34311 0.0761551
4.34334 0.0763155
4.34357 0.076473
4.34379 0.0766273
4.34402 0.0767785
4.34425 0.0769266
4.34447 0.0770715
4.3447 0.0772132
4.34493 0.0773516
4.34515 0.0774868
4.34538 0.0776186
4.34561 0.0777471
4.34583 0.0778722
4.34606 0.0779939
4.34629 0.0781122
4.34651 0.0782271
4.34674 0.0783384
4.34697 0.0784463
4.34719 0.0785507
4.34742 0.0786515
4.34765 0.0787488
4.34787 0.0788425
4.3481 0.0789325
4.34833 0.079019
4.34855 0.0791018
4.34878 0.079181
4.34901 0.0792565
4.34923 0.0793284
4.34946 0.0793965
4.34969 0.079461
4.34991 0.0795217
4.35014 0.0795787
4.35037 0.079632
4.35059 0.0796816
4.35082 0.0797274
4.35105 0.0797694
4.35127 0.0798078
4.3515 0.0798423
4.35173 0.0798731
4.35195 0.0799001
4.35218 0.0799234
4.35241 0.0799429
4.35263 0.0799587
4.35286 0.0799707
4.35309 0.0799789
4.35331 0.0799834
4.35354 0.0799842
4.35377 0.0799812
4.35399 0.0799745
4.35422 0.0799641
4.35445 0.07995
4.35467 0.0799322
4.3549 0.0799107
4.35513 0.0798855
4.35535 0.0798566
4.35558 0.0798241
4.35581 0.079788
4.35603 0.0797483
4.35626 0.0797049
4.35649 0.079658
4.35671 0.0796075
4.35694 0.0795535
4.35717 0.079496
4.35739 0.0794349
4.35762 0.0793704
4.35785 0.0793024
4.35807 0.0792309
4.3583 0.0791561
4.35853 0.0790779
4.35875 0.0789963
4.35898 0.0789114
4.35921 0.0788231
4.35943 0.0787316
4.35966 0.0786368
4.35989 0.0785388
4.36011 0.0784377
4.36034 0.0783333
4.36057 0.0782258
4.36079 0.0781152
4.36102 0.0780016
4.36125 0.0778849
4.36147 0.0777652
4.3617 0.0776425
4.36193 0.0775169
4.36215 0.0773883
4.36238 0.0772569
4.36261 0.0771227
4.36283 0.0769857
4.36306 0.0768459
4.36329 0.0767033
4.36351 0.0765581
4.36374 0.0764103
4.36397 0.0762598
4.36419 0.0761067
4.36442 0.0759511
4.36465 0.075793
4.36487 0.0756324
4.3651 0.0754694
4.36533 0.075304
4.36555 0.0751363
4.36578 0.0749662
4.36601 0.0747939
4.36623 0.0746194
4.36646 0.0744427
4.36669 0.0742638
4.36691 0.0740828
4.36714 0.0738997
4.36737 0.0737147
4.36759 0.0735276
4.36782 0.0733386
4.36805 0.0731476
4.36827 0.0729548
4.3685 0.0727602
4.36873 0.0725638
4.36895 0.0723656
4.36918 0.0721658
4.36941 0.0719642
4.36963 0.0717611
4.36986 0.0715564
4.37009 0.0713501
4.37031 0.0711423
4.37054 0.070933
4.37077 0.0707224
4.37099 0.0705103
4.37122 0.0702969
4.37145 0.0700822
4.37167 0.0698662
4.3719 0.069649
4.37213 0.0694306
4.37235 0.069211
4.37258 0.0689904
4.37281 0.0687686
4.37303 0.0685459
4.37326 0.0683221
4.37349 0.0680973
4.37371 0.0678717
4.37394 0.0676451
4.37417 0.0674177
4.37439 0.0671895
4.37462 0.0669605
4.37485 0.0667308
4.37507 0.0665003
4.3753 0.0662692
4.37553 0.0660374
4.37575 0.065805
4.37598 0.0655721
4.37621 0.0653386
4.37643 0.0651046
4.37666 0.0648702
4.37689 0.0646353
4.37711 0.0644
4.37734 0.0641643
4.37757 0.0639283
4.37779 0.063692
4.37802 0.0634553
4.37825 0.0632185
4.37847 0.0629814
4.3787 0.0627441
4.37893 0.0625067
4.37915 0.0622691
4.37938 0.0620315
4.37961 0.0617937
4.37983 0.0615559
4.38006 0.0613181
4.38029 0.0610803
4.38051 0.0608425
4.38074 0.0606048
4.38097 0.0603672
4.38119 0.0601296
4.38142 0.0598922
4.38165 0.059655
4.38187 0.0594179
4.3821 0.0591811
4.38233 0.0589445
4.38255 0.0587081
4.38278 0.058472
4.38301 0.0582362
4.38323 0.0580007
4.38346 0.0577656
4.38369 0.0575308
4.38391 0.0572964
4.38414 0.0570624
4.38437 0.0568288
4.38459 0.0565956
4.38482 0.0563629
4.38505 0.0561307
4.38527 0.055899
4.3855 0.0556678
4.38573 0.0554371
4.38595 0.0552069
4.38618 0.0549774
4.38641 0.0547484
4.38663 0.05452
4.38686 0.0542922
4.38709 0.054065
4.38731 0.0538385
4.38754 0.0536126
4.38777 0.0533874
4.38799 0.0531628
4.38822 0.052939
4.38845 0.0527159
4.38867 0.0524935
4.3889 0.0522718
4.38913 0.0520508
4.38935 0.0518307
4.38958 0.0516112
4.38981 0.0513926
4.39003 0.0511747
4.39026 0.0509577
4.39049 0.0507414
4.39071 0.050526
4.39094 0.0503114
4.39117 0.0500976
4.39139 0.0498847
4.39162 0.0496726
4.39185 0.0494614
4.39207 0.0492511
4.3923 0.0490416
4.39253 0.048833
4.39275 0.0486253
4.39298 0.0484185
4.39321 0.0482126
4.39343 0.0480076
4.39366 0.0478036
4.39389 0.0476004
4.39411 0.0473982
4.39434 0.0471969
4.39457 0.0469965
4.39479 0.0467971
4.39502 0.0465986
4.39525 0.0464011
4.39547 0.0462046
4.3957 0.0460089
4.39593 0.0458143
4.39615 0.0456206
4.39638 0.0454279
4.39661 0.0452361
4.39683 0.0450453
4.39706 0.0448555
4.39729 0.0446667
4.39751 0.0444789
4.39774 0.044292
4.39797 0.0441061
4.39819 0.0439212
4.39842 0.0437373
4.39865 0.0435544
4.39887 0.0433724
4.3991 0.0431915
4.39933 0.0430115
4.39955 0.0428325
4.39978 0.0426546
4.40001 0.0424776
4.40023 0.0423016
4.40046 0.0421265
4.40069 0.0419525
4.40091 0.0417795
4.40114 0.0416074
4.40137 0.0414364
4.40159 0.0412663
4.40182 0.0410972
4.40205 0.0409291
4.40227 0.040762
4.4025 0.0405958
4.40273 0.0404307
4.40295 0.0402665
4.40318 0.0401033
4.40341 0.0399411
4.40363 0.0397798
4.40386 0.0396195
4.40409 0.0394602
4.40431 0.0393019
4.40454 0.0391445
4.40477 0.0389881
4.40499 0.0388326
4.40522 0.0386781
4.40545 0.0385245
4.40567 0.0383719
4.4059 0.0382203
4.40613 0.0380696
4.40635 0.0379198
4.40658 0.037771
4.40681 0.0376231
4.40703 0.0374762
4.40726 0.0373302
4.40749 0.0371851
4.40771 0.0370409
4.40794 0.0368976
4.40817 0.0367553
4.40839 0.0366139
4.40862 0.0364734
4.40885 0.0363337
4.40907 0.036195
4.4093 0.0360572
4.40953 0.0359203
4.40975 0.0357843
4.40998 0.0356491
4.41021 0.0355149
4.41043 0.0353815
4.41066 0.035249
4.41089 0.0351173
4.41111 0.0349866
4.41134 0.0348566
4.41157 0.0347276
4.41179 0.0345994
4.41202 0.034472
4.41225 0.0343455
4.41247 0.0342198
4.4127 0.034095
4.41293 0.033971
4.41315 0.0338478
4.41338 0.0337254
4.41361 0.0336039
4.41383 0.0334832
4.41406 0.0333632
4.41429 0.0332441
4.41451 0.0331258
4.41474 0.0330083
4.41497 0.0328915
4.41519 0.0327756
4.41542 0.0326604
4.41565 0.032546
4.41587 0.0324324
4.4161 0.0323196
4.41633 0.0322075
4.41655 0.0320961
4.41678 0.0319855
4.41701 0.0318757
4.41723 0.0317666
4.41746 0.0316583
4.41769 0.0315507
4.41791 0.0314438
4.41814 0.0313376
4.41837 0.0312322
4.41859 0.0311275
4.41882 0.0310235
4.41905 0.0309202
4.41927 0.0308176
4.4195 0.0307157
4.41973 0.0306144
4.41995 0.0305139
4.42018 0.0304141
4.42041 0.0303149
4.42063 0.0302164
4.42086 0.0301186
4.42109 0.0300215
4.42131 0.029925
4.42154 0.0298291
4.42177 0.029734
4.42199 0.0296394
4.42222 0.0295455
4.42245 0.0294523
4.42267 0.0293597
4.4229 0.0292677
4.42313 0.0291763
4.42335 0.0290856
4.42358 0.0289954
4.42381 0.0289059
4.42403 0.028817
4.42426 0.0287287
4.42449 0.028641
4.42471 0.0285538
4.42494 0.0284673
4.42517 0.0283813
4.42539 0.028296
4.42562 0.0282112
4.42585 0.028127
4.42607 0.0280433
4.4263 0.0279602
4.42653 0.0278777
4.42675 0.0277957
4.42698 0.0277143
4.42721 0.0276334
4.42743 0.0275531
4.42766 0.0274733
4.42789 0.027394
4.42811 0.0273153
4.42834 0.027237
4.42857 0.0271594
4.42879 0.0270822
4.42902 0.0270055
4.42925 0.0269294
4.42947 0.0268537
4.4297 0.0267786
4.42993 0.0267039
4.43015 0.0266298
4.43038 0.0265561
4.43061 0.0264829
4.43083 0.0264102
4.43106 0.026338
4.43129 0.0262663
4.43151 0.026195
4.43174 0.0261242
4.43197 0.0260538
4.43219 0.0259839
4.43242 0.0259145
4.43265 0.0258455
4.43287 0.025777
4.4331 0.0257089
4.43333 0.0256413
4.43355 0.0255741
4.43378 0.0255073
4.43401 0.0254409
4.43423 0.025375
4.43446 0.0253095
4.43469 0.0252444
4.43491 0.0251798
4.43514 0.0251155
4.43537 0.0250517
4.43559 0.0249882
4.43582 0.0249252
4.43605 0.0248625
4.43627 0.0248003
4.4365 0.0247384
4.43673 0.024677
4.43695 0.0246159
4.43718 0.0245552
4.43741 0.0244949
4.43763 0.024435
4.43786 0.0243754
4.43809 0.0243162
4.43831 0.0242574
4.43854 0.0241989
4.43877 0.0241408
4.43899 0.024083
4.43922 0.0240256
4.43945 0.0239686
4.43967 0.0239119
4.4399 0.0238555
4.44013 0.0237995
4.44035 0.0237438
4.44058 0.0236885
4.44081 0.0236335
4.44103 0.0235788
4.44126 0.0235244
4.44149 0.0234704
4.44171 0.0234167
4.44194 0.0233633
4.44217 0.0233102
4.44239 0.0232575
4.44262 0.023205
4.44285 0.0231529
4.44307 0.023101
4.4433 0.0230495
4.44353 0.0229983
4.44375 0.0229473
4.44398 0.0228967
4.44421 0.0228463
4.44443 0.0227963
4.44466 0.0227465
4.44489 0.022697
4.44511 0.0226478
4.44534 0.0225988
4.44557 0.0225502
4.44579 0.0225018
4.44602 0.0224537
4.44625 0.0224058
4.44647 0.0223583
4.4467 0.022311
4.44693 0.0222639
4.44715 0.0222171
4.44738 0.0221706
4.44761 0.0221243
4.44783 0.0220783
4.44806 0.0220325
4.44829 0.021987
4.44851 0.0219417
4.44874 0.0218966
4.44897 0.0218518
4.44919 0.0218073
4.44942 0.0217629
4.44965 0.0217189
4.44987 0.021675
4.4501 0.0216314
4.45033 0.021588
4.45055 0.0215448
4.45078 0.0215019
4.45101 0.0214591
4.45123 0.0214166
4.45146 0.0213743
4.45169 0.0213323
4.45191 0.0212904
4.45214 0.0212488
4.45237 0.0212073
4.45259 0.0211661
4.45282 0.0211251
4.45305 0.0210843
4.45327 0.0210437
4.4535 0.0210033
4.45373 0.0209631
4.45395 0.020923
4.45418 0.0208832
4.45441 0.0208436
4.45463 0.0208042
4.45486 0.0207649
4.45509 0.0207259
4.45531 0.020687
4.45554 0.0206483
4.45577 0.0206098
4.45599 0.0205715
4.45622 0.0205333
4.45645 0.0204954
4.45667 0.0204576
4.4569 0.02042
4.45713 0.0203825
4.45735 0.0203453
4.45758 0.0203082
4.45781 0.0202712
4.45803 0.0202345
4.45826 0.0201979
4.45849 0.0201615
4.45871 0.0201252
4.45894 0.0200891
4.45917 0.0200531
4.45939 0.0200173
4.45962 0.0199817
4.45985 0.0199462
4.46007 0.0199109
4.4603 0.0198757
4.46053 0.0198407
4.46075 0.0198058
4.46098 0.019771
4.46121 0.0197365
4.46143 0.019702
4.46166 0.0196677
4.46189 0.0196336
4.46211 0.0195996
4.46234 0.0195657
4.46257 0.0195319
4.46279 0.0194983
4.46302 0.0194649
4.46325 0.0194316
4.46347 0.0193984
4.4637 0.0193653
4.46393 0.0193324
4.46415 0.0192996
4.46438 0.0192669
4.46461 0.0192343
4.46483 0.0192019
4.46506 0.0191696
4.46529 0.0191374
4.46551 0.0191054
4.46574 0.0190734
4.46597 0.0190416
4.46619 0.0190099
4.46642 0.0189784
4.46665 0.0189469
4.46687 0.0189156
4.4671 0.0188843
4.46733 0.0188532
4.46755 0.0188222
4.46778 0.0187913
4.46801 0.0187606
4.46823 0.0187299
4.46846 0.0186993
4.46869 0.0186689
4.46891 0.0186385
4.46914 0.0186083
4.46937 0.0185781
4.46959 0.0185481
4.46982 0.0185182
4.47005 0.0184883
4.47027 0.0184586
4.4705 0.018429
4.47073 0.0183995
4.47095 0.01837
4.47118 0.0183407
4.47141 0.0183114
4.47163 0.0182823
4.47186 0.0182533
4.47209 0.0182243
4.47231 0.0181954
4.47254 0.0181667
4.47277 0.018138
4.47299 0.0181094
4.47322 0.0180809
4.47345 0.0180525
4.47367 0.0180241
4.4739 0.0179959
4.47413 0.0179677
4.47435 0.0179397
4.47458 0.0179117
4.47481 0.0178838
4.47503 0.017856
4.47526 0.0178282
4.47549 0.0178006
4.47571 0.017773
4.47594 0.0177455
4.47617 0.0177181
4.47639 0.0176908
4.47662 0.0176635
4.47685 0.0176363
4.47707 0.0176092
4.4773 0.0175822
4.47753 0.0175553
4.47775 0.0175284
4.47798 0.0175016
4.47821 0.0174748
4.47843 0.0174482
4.47866 0.0174216
4.47889 0.0173951
4.47911 0.0173686
4.47934 0.0173423
4.47957 0.017316
4.47979 0.0172897
4.48002 0.0172636
4.48025 0.0172375
4.48047 0.0172114
4.4807 0.0171855
4.48093 0.0171596
4.48115 0.0171337
4.48138 0.0171079
4.48161 0.0170822
4.48183 0.0170566
4.48206 0.017031
4.48229 0.0170055
4.48251 0.01698
4.48274 0.0169547
4.48297 0.0169293
4.48319 0.016904
4.48342 0.0168788
4.48365 0.0168537
4.48387 0.0168286
4.4841 0.0168036
4.48433 0.0167786
4.48455 0.0167537
4.48478 0.0167288
4.48501 0.016704
4.48523 0.0166792
4.48546 0.0166545
4.48569 0.0166299
4.48591 0.0166053
4.48614 0.0165808
4.48637 0.0165563
4.48659 0.0165319
4.48682 0.0165075
4.48705 0.0164832
4.48727 0.0164589
4.4875 0.0164347
4.48773 0.0164106
4.48795 0.0163865
4.48818 0.0163624
4.48841 0.0163384
4.48863 0.0163144
4.48886 0.0162905
4.48909 0.0162667
4.48931 0.0162428
4.48954 0.0162191
4.48977 0.0161954
4.48999 0.0161717
4.49022 0.0161481
4.49045 0.0161245
4.49067 0.016101
4.4909 0.0160775
4.49113 0.016054
4.49135 0.0160306
4.49158 0.0160073
4.49181 0.015984
4.49203 0.0159607
4.49226 0.0159375
4.49249 0.0159144
4.49271 0.0158912
4.49294 0.0158681
4.49317 0.0158451
4.49339 0.0158221
4.49362 0.0157992
4.49385 0.0157762
4.49407 0.0157534
4.4943 0.0157305
4.49453 0.0157078
4.49475 0.015685
4.49498 0.0156623
4.49521 0.0156396
4.49543 0.015617
4.49566 0.0155944
4.49589 0.0155719
4.49611 0.0155494
4.49634 0.0155269
4.49657 0.0155045
4.49679 0.0154821
4.49702 0.0154597
4.49725 0.0154374
4.49747 0.0154151
4.4977 0.0153929
4.49793 0.0153707
4.49815 0.0153485
4.49838 0.0153264
4.49861 0.0153043
4.49883 0.0152822
4.49906 0.0152602
4.49929 0.0152382
4.49951 0.0152163
4.49974 0.0151944
4.49997 0.0151725
4.50019 0.0151506
4.50042 0.0151288
4.50065 0.015107
4.50087 0.0150853
4.5011 0.0150636
4.50133 0.0150419
4.50155 0.0150203
4.50178 0.0149987
4.50201 0.0149771
4.50223 0.0149556
4.50246 0.0149341
4.50269 0.0149126
4.50291 0.0148912
4.50314 0.0148698
4.50337 0.0148484
4.50359 0.014827
4.50382 0.0148057
4.50405 0.0147845
4.50427 0.0147632
4.5045 0.014742
4.50473 0.0147208
4.50495 0.0146997
4.50518 0.0146785
4.50541 0.0146575
4.50563 0.0146364
4.50586 0.0146154
4.50609 0.0145944
4.50631 0.0145734
4.50654 0.0145525
4.50677 0.0145316
4.50699 0.0145107
4.50722 0.0144898
4.50745 0.014469
4.50767 0.0144482
4.5079 0.0144275
4.50813 0.0144068
4.50835 0.0143861
4.50858 0.0143654
4.50881 0.0143447
4.50903 0.0143241
4.50926 0.0143035
4.50949 0.014283
4.50971 0.0142625
4.50994 0.014242
4.51017 0.0142215
4.51039 0.0142011
4.51062 0.0141806
4.51085 0.0141603
4.51107 0.0141399
4.5113 0.0141196
4.51153 0.0140993
4.51175 0.014079
4.51198 0.0140587
4.51221 0.0140385
4.51243 0.0140183
4.51266 0.0139982
4.51289 0.013978
4.51311 0.0139579
4.51334 0.0139378
4.51357 0.0139178
4.51379 0.0138977
4.51402 0.0138777
4.51425 0.0138577
4.51447 0.0138378
4.5147 0.0138179
4.51493 0.013798
4.51515 0.0137781
4.51538 0.0137582
4.51561 0.0137384
4.51583 0.0137186
4.51606 0.0136989
4.51629 0.0136791
4.51651 0.0136594
4.51674 0.0136397
4.51697 0.01362
4.51719 0.0136004
4.51742 0.0135808
4.51765 0.0135612
4.51787 0.0135416
4.5181 0.0135221
4.51833 0.0135026
4.51855 0.0134831
4.51878 0.0134636
4.51901 0.0134442
4.51923 0.0134247
4.51946 0.0134054
4.51969 0.013386
4.51991 0.0133666
4.52014 0.0133473
4.52037 0.013328
4.52059 0.0133088
4.52082 0.0132895
4.52105 0.0132703
4.52127 0.0132511
4.5215 0.0132319
4.52173 0.0132128
4.52195 0.0131937
4.52218 0.0131746
4.52241 0.0131555
4.52263 0.0131364
4.52286 0.0131174
4.52309 0.0130984
4.52331 0.0130794
4.52354 0.0130605
4.52377 0.0130416
4.52399 0.0130227
4.52422 0.0130038
4.52445 0.0129849
4.52467 0.0129661
4.5249 0.0129473
4.52513 0.0129285
4.52535 0.0129097
4.52558 0.012891
4.52581 0.0128723
4.52603 0.0128536
4.52626 0.0128349
4.52649 0.0128162
4.52671 0.0127976
4.52694 0.012779
4.52717 0.0127604
4.52739 0.0127419
4.52762 0.0127234
4.52785 0.0127048
4.52807 0.0126864
4.5283 0.0126679
4.52853 0.0126495
4.52875 0.012631
4.52898 0.0126127
4.52921 0.0125943
4.52943 0.0125759
4.52966 0.0125576
4.52989 0.0125393
4.53011 0.012521
4.53034 0.0125028
4.53057 0.0124845
4.53079 0.0124663
4.53102 0.0124482
4.53125 0.01243
4.53147 0.0124118
4.5317 0.0123937
4.53193 0.0123756
4.53215 0.0123576
4.53238 0.0123395
4.53261 0.0123215
4.53283 0.0123035
4.53306 0.0122855
4.53329 0.0122675
4.53351 0.0122496
4.53374 0.0122317
4.53397 0.0122138
4.53419 0.0121959
4.53442 0.0121781
4.53465 0.0121602
4.53487 0.0121424
4.5351 0.0121246
4.53533 0.0121069
4.53555 0.0120892
4.53578 0.0120714
4.53601 0.0120537
4.53623 0.0120361
4.53646 0.0120184
4.53669 0.0120008
4.53691 0.0119832
4.53714 0.0119656
4.53737 0.0119481
4.53759 0.0119305
4.53782 0.011913
4.53805 0.0118955
4.53827 0.011878
4.5385 0.0118606
4.53873 0.0118432
4.53895 0.0118258
4.53918 0.0118084
4.53941 0.011791
4.53963 0.0117737
4.53986 0.0117564
4.54009 0.0117391
4.54031 0.0117218
4.54054 0.0117045
4.54077 0.0116873
4.54099 0.0116701
4.54122 0.0116529
4.54145 0.0116358
4.54167 0.0116186
4.5419 0.0116015
4.54213 0.0115844
4.54235 0.0115673
4.54258 0.0115503
4.54281 0.0115332
4.54303 0.0115162
4.54326 0.0114992
4.54349 0.0114823
4.54371 0.0114653
4.54394 0.0114484
4.54417 0.0114315
4.54439 0.0114146
4.54462 0.0113978
4.54485 0.0113809
4.54507 0.0113641
4.5453 0.0113473
4.54553 0.0113306
4.54575 0.0113138
4.54598 0.0112971
4.54621 0.0112804
4.54643 0.0112637
4.54666 0.011247
4.54689 0.0112304
4.54711 0.0112138
4.54734 0.0111972
4.54757 0.0111806
4.54779 0.0111641
4.54802 0.0111475
4.54825 0.011131
4.54847 0.0111145
4.5487 0.0110981
4.54893 0.0110816
4.54915 0.0110652
4.54938 0.0110488
4.54961 0.0110324
4.54983 0.011016
4.55006 0.0109997
4.55029 0.0109834
4.55051 0.0109671
4.55074 0.0109508
4.55097 0.0109346
4.55119 0.0109183
4.55142 0.0109021
4.55165 0.0108859
4.55187 0.0108698
4.5521 0.0108536
4.55233 0.0108375
4.55255 0.0108214
4.55278 0.0108053
4.55301 0.0107892
4.55323 0.0107732
4.55346 0.0107572
4.55369 0.0107412
4.55391 0.0107252
4.55414 0.0107093
4.55437 0.0106933
4.55459 0.0106774
4.55482 0.0106615
4.55505 0.0106457
4.55527 0.0106298
4.5555 0.010614
4.55573 0.0105982
4.55595 0.0105824
4.55618 0.0105666
4.55641 0.0105509
4.55663 0.0105352
4.55686 0.0105195
4.55709 0.0105038
4.55731 0.0104882
4.55754 0.0104725
4.55777 0.0104569
4.55799 0.0104413
4.55822 0.0104257
4.55845 0.0104102
4.55867 0.0103947
4.5589 0.0103792
4.55913 0.0103637
4.55935 0.0103482
4.55958 0.0103328
4.55981 0.0103173
4.56003 0.0103019
4.56026 0.0102866
4.56049 0.0102712
4.56071 0.0102559
4.56094 0.0102405
4.56117 0.0102253
4.56139 0.01021
4.56162 0.0101947
4.56185 0.0101795
4.56207 0.0101643
4.5623 0.0101491
4.56253 0.0101339
4.56275 0.0101188
4.56298 0.0101036
4.56321 0.0100885
4.56343 0.0100734
4.56366 0.0100584
4.56389 0.0100433
4.56411 0.0100283
4.56434 0.0100133
4.56457 0.00999833
4.56479 0.00998337
4.56502 0.00996843
4.56525 0.00995351
4.56547 0.00993861
4.5657 0.00992374
4.56593 0.00990888
4.56615 0.00989404
4.56638 0.00987923
4.56661 0.00986444
4.56683 0.00984966
4.56706 0.00983491
4.56729 0.00982018
4.56751 0.00980547
4.56774 0.00979078
4.56797 0.00977611
4.56819 0.00976146
4.56842 0.00974683
4.56865 0.00973223
4.56887 0.00971764
4.5691 0.00970308
4.56933 0.00968853
4.56955 0.00967401
4.56978 0.0096595
4.57001 0.00964502
4.57023 0.00963056
4.57046 0.00961612
4.57069 0.0096017
4.57091 0.0095873
4.57114 0.00957292
4.57137 0.00955856
4.57159 0.00954422
4.57182 0.0095299
4.57205 0.0095156
4.57227 0.00950133
4.5725 0.00948707
4.57273 0.00947283
4.57295 0.00945862
4.57318 0.00944442
4.57341 0.00943025
4.57363 0.00941609
4.57386 0.00940196
4.57409 0.00938785
4.57431 0.00937375
4.57454 0.00935968
4.57477 0.00934563
4.57499 0.0093316
4.57522 0.00931759
4.57545 0.0093036
4.57567 0.00928963
4.5759 0.00927568
4.57613 0.00926175
4.57635 0.00924784
4.57658 0.00923395
4.57681 0.00922008
4.57703 0.00920623
4.57726 0.0091924
4.57749 0.00917859
4.57771 0.0091648
4.57794 0.00915104
4.57817 0.00913729
4.57839 0.00912356
4.57862 0.00910985
4.57885 0.00909617
4.57907 0.0090825
4.5793 0.00906885
4.57953 0.00905522
4.57975 0.00904162
4.57998 0.00902803
4.58021 0.00901446
4.58043 0.00900092
4.58066 0.00898739
4.58089 0.00897388
4.58111 0.0089604
4.58134 0.00894693
4.58157 0.00893348
4.58179 0.00892006
4.58202 0.00890665
4.58225 0.00889326
4.58247 0.0088799
4.5827 0.00886655
4.58293 0.00885322
4.58315 0.00883991
4.58338 0.00882663
4.58361 0.00881336
4.58383 0.00880011
4.58406 0.00878688
4.58429 0.00877367
4.58451 0.00876049
4.58474 0.00874732
4.58497 0.00873417
4.58519 0.00872104
4.58542 0.00870793
4.58565 0.00869484
4.58587 0.00868177
4.5861 0.00866872
4.58633 0.00865569
4.58655 0.00864267
4.58678 0.00862968
4.58701 0.00861671
4.58723 0.00860376
4.58746 0.00859082
4.58769 0.00857791
4.58791 0.00856502
4.58814 0.00855214
4.58837 0.00853929
4.58859 0.00852645
4.58882 0.00851363
4.58905 0.00850084
4.58927 0.00848806
4.5895 0.0084753
4.58973 0.00846256
4.58995 0.00844984
4.59018 0.00843714
4.59041 0.00842446
4.59063 0.0084118
4.59086 0.00839916
4.59109 0.00838654
4.59131 0.00837393
4.59154 0.00836135
4.59177 0.00834878
4.59199 0.00833624
4.59222 0.00832371
4.59245 0.0083112
4.59267 0.00829872
4.5929 0.00828625
4.59313 0.0082738
4.59335 0.00826137
4.59358 0.00824895
4.59381 0.00823656
4.59403 0.00822419
4.59426 0.00821183
4.59449 0.0081995
4.59471 0.00818718
4.59494 0.00817488
4.59517 0.0081626
4.59539 0.00815034
4.59562 0.0081381
4.59585 0.00812588
4.59607 0.00811367
4.5963 0.00810149
4.59653 0.00808932
4.59675 0.00807718
4.59698 0.00806505
4.59721 0.00805294
4.59743 0.00804085
4.59766 0.00802878
4.59789 0.00801672
4.59811 0.00800469
4.59834 0.00799267
4.59857 0.00798068
4.59879 0.0079687
4.59902 0.00795674
4.59925 0.0079448
4.59947 0.00793287
4.5997 0.00792097
4.59993 0.00790908
4.60015 0.00789722
4.60038 0.00788537
4.60061 0.00787354
4.60083 0.00786173
4.60106 0.00784993
4.60129 0.00783816
4.60151 0.0078264
4.60174 0.00781466
4.60197 0.00780294
4.60219 0.00779124
4.60242 0.00777956
4.60265 0.00776789
4.60287 0.00775625
4.6031 0.00774462
4.60333 0.00773301
4.60355 0.00772142
4.60378 0.00770984
4.60401 0.00769829
4.60423 0.00768675
4.60446 0.00767523
4.60469 0.00766373
4.60491 0.00765225
4.60514 0.00764078
4.60537 0.00762934
4.60559 0.00761791
4.60582 0.0076065
4.60605 0.0075951
4.60627 0.00758373
4.6065 0.00757237
4.60673 0.00756103
4.60695 0.00754971
4.60718 0.00753841
4.60741 0.00752712
4.60763 0.00751586
4.60786 0.00750461
4.60809 0.00749338
4.60831 0.00748216
4.60854 0.00747097
4.60877 0.00745979
4.60899 0.00744863
4.60922 0.00743748
4.60945 0.00742636
4.60967 0.00741525
4.6099 0.00740416
4.61013 0.00739309
4.61035 0.00738203
4.61058 0.007371
4.61081 0.00735998
4.61103 0.00734897
4.61126 0.00733799
4.61149 0.00732702
4.61171 0.00731607
4.61194 0.00730514
4.61217 0.00729422
4.61239 0.00728333
4.61262 0.00727245
4.61285 0.00726158
4.61307 0.00725074
4.6133 0.00723991
4.61353 0.0072291
4.61375 0.0072183
4.61398 0.00720753
4.61421 0.00719677
4.61443 0.00718603
4.61466 0.0071753
4.61489 0.00716459
4.61511 0.0071539
4.61534 0.00714323
4.61557 0.00713257
4.61579 0.00712193
4.61602 0.00711131
4.61625 0.00710071
4.61647 0.00709012
4.6167 0.00707955
4.61693 0.00706899
4.61715 0.00705846
4.61738 0.00704794
4.61761 0.00703743
4.61783 0.00702695
4.61806 0.00701648
4.61829 0.00700602
4.61851 0.00699559
4.61874 0.00698517
4.61897 0.00697476
4.61919 0.00696438
4.61942 0.00695401
4.61965 0.00694366
4.61987 0.00693332
4.6201 0.006923
4.62033 0.0069127
4.62055 0.00690241
4.62078 0.00689214
4.62101 0.00688189
4.62123 0.00687166
4.62146 0.00686144
4.62169 0.00685123
4.62191 0.00684105
4.62214 0.00683088
4.62237 0.00682072
4.62259 0.00681058
4.62282 0.00680046
4.62305 0.00679036
4.62327 0.00678027
4.6235 0.0067702
4.62373 0.00676014
4.62395 0.0067501
4.62418 0.00674008
4.62441 0.00673007
4.62463 0.00672008
4.62486 0.00671011
4.62509 0.00670015
4.62531 0.00669021
4.62554 0.00668028
4.62577 0.00667037
4.62599 0.00666048
4.62622 0.0066506
4.62645 0.00664074
4.62667 0.00663089
4.6269 0.00662106
4.62713 0.00661125
4.62735 0.00660145
4.62758 0.00659167
4.62781 0.0065819
4.62803 0.00657215
4.62826 0.00656242
4.62849 0.0065527
4.62871 0.00654299
4.62894 0.00653331
4.62917 0.00652364
4.62939 0.00651398
4.62962 0.00650434
4.62985 0.00649472
4.63007 0.00648511
4.6303 0.00647551
4.63053 0.00646594
4.63075 0.00645638
4.63098 0.00644683
4.63121 0.0064373
4.63143 0.00642778
4.63166 0.00641828
4.63189 0.0064088
4.63211 0.00639933
4.63234 0.00638988
4.63257 0.00638044
4.63279 0.00637102
4.63302 0.00636161
4.63325 0.00635222
4.63347 0.00634284
4.6337 0.00633348
4.63393 0.00632414
4.63415 0.00631481
4.63438 0.00630549
4.63461 0.00629619
4.63483 0.00628691
4.63506 0.00627764
4.63529 0.00626838
4.63551 0.00625914
4.63574 0.00624992
4.63597 0.00624071
4.63619 0.00623152
4.63642 0.00622234
4.63665 0.00621317
4.63687 0.00620402
4.6371 0.00619489
4.63733 0.00618577
4.63755 0.00617667
4.63778 0.00616758
4.63801 0.0061585
4.63823 0.00614944
4.63846 0.0061404
4.63869 0.00613137
4.63891 0.00612235
4.63914 0.00611335
4.63937 0.00610437
4.63959 0.0060954
4.63982 0.00608644
4.64005 0.0060775
4.64027 0.00606857
4.6405 0.00605966
4.64073 0.00605076
4.64095 0.00604188
4.64118 0.00603301
4.64141 0.00602416
4.64163 0.00601532
4.64186 0.00600649
4.64209 0.00599768
4.64231 0.00598889
4.64254 0.00598011
4.64277 0.00597134
4.64299 0.00596259
4.64322 0.00595385
4.64345 0.00594513
4.64367 0.00593642
4.6439 0.00592772
4.64413 0.00591904
4.64435 0.00591037
4.64458 0.00590172
4.64481 0.00589308
4.64503 0.00588446
4.64526 0.00587585
4.64549 0.00586725
4.64571 0.00585867
4.64594 0.0058501
4.64617 0.00584155
4.64639 0.00583301
4.64662 0.00582448
4.64685 0.00581597
4.64707 0.00580748
4.6473 0.00579899
4.64753 0.00579052
4.64775 0.00578207
4.64798 0.00577363
4.64821 0.0057652
4.64843 0.00575678
4.64866 0.00574838
4.64889 0.00574
4.64911 0.00573163
4.64934 0.00572327
4.64957 0.00571492
4.64979 0.00570659
4.65002 0.00569827
4.65025 0.00568997
4.65047 0.00568168
4.6507 0.0056734
4.65093 0.00566514
4.65115 0.00565689
4.65138 0.00564865
4.65161 0.00564043
4.65183 0.00563222
4.65206 0.00562403
4.65229 0.00561585
4.65251 0.00560768
4.65274 0.00559953
4.65297 0.00559138
4.65319 0.00558326
4.65342 0.00557514
4.65365 0.00556704
4.65387 0.00555895
4.6541 0.00555088
4.65433 0.00554282
4.65455 0.00553477
4.65478 0.00552674
4.65501 0.00551871
4.65523 0.00551071
4.65546 0.00550271
4.65569 0.00549473
4.65591 0.00548676
4.65614 0.0054788
4.65637 0.00547086
4.65659 0.00546293
4.65682 0.00545502
4.65705 0.00544711
4.65727 0.00543922
4.6575 0.00543135
4.65773 0.00542348
4.65795 0.00541563
4.65818 0.00540779
4.65841 0.00539997
4.65863 0.00539216
4.65886 0.00538436
4.65909 0.00537657
4.65931 0.00536879
4.65954 0.00536103
4.65977 0.00535329
4.65999 0.00534555
4.66022 0.00533783
4.66045 0.00533012
4.66067 0.00532242
4.6609 0.00531474
4.66113 0.00530706
4.66135 0.0052994
4.66158 0.00529176
4.66181 0.00528412
4.66203 0.0052765
4.66226 0.00526889
4.66249 0.0052613
4.66271 0.00525371
4.66294 0.00524614
4.66317 0.00523858
4.66339 0.00523104
4.66362 0.0052235
4.66385 0.00521598
4.66407 0.00520847
4.6643 0.00520097
4.66453 0.00519349
4.66475 0.00518602
4.66498 0.00517856
4.66521 0.00517111
4.66543 0.00516367
4.66566 0.00515625
4.66589 0.00514884
4.66611 0.00514144
4.66634 0.00513405
4.66657 0.00512668
4.66679 0.00511932
4.66702 0.00511197
4.66725 0.00510463
4.66747 0.0050973
4.6677 0.00508999
4.66793 0.00508269
4.66815 0.0050754
4.66838 0.00506812
4.66861 0.00506086
4.66883 0.0050536
4.66906 0.00504636
4.66929 0.00503913
4.66951 0.00503191
4.66974 0.00502471
4.66997 0.00501751
4.67019 0.00501033
4.67042 0.00500316
4.67065 0.004996
4.67087 0.00498885
4.6711 0.00498172
4.67133 0.0049746
4.67155 0.00496748
4.67178 0.00496038
4.67201 0.0049533
4.67223 0.00494622
4.67246 0.00493915
4.67269 0.0049321
4.67291 0.00492506
4.67314 0.00491803
4.67337 0.00491101
4.67359 0.004904
4.67382 0.00489701
4.67405 0.00489002
4.67427 0.00488305
4.6745 0.00487609
4.67473 0.00486914
4.67495 0.0048622
4.67518 0.00485528
4.67541 0.00484836
4.67563 0.00484146
4.67586 0.00483456
4.67609 0.00482768
4.67631 0.00482081
4.67654 0.00481396
4.67677 0.00480711
4.67699 0.00480027
4.67722 0.00479345
4.67745 0.00478663
4.67767 0.00477983
4.6779 0.00477304
4.67813 0.00476626
4.67835 0.00475949
4.67858 0.00475273
4.67881 0.00474599
4.67903 0.00473925
4.67926 0.00473253
4.67949 0.00472581
4.67971 0.00471911
4.67994 0.00471242
4.68017 0.00470574
4.68039 0.00469907
4.68062 0.00469241
4.68085 0.00468576
4.68107 0.00467913
4.6813 0.0046725
4.68153 0.00466589
4.68175 0.00465928
4.68198 0.00465269
4.68221 0.00464611
4.68243 0.00463953
4.68266 0.00463297
4.68289 0.00462642
4.68311 0.00461988
4.68334 0.00461336
4.68357 0.00460684
4.68379 0.00460033
4.68402 0.00459383
4.68425 0.00458735
4.68447 0.00458087
4.6847 0.00457441
4.68493 0.00456795
4.68515 0.00456151
4.68538 0.00455508
4.68561 0.00454866
4.68583 0.00454224
4.68606 0.00453584
4.68629 0.00452945
4.68651 0.00452307
4.68674 0.0045167
4.68697 0.00451034
4.68719 0.00450399
4.68742 0.00449766
4.68765 0.00449133
4.68787 0.00448501
4.6881 0.0044787
4.68833 0.0044724
4.68855 0.00446612
4.68878 0.00445984
4.68901 0.00445357
4.68923 0.00444732
4.68946 0.00444107
4.68969 0.00443484
4.68991 0.00442861
4.69014 0.0044224
4.69037 0.00441619
4.69059 0.00441
4.69082 0.00440381
4.69105 0.00439764
4.69127 0.00439147
4.6915 0.00438532
4.69173 0.00437917
4.69195 0.00437304
4.69218 0.00436692
4.69241 0.0043608
4.69263 0.0043547
4.69286 0.0043486
4.69309 0.00434252
4.69331 0.00433644
4.69354 0.00433038
4.69377 0.00432433
4.69399 0.00431828
4.69422 0.00431225
4.69445 0.00430622
4.69467 0.00430021
4.6949 0.0042942
4.69513 0.00428821
4.69535 0.00428222
4.69558 0.00427624
4.69581 0.00427028
4.69603 0.00426432
4.69626 0.00425837
4.69649 0.00425244
4.69671 0.00424651
4.69694 0.00424059
4.69717 0.00423468
4.69739 0.00422879
4.69762 0.0042229
4.69785 0.00421702
4.69807 0.00421115
4.6983 0.00420529
4.69853 0.00419944
4.69875 0.0041936
4.69898 0.00418776
4.69921 0.00418194
4.69943 0.00417613
4.69966 0.00417033


==> data/theor/theor_dstpdstm_tab.dat <==
4.01989 0
4.02011 0.0020736
4.02034 0.0107884
4.02057 0.0232288
4.02079 0.0384879
4.02102 0.056102
4.02125 0.075769
4.02147 0.097268
4.0217 0.120425
4.02193 0.145098
4.02215 0.171166
4.02238 0.198522
4.02261 0.227073
4.02283 0.256734
4.02306 0.287427
4.02329 0.319082
4.02351 0.351631
4.02374 0.385012
4.02397 0.419169
4.02419 0.454044
4.02442 0.489588
4.02465 0.525749
4.02487 0.562481
4.0251 0.599739
4.02533 0.637481
4.02555 0.675664
4.02578 0.714249
4.02601 0.7532
4.02623 0.792478
4.02646 0.83205
4.02669 0.871883
4.02691 0.911943
4.02714 0.952199
4.02737 0.992623
4.02759 1.03318
4.02782 1.07386
4.02805 1.11461
4.02827 1.15543
4.0285 1.19628
4.02873 1.23714
4.02895 1.27798
4.02918 1.31879
4.02941 1.35955
4.02963 1.40023
4.02986 1.44081
4.03009 1.48128
4.03031 1.52162
4.03054 1.56181
4.03077 1.60183
4.03099 1.64167
4.03122 1.68131
4.03145 1.72074
4.03167 1.75995
4.0319 1.79892
4.03213 1.83763
4.03235 1.87608
4.03258 1.91426
4.03281 1.95215
4.03303 1.98974
4.03326 2.02702
4.03349 2.06399
4.03371 2.10063
4.03394 2.13693
4.03417 2.17289
4.03439 2.2085
4.03462 2.24375
4.03485 2.27863
4.03507 2.31315
4.0353 2.34728
4.03553 2.38103
4.03575 2.41439
4.03598 2.44735
4.03621 2.47991
4.03643 2.51207
4.03666 2.54382
4.03689 2.57516
4.03711 2.60608
4.03734 2.63658
4.03757 2.66665
4.03779 2.69631
4.03802 2.72553
4.03825 2.75432
4.03847 2.78268
4.0387 2.81061
4.03893 2.8381
4.03915 2.86516
4.03938 2.89178
4.03961 2.91795
4.03983 2.94369
4.04006 2.96899
4.04029 2.99385
4.04051 3.01827
4.04074 3.04225
4.04097 3.06578
4.04119 3.08888
4.04142 3.11154
4.04165 3.13376
4.04187 3.15554
4.0421 3.17689
4.04233 3.1978
4.04255 3.21827
4.04278 3.23832
4.04301 3.25793
4.04323 3.27711
4.04346 3.29587
4.04369 3.31419
4.04391 3.3321
4.04414 3.34958
4.04437 3.36664
4.04459 3.38329
4.04482 3.39952
4.04505 3.41534
4.04527 3.43075
4.0455 3.44575
4.04573 3.46035
4.04595 3.47454
4.04618 3.48834
4.04641 3.50174
4.04663 3.51474
4.04686 3.52736
4.04709 3.53959
4.04731 3.55144
4.04754 3.56291
4.04777 3.57399
4.04799 3.58471
4.04822 3.59505
4.04845 3.60503
4.04867 3.61465
4.0489 3.6239
4.04913 3.6328
4.04935 3.64134
4.04958 3.64954
4.04981 3.65739
4.05003 3.6649
4.05026 3.67207
4.05049 3.6789
4.05071 3.68541
4.05094 3.69158
4.05117 3.69744
4.05139 3.70297
4.05162 3.70819
4.05185 3.7131
4.05207 3.7177
4.0523 3.72199
4.05253 3.72598
4.05275 3.72968
4.05298 3.73308
4.05321 3.7362
4.05343 3.73903
4.05366 3.74158
4.05389 3.74385
4.05411 3.74585
4.05434 3.74758
4.05457 3.74904
4.05479 3.75024
4.05502 3.75118
4.05525 3.75187
4.05547 3.75231
4.0557 3.7525
4.05593 3.75245
4.05615 3.75216
4.05638 3.75163
4.05661 3.75088
4.05683 3.74989
4.05706 3.74868
4.05729 3.74725
4.05751 3.7456
4.05774 3.74375
4.05797 3.74168
4.05819 3.7394
4.05842 3.73692
4.05865 3.73425
4.05887 3.73138
4.0591 3.72832
4.05933 3.72507
4.05955 3.72163
4.05978 3.71801
4.06001 3.71422
4.06023 3.71025
4.06046 3.70612
4.06069 3.70181
4.06091 3.69734
4.06114 3.69271
4.06137 3.68792
4.06159 3.68298
4.06182 3.67788
4.06205 3.67264
4.06227 3.66726
4.0625 3.66173
4.06273 3.65606
4.06295 3.65026
4.06318 3.64433
4.06341 3.63827
4.06363 3.63208
4.06386 3.62576
4.06409 3.61933
4.06431 3.61278
4.06454 3.60611
4.06477 3.59934
4.06499 3.59245
4.06522 3.58546
4.06545 3.57836
4.06567 3.57117
4.0659 3.56387
4.06613 3.55648
4.06635 3.549
4.06658 3.54142
4.06681 3.53376
4.06703 3.52602
4.06726 3.51819
4.06749 3.51028
4.06771 3.50229
4.06794 3.49423
4.06817 3.48609
4.06839 3.47788
4.06862 3.46961
4.06885 3.46127
4.06907 3.45286
4.0693 3.44439
4.06953 3.43587
4.06975 3.42728
4.06998 3.41864
4.07021 3.40995
4.07043 3.40121
4.07066 3.39241
4.07089 3.38357
4.07111 3.37469
4.07134 3.36576
4.07157 3.35679
4.07179 3.34778
4.07202 3.33873
4.07225 3.32965
4.07247 3.32054
4.0727 3.31139
4.07293 3.30221
4.07315 3.293
4.07338 3.28377
4.07361 3.27451
4.07383 3.26522
4.07406 3.25592
4.07429 3.24659
4.07451 3.23725
4.07474 3.22788
4.07497 3.2185
4.07519 3.20911
4.07542 3.19971
4.07565 3.19029
4.07587 3.18086
4.0761 3.17143
4.07633 3.16198
4.07655 3.15254
4.07678 3.14308
4.07701 3.13363
4.07723 3.12417
4.07746 3.11471
4.07769 3.10525
4.07791 3.09579
4.07814 3.08634
4.07837 3.07689
4.07859 3.06744
4.07882 3.058
4.07905 3.04857
4.07927 3.03915
4.0795 3.02974
4.07973 3.02033
4.07995 3.01094
4.08018 3.00157
4.08041 2.9922
4.08063 2.98285
4.08086 2.97352
4.08109 2.9642
4.08131 2.9549
4.08154 2.94562
4.08177 2.93636
4.08199 2.92712
4.08222 2.9179
4.08245 2.9087
4.08267 2.89952
4.0829 2.89037
4.08313 2.88125
4.08335 2.87214
4.08358 2.86307
4.08381 2.85402
4.08403 2.845
4.08426 2.836
4.08449 2.82704
4.08471 2.8181
4.08494 2.8092
4.08517 2.80032
4.08539 2.79148
4.08562 2.78267
4.08585 2.7739
4.08607 2.76515
4.0863 2.75644
4.08653 2.74777
4.08675 2.73913
4.08698 2.73053
4.08721 2.72196
4.08743 2.71343
4.08766 2.70494
4.08789 2.69649
4.08811 2.68808
4.08834 2.6797
4.08857 2.67137
4.08879 2.66307
4.08902 2.65482
4.08925 2.64661
4.08947 2.63844
4.0897 2.63031
4.08993 2.62222
4.09015 2.61418
4.09038 2.60618
4.09061 2.59823
4.09083 2.59032
4.09106 2.58246
4.09129 2.57464
4.09151 2.56687
4.09174 2.55914
4.09197 2.55146
4.09219 2.54383
4.09242 2.53624
4.09265 2.5287
4.09287 2.52122
4.0931 2.51378
4.09333 2.50638
4.09355 2.49904
4.09378 2.49175
4.09401 2.48451
4.09423 2.47732
4.09446 2.47018
4.09469 2.46309
4.09491 2.45605
4.09514 2.44907
4.09537 2.44214
4.09559 2.43526
4.09582 2.42843
4.09605 2.42166
4.09627 2.41494
4.0965 2.40827
4.09673 2.40166
4.09695 2.3951
4.09718 2.3886
4.09741 2.38215
4.09763 2.37576
4.09786 2.36943
4.09809 2.36315
4.09831 2.35693
4.09854 2.35076
4.09877 2.34466
4.09899 2.33861
4.09922 2.33261
4.09945 2.32668
4.09967 2.32081
4.0999 2.31499
4.10013 2.30923
4.10035 2.30354
4.10058 2.2979
4.10081 2.29232
4.10103 2.2868
4.10126 2.28135
4.10149 2.27595
4.10171 2.27062
4.10194 2.26535
4.10217 2.26014
4.10239 2.255
4.10262 2.24991
4.10285 2.24489
4.10307 2.23994
4.1033 2.23504
4.10353 2.23021
4.10375 2.22545
4.10398 2.22075
4.10421 2.21612
4.10443 2.21155
4.10466 2.20705
4.10489 2.20262
4.10511 2.19825
4.10534 2.19395
4.10557 2.18971
4.10579 2.18555
4.10602 2.18145
4.10625 2.17743
4.10647 2.17347
4.1067 2.16958
4.10693 2.16576
4.10715 2.16201
4.10738 2.15834
4.10761 2.15473
4.10783 2.1512
4.10806 2.14774
4.10829 2.14435
4.10851 2.14103
4.10874 2.13779
4.10897 2.13462
4.10919 2.13153
4.10942 2.12851
4.10965 2.12557
4.10987 2.1227
4.1101 2.11992
4.11033 2.1172
4.11055 2.11457
4.11078 2.11201
4.11101 2.10954
4.11123 2.10714
4.11146 2.10482
4.11169 2.10259
4.11191 2.10043
4.11214 2.09836
4.11237 2.09636
4.11259 2.09446
4.11282 2.09263
4.11305 2.09089
4.11327 2.08923
4.1135 2.08766
4.11373 2.08618
4.11395 2.08478
4.11418 2.08347
4.11441 2.08225
4.11463 2.08112
4.11486 2.08008
4.11509 2.07913
4.11531 2.07827
4.11554 2.0775
4.11577 2.07682
4.11599 2.07624
4.11622 2.07575
4.11645 2.07536
4.11667 2.07507
4.1169 2.07487
4.11713 2.07477
4.11735 2.07476
4.11758 2.07486
4.11781 2.07506
4.11803 2.07536
4.11826 2.07576
4.11849 2.07626
4.11871 2.07687
4.11894 2.07759
4.11917 2.07841
4.11939 2.07933
4.11962 2.08037
4.11985 2.08151
4.12007 2.08277
4.1203 2.08414
4.12053 2.08562
4.12075 2.08721
4.12098 2.08892
4.12121 2.09074
4.12143 2.09268
4.12166 2.09474
4.12189 2.09692
4.12211 2.09922
4.12234 2.10164
4.12257 2.10418
4.12279 2.10685
4.12302 2.10964
4.12325 2.11257
4.12347 2.11561
4.1237 2.11879
4.12393 2.1221
4.12415 2.12554
4.12438 2.12912
4.12461 2.13283
4.12483 2.13667
4.12506 2.14066
4.12529 2.14478
4.12551 2.14905
4.12574 2.15345
4.12597 2.158
4.12619 2.1627
4.12642 2.16754
4.12665 2.17253
4.12687 2.17767
4.1271 2.18296
4.12733 2.1884
4.12755 2.194
4.12778 2.19975
4.12801 2.20566
4.12823 2.21173
4.12846 2.21796
4.12869 2.22435
4.12891 2.23091
4.12914 2.23763
4.12937 2.24452
4.12959 2.25157
4.12982 2.2588
4.13005 2.2662
4.13027 2.27377
4.1305 2.28152
4.13073 2.28945
4.13095 2.29755
4.13118 2.30583
4.13141 2.3143
4.13163 2.32295
4.13186 2.33178
4.13209 2.3408
4.13231 2.35001
4.13254 2.35941
4.13277 2.36899
4.13299 2.37877
4.13322 2.38875
4.13345 2.39892
4.13367 2.40928
4.1339 2.41985
4.13413 2.43061
4.13435 2.44158
4.13458 2.45274
4.13481 2.46411
4.13503 2.47569
4.13526 2.48747
4.13549 2.49945
4.13571 2.51164
4.13594 2.52404
4.13617 2.53665
4.13639 2.54947
4.13662 2.5625
4.13685 2.57574
4.13707 2.58919
4.1373 2.60285
4.13753 2.61672
4.13775 2.63081
4.13798 2.64511
4.13821 2.65961
4.13843 2.67433
4.13866 2.68926
4.13889 2.7044
4.13911 2.71976
4.13934 2.73531
4.13957 2.75108
4.13979 2.76706
4.14002 2.78323
4.14025 2.79962
4.14047 2.8162
4.1407 2.83298
4.14093 2.84996
4.14115 2.86714
4.14138 2.88451
4.14161 2.90207
4.14183 2.91981
4.14206 2.93774
4.14229 2.95584
4.14251 2.97412
4.14274 2.99257
4.14297 3.01119
4.14319 3.02997
4.14342 3.0489
4.14365 3.06799
4.14387 3.08722
4.1441 3.10659
4.14433 3.12609
4.14455 3.14572
4.14478 3.16546
4.14501 3.18532
4.14523 3.20528
4.14546 3.22533
4.14569 3.24547
4.14591 3.26569
4.14614 3.28597
4.14637 3.30631
4.14659 3.3267
4.14682 3.34712
4.14705 3.36757
4.14727 3.38804
4.1475 3.4085
4.14773 3.42896
4.14795 3.44939
4.14818 3.4698
4.14841 3.49015
4.14863 3.51044
4.14886 3.53065
4.14909 3.55078
4.14931 3.5708
4.14954 3.5907
4.14977 3.61046
4.14999 3.63008
4.15022 3.64953
4.15045 3.6688
4.15067 3.68786
4.1509 3.70672
4.15113 3.72534
4.15135 3.74372
4.15158 3.76183
4.15181 3.77966
4.15203 3.79719
4.15226 3.8144
4.15249 3.83128
4.15271 3.84781
4.15294 3.86398
4.15317 3.87976
4.15339 3.89514
4.15362 3.9101
4.15385 3.92463
4.15407 3.93871
4.1543 3.95232
4.15453 3.96546
4.15475 3.97809
4.15498 3.99022
4.15521 4.00182
4.15543 4.01288
4.15566 4.02339
4.15589 4.03334
4.15611 4.0427
4.15634 4.05148
4.15657 4.05966
4.15679 4.06723
4.15702 4.07417
4.15725 4.08049
4.15747 4.08617
4.1577 4.09121
4.15793 4.09559
4.15815 4.09932
4.15838 4.10239
4.15861 4.10479
4.15883 4.10652
4.15906 4.10758
4.15929 4.10796
4.15951 4.10767
4.15974 4.10671
4.15997 4.10507
4.16019 4.10276
4.16042 4.09978
4.16065 4.09614
4.16087 4.09184
4.1611 4.08688
4.16133 4.08127
4.16155 4.07501
4.16178 4.06812
4.16201 4.06061
4.16223 4.05247
4.16246 4.04372
4.16269 4.03438
4.16291 4.02444
4.16314 4.01393
4.16337 4.00285
4.16359 3.99121
4.16382 3.97904
4.16405 3.96633
4.16427 3.95312
4.1645 3.9394
4.16473 3.9252
4.16495 3.91052
4.16518 3.89539
4.16541 3.87981
4.16563 3.86381
4.16586 3.8474
4.16609 3.83059
4.16631 3.8134
4.16654 3.79585
4.16677 3.77795
4.16699 3.75972
4.16722 3.74116
4.16745 3.72231
4.16767 3.70317
4.1679 3.68376
4.16813 3.66409
4.16835 3.64418
4.16858 3.62404
4.16881 3.6037
4.16903 3.58315
4.16926 3.56243
4.16949 3.54153
4.16971 3.52048
4.16994 3.49929
4.17017 3.47797
4.17039 3.45654
4.17062 3.435
4.17085 3.41337
4.17107 3.39167
4.1713 3.36989
4.17153 3.34806
4.17175 3.32619
4.17198 3.30428
4.17221 3.28235
4.17243 3.26041
4.17266 3.23846
4.17289 3.21651
4.17311 3.19458
4.17334 3.17268
4.17357 3.1508
4.17379 3.12896
4.17402 3.10717
4.17425 3.08544
4.17447 3.06376
4.1747 3.04216
4.17493 3.02063
4.17515 2.99917
4.17538 2.97781
4.17561 2.95653
4.17583 2.93536
4.17606 2.91428
4.17629 2.89331
4.17651 2.87246
4.17674 2.85171
4.17697 2.83109
4.17719 2.81059
4.17742 2.79022
4.17765 2.76997
4.17787 2.74986
4.1781 2.72989
4.17833 2.71005
4.17855 2.69035
4.17878 2.6708
4.17901 2.65139
4.17923 2.63213
4.17946 2.61301
4.17969 2.59405
4.17991 2.57524
4.18014 2.55658
4.18037 2.53807
4.18059 2.51972
4.18082 2.50153
4.18105 2.48349
4.18127 2.46561
4.1815 2.44789
4.18173 2.43032
4.18195 2.41291
4.18218 2.39566
4.18241 2.37857
4.18263 2.36164
4.18286 2.34486
4.18309 2.32825
4.18331 2.31179
4.18354 2.29548
4.18377 2.27934
4.18399 2.26335
4.18422 2.24751
4.18445 2.23184
4.18467 2.21631
4.1849 2.20094
4.18513 2.18573
4.18535 2.17066
4.18558 2.15575
4.18581 2.14099
4.18603 2.12637
4.18626 2.11191
4.18649 2.09759
4.18671 2.08342
4.18694 2.0694
4.18717 2.05552
4.18739 2.04178
4.18762 2.02819
4.18785 2.01473
4.18807 2.00142
4.1883 1.98824
4.18853 1.97521
4.18875 1.9623
4.18898 1.94954
4.18921 1.93691
4.18943 1.92441
4.18966 1.91204
4.18989 1.8998
4.19011 1.88769
4.19034 1.87571
4.19057 1.86386
4.19079 1.85213
4.19102 1.84052
4.19125 1.82904
4.19147 1.81768
4.1917 1.80643
4.19193 1.79531
4.19215 1.78431
4.19238 1.77342
4.19261 1.76264
4.19283 1.75198
4.19306 1.74144
4.19329 1.731
4.19351 1.72067
4.19374 1.71046
4.19397 1.70035
4.19419 1.69034
4.19442 1.68044
4.19465 1.67065
4.19487 1.66096
4.1951 1.65137
4.19533 1.64188
4.19555 1.63249
4.19578 1.6232
4.19601 1.61401
4.19623 1.60491
4.19646 1.59591
4.19669 1.587
4.19691 1.57818
4.19714 1.56946
4.19737 1.56082
4.19759 1.55228
4.19782 1.54382
4.19805 1.53545
4.19827 1.52717
4.1985 1.51897
4.19873 1.51086
4.19895 1.50283
4.19918 1.49488
4.19941 1.48701
4.19963 1.47923
4.19986 1.47152
4.20009 1.46389
4.20031 1.45634
4.20054 1.44887
4.20077 1.44147
4.20099 1.43415
4.20122 1.4269
4.20145 1.41972
4.20167 1.41262
4.2019 1.40558
4.20213 1.39862
4.20235 1.39173
4.20258 1.3849
4.20281 1.37815
4.20303 1.37146
4.20326 1.36484
4.20349 1.35828
4.20371 1.35179
4.20394 1.34536
4.20417 1.339
4.20439 1.33269
4.20462 1.32645
4.20485 1.32028
4.20507 1.31416
4.2053 1.3081
4.20553 1.3021
4.20575 1.29616
4.20598 1.29027
4.20621 1.28444
4.20643 1.27867
4.20666 1.27296
4.20689 1.2673
4.20711 1.26169
4.20734 1.25614
4.20757 1.25064
4.20779 1.24519
4.20802 1.2398
4.20825 1.23445
4.20847 1.22916
4.2087 1.22392
4.20893 1.21873
4.20915 1.21358
4.20938 1.20848
4.20961 1.20344
4.20983 1.19844
4.21006 1.19348
4.21029 1.18857
4.21051 1.18371
4.21074 1.1789
4.21097 1.17412
4.21119 1.1694
4.21142 1.16471
4.21165 1.16007
4.21187 1.15547
4.2121 1.15092
4.21233 1.1464
4.21255 1.14193
4.21278 1.1375
4.21301 1.13311
4.21323 1.12875
4.21346 1.12444
4.21369 1.12017
4.21391 1.11594
4.21414 1.11174
4.21437 1.10758
4.21459 1.10346
4.21482 1.09938
4.21505 1.09533
4.21527 1.09132
4.2155 1.08735
4.21573 1.08341
4.21595 1.07951
4.21618 1.07564
4.21641 1.0718
4.21663 1.068
4.21686 1.06424
4.21709 1.0605
4.21731 1.0568
4.21754 1.05314
4.21777 1.0495
4.21799 1.0459
4.21822 1.04233
4.21845 1.03879
4.21867 1.03528
4.2189 1.0318
4.21913 1.02835
4.21935 1.02493
4.21958 1.02154
4.21981 1.01819
4.22003 1.01486
4.22026 1.01156
4.22049 1.00828
4.22071 1.00504
4.22094 1.00183
4.22117 0.998638
4.22139 0.995477
4.22162 0.992345
4.22185 0.989239
4.22207 0.986159
4.2223 0.983107
4.22253 0.98008
4.22275 0.977079
4.22298 0.974105
4.22321 0.971155
4.22343 0.968231
4.22366 0.965332
4.22389 0.962457
4.22411 0.959607
4.22434 0.956782
4.22457 0.95398
4.22479 0.951202
4.22502 0.948448
4.22525 0.945718
4.22547 0.94301
4.2257 0.940326
4.22593 0.937664
4.22615 0.935025
4.22638 0.932408
4.22661 0.929813
4.22683 0.92724
4.22706 0.924689
4.22729 0.92216
4.22751 0.919652
4.22774 0.917165
4.22797 0.9147
4.22819 0.912255
4.22842 0.90983
4.22865 0.907426
4.22887 0.905043
4.2291 0.902679
4.22933 0.900336
4.22955 0.898012
4.22978 0.895708
4.23001 0.893423
4.23023 0.891158
4.23046 0.888912
4.23069 0.886684
4.23091 0.884476
4.23114 0.882286
4.23137 0.880115
4.23159 0.877962
4.23182 0.875827
4.23205 0.87371
4.23227 0.871611
4.2325 0.86953
4.23273 0.867466
4.23295 0.86542
4.23318 0.863391
4.23341 0.86138
4.23363 0.859385
4.23386 0.857408
4.23409 0.855447
4.23431 0.853503
4.23454 0.851575
4.23477 0.849664
4.23499 0.847769
4.23522 0.845891
4.23545 0.844028
4.23567 0.842181
4.2359 0.84035
4.23613 0.838535
4.23635 0.836735
4.23658 0.834951
4.23681 0.833182
4.23703 0.831429
4.23726 0.82969
4.23749 0.827966
4.23771 0.826258
4.23794 0.824564
4.23817 0.822885
4.23839 0.82122
4.23862 0.81957
4.23885 0.817934
4.23907 0.816313
4.2393 0.814706
4.23953 0.813113
4.23975 0.811533
4.23998 0.809968
4.24021 0.808417
4.24043 0.806879
4.24066 0.805355
4.24089 0.803844
4.24111 0.802347
4.24134 0.800863
4.24157 0.799393
4.24179 0.797935
4.24202 0.796491
4.24225 0.79506
4.24247 0.793642
4.2427 0.792236
4.24293 0.790843
4.24315 0.789463
4.24338 0.788096
4.24361 0.786741
4.24383 0.785399
4.24406 0.784069
4.24429 0.782751
4.24451 0.781445
4.24474 0.780152
4.24497 0.778871
4.24519 0.777601
4.24542 0.776344
4.24565 0.775099
4.24587 0.773865
4.2461 0.772643
4.24633 0.771433
4.24655 0.770234
4.24678 0.769047
4.24701 0.767871
4.24723 0.766707
4.24746 0.765554
4.24769 0.764413
4.24791 0.763282
4.24814 0.762163
4.24837 0.761055
4.24859 0.759958
4.24882 0.758872
4.24905 0.757797
4.24927 0.756733
4.2495 0.755679
4.24973 0.754637
4.24995 0.753605
4.25018 0.752584
4.25041 0.751573
4.25063 0.750573
4.25086 0.749583
4.25109 0.748604
4.25131 0.747635
4.25154 0.746677
4.25177 0.745729
4.25199 0.744791
4.25222 0.743864
4.25245 0.742946
4.25267 0.742039
4.2529 0.741142
4.25313 0.740254
4.25335 0.739377
4.25358 0.73851
4.25381 0.737652
4.25403 0.736805
4.25426 0.735967
4.25449 0.735139
4.25471 0.734321
4.25494 0.733512
4.25517 0.732714
4.25539 0.731924
4.25562 0.731145
4.25585 0.730374
4.25607 0.729614
4.2563 0.728862
4.25653 0.728121
4.25675 0.727388
4.25698 0.726665
4.25721 0.725951
4.25743 0.725247
4.25766 0.724552
4.25789 0.723866
4.25811 0.723189
4.25834 0.722521
4.25857 0.721863
4.25879 0.721213
4.25902 0.720573
4.25925 0.719942
4.25947 0.719319
4.2597 0.718706
4.25993 0.718101
4.26015 0.717506
4.26038 0.716919
4.26061 0.716341
4.26083 0.715772
4.26106 0.715212
4.26129 0.714661
4.26151 0.714118
4.26174 0.713584
4.26197 0.713059
4.26219 0.712543
4.26242 0.712035
4.26265 0.711535
4.26287 0.711045
4.2631 0.710563
4.26333 0.710089
4.26355 0.709624
4.26378 0.709168
4.26401 0.70872
4.26423 0.708281
4.26446 0.70785
4.26469 0.707427
4.26491 0.707013
4.26514 0.706607
4.26537 0.70621
4.26559 0.705821
4.26582 0.70544
4.26605 0.705068
4.26627 0.704704
4.2665 0.704348
4.26673 0.704
4.26695 0.703661
4.26718 0.70333
4.26741 0.703008
4.26763 0.702693
4.26786 0.702387
4.26809 0.702089
4.26831 0.701799
4.26854 0.701517
4.26877 0.701243
4.26899 0.700978
4.26922 0.70072
4.26945 0.700471
4.26967 0.70023
4.2699 0.699997
4.27013 0.699772
4.27035 0.699555
4.27058 0.699346
4.27081 0.699145
4.27103 0.698952
4.27126 0.698767
4.27149 0.69859
4.27171 0.698422
4.27194 0.698261
4.27217 0.698108
4.27239 0.697963
4.27262 0.697826
4.27285 0.697697
4.27307 0.697576
4.2733 0.697463
4.27353 0.697358
4.27375 0.697261
4.27398 0.697172
4.27421 0.697091
4.27443 0.697017
4.27466 0.696952
4.27489 0.696894
4.27511 0.696845
4.27534 0.696803
4.27557 0.696769
4.27579 0.696744
4.27602 0.696726
4.27625 0.696716
4.27647 0.696713
4.2767 0.696719
4.27693 0.696733
4.27715 0.696754
4.27738 0.696784
4.27761 0.696821
4.27783 0.696866
4.27806 0.696919
4.27829 0.69698
4.27851 0.697049
4.27874 0.697125
4.27897 0.69721
4.27919 0.697302
4.27942 0.697403
4.27965 0.697511
4.27987 0.697627
4.2801 0.697751
4.28033 0.697883
4.28055 0.698023
4.28078 0.698171
4.28101 0.698326
4.28123 0.69849
4.28146 0.698661
4.28169 0.698841
4.28191 0.699028
4.28214 0.699223
4.28237 0.699427
4.28259 0.699638
4.28282 0.699857
4.28305 0.700084
4.28327 0.700319
4.2835 0.700562
4.28373 0.700813
4.28395 0.701071
4.28418 0.701338
4.28441 0.701613
4.28463 0.701896
4.28486 0.702187
4.28509 0.702486
4.28531 0.702793
4.28554 0.703108
4.28577 0.703431
4.28599 0.703762
4.28622 0.704101
4.28645 0.704448
4.28667 0.704803
4.2869 0.705167
4.28713 0.705538
4.28735 0.705918
4.28758 0.706305
4.28781 0.706701
4.28803 0.707105
4.28826 0.707517
4.28849 0.707938
4.28871 0.708366
4.28894 0.708803
4.28917 0.709248
4.28939 0.709701
4.28962 0.710162
4.28985 0.710632
4.29007 0.71111
4.2903 0.711596
4.29053 0.71209
4.29075 0.712593
4.29098 0.713104
4.29121 0.713624
4.29143 0.714151
4.29166 0.714688
4.29189 0.715232
4.29211 0.715785
4.29234 0.716347
4.29257 0.716916
4.29279 0.717495
4.29302 0.718081
4.29325 0.718677
4.29347 0.719281
4.2937 0.719893
4.29393 0.720514
4.29415 0.721143
4.29438 0.721781
4.29461 0.722428
4.29483 0.723083
4.29506 0.723747
4.29529 0.724419
4.29551 0.725101
4.29574 0.725791
4.29597 0.726489
4.29619 0.727197
4.29642 0.727913
4.29665 0.728638
4.29687 0.729372
4.2971 0.730114
4.29733 0.730866
4.29755 0.731626
4.29778 0.732396
4.29801 0.733174
4.29823 0.733961
4.29846 0.734757
4.29869 0.735562
4.29891 0.736377
4.29914 0.7372
4.29937 0.738032
4.29959 0.738874
4.29982 0.739724
4.30005 0.740584
4.30027 0.741453
4.3005 0.742331
4.30073 0.743218
4.30095 0.744115
4.30118 0.745021
4.30141 0.745936
4.30163 0.74686
4.30186 0.747794
4.30209 0.748738
4.30231 0.74969
4.30254 0.750653
4.30277 0.751624
4.30299 0.752605
4.30322 0.753596
4.30345 0.754597
4.30367 0.755607
4.3039 0.756626
4.30413 0.757655
4.30435 0.758694
4.30458 0.759743
4.30481 0.760802
4.30503 0.76187
4.30526 0.762948
4.30549 0.764036
4.30571 0.765134
4.30594 0.766242
4.30617 0.767359
4.30639 0.768487
4.30662 0.769625
4.30685 0.770773
4.30707 0.771931
4.3073 0.773099
4.30753 0.774277
4.30775 0.775466
4.30798 0.776664
4.30821 0.777873
4.30843 0.779093
4.30866 0.780322
4.30889 0.781562
4.30911 0.782813
4.30934 0.784074
4.30957 0.785345
4.30979 0.786627
4.31002 0.78792
4.31025 0.789223
4.31047 0.790537
4.3107 0.791862
4.31093 0.793197
4.31115 0.794543
4.31138 0.7959
4.31161 0.797268
4.31183 0.798646
4.31206 0.800036
4.31229 0.801437
4.31251 0.802848
4.31274 0.804271
4.31297 0.805705
4.31319 0.80715
4.31342 0.808606
4.31365 0.810074
4.31387 0.811552
4.3141 0.813042
4.31433 0.814544
4.31455 0.816057
4.31478 0.817581
4.31501 0.819117
4.31523 0.820664
4.31546 0.822223
4.31569 0.823794
4.31591 0.825376
4.31614 0.826971
4.31637 0.828577
4.31659 0.830194
4.31682 0.831824
4.31705 0.833466
4.31727 0.835119
4.3175 0.836785
4.31773 0.838463
4.31795 0.840153
4.31818 0.841855
4.31841 0.843569
4.31863 0.845296
4.31886 0.847035
4.31909 0.848786
4.31931 0.85055
4.31954 0.852326
4.31977 0.854115
4.31999 0.855916
4.32022 0.85773
4.32045 0.859557
4.32067 0.861397
4.3209 0.863249
4.32113 0.865115
4.32135 0.866993
4.32158 0.868884
4.32181 0.870788
4.32203 0.872706
4.32226 0.874636
4.32249 0.87658
4.32271 0.878537
4.32294 0.880507
4.32317 0.882491
4.32339 0.884488
4.32362 0.886499
4.32385 0.888523
4.32407 0.890561
4.3243 0.892613
4.32453 0.894678
4.32475 0.896756
4.32498 0.898847
4.32521 0.90095
4.32543 0.903063
4.32566 0.905188
4.32589 0.907323
4.32611 0.909468
4.32634 0.911622
4.32657 0.913787
4.32679 0.915961
4.32702 0.918144
4.32725 0.920335
4.32747 0.922535
4.3277 0.924744
4.32793 0.926961
4.32815 0.929185
4.32838 0.931418
4.32861 0.933658
4.32883 0.935905
4.32906 0.938159
4.32929 0.940419
4.32951 0.942684
4.32974 0.944952
4.32997 0.947224
4.33019 0.949499
4.33042 0.951775
4.33065 0.954052
4.33087 0.95633
4.3311 0.958608
4.33133 0.960886
4.33155 0.963163
4.33178 0.965438
4.33201 0.967711
4.33223 0.969982
4.33246 0.97225
4.33269 0.974514
4.33291 0.976774
4.33314 0.979029
4.33337 0.98128
4.33359 0.983525
4.33382 0.985765
4.33405 0.987998
4.33427 0.990224
4.3345 0.992443
4.33473 0.994654
4.33495 0.996857
4.33518 0.999051
4.33541 1.00124
4.33563 1.00341
4.33586 1.00558
4.33609 1.00773
4.33631 1.00988
4.33654 1.01201
4.33677 1.01413
4.33699 1.01624
4.33722 1.01833
4.33745 1.02042
4.33767 1.02249
4.3379 1.02454
4.33813 1.02659
4.33835 1.02861
4.33858 1.03062
4.33881 1.03262
4.33903 1.0346
4.33926 1.03656
4.33949 1.03851
4.33971 1.04044
4.33994 1.04235
4.34017 1.04425
4.34039 1.04612
4.34062 1.04798
4.34085 1.04982
4.34107 1.05164
4.3413 1.05344
4.34153 1.05522
4.34175 1.05698
4.34198 1.05872
4.34221 1.06043
4.34243 1.06213
4.34266 1.0638
4.34289 1.06546
4.34311 1.06709
4.34334 1.06869
4.34357 1.07028
4.34379 1.07184
4.34402 1.07337
4.34425 1.07488
4.34447 1.07637
4.3447 1.07784
4.34493 1.07928
4.34515 1.08069
4.34538 1.08208
4.34561 1.08344
4.34583 1.08478
4.34606 1.08609
4.34629 1.08737
4.34651 1.08863
4.34674 1.08986
4.34697 1.09107
4.34719 1.09224
4.34742 1.09339
4.34765 1.09452
4.34787 1.09561
4.3481 1.09668
4.34833 1.09772
4.34855 1.09873
4.34878 1.09971
4.34901 1.10066
4.34923 1.10159
4.34946 1.10248
4.34969 1.10335
4.34991 1.10419
4.35014 1.105
4.35037 1.10578
4.35059 1.10653
4.35082 1.10725
4.35105 1.10794
4.35127 1.1086
4.3515 1.10923
4.35173 1.10983
4.35195 1.1104
4.35218 1.11095
4.35241 1.11146
4.35263 1.11194
4.35286 1.1124
4.35309 1.11282
4.35331 1.11321
4.35354 1.11358
4.35377 1.11391
4.35399 1.11421
4.35422 1.11449
4.35445 1.11473
4.35467 1.11495
4.3549 1.11513
4.35513 1.11529
4.35535 1.11541
4.35558 1.11551
4.35581 1.11558
4.35603 1.11561
4.35626 1.11562
4.35649 1.1156
4.35671 1.11555
4.35694 1.11548
4.35717 1.11537
4.35739 1.11523
4.35762 1.11507
4.35785 1.11488
4.35807 1.11466
4.3583 1.11441
4.35853 1.11414
4.35875 1.11383
4.35898 1.1135
4.35921 1.11315
4.35943 1.11276
4.35966 1.11235
4.35989 1.11191
4.36011 1.11145
4.36034 1.11096
4.36057 1.11044
4.36079 1.1099
4.36102 1.10933
4.36125 1.10873
4.36147 1.10811
4.3617 1.10747
4.36193 1.1068
4.36215 1.10611
4.36238 1.10539
4.36261 1.10465
4.36283 1.10389
4.36306 1.1031
4.36329 1.10229
4.36351 1.10146
4.36374 1.1006
4.36397 1.09973
4.36419 1.09883
4.36442 1.0979
4.36465 1.09696
4.36487 1.096
4.3651 1.09501
4.36533 1.09401
4.36555 1.09298
4.36578 1.09194
4.36601 1.09087
4.36623 1.08979
4.36646 1.08869
4.36669 1.08757
4.36691 1.08643
4.36714 1.08527
4.36737 1.08409
4.36759 1.0829
4.36782 1.08169
4.36805 1.08047
4.36827 1.07922
4.3685 1.07796
4.36873 1.07669
4.36895 1.0754
4.36918 1.07409
4.36941 1.07277
4.36963 1.07144
4.36986 1.07009
4.37009 1.06873
4.37031 1.06735
4.37054 1.06596
4.37077 1.06456
4.37099 1.06314
4.37122 1.06172
4.37145 1.06028
4.37167 1.05883
4.3719 1.05737
4.37213 1.05589
4.37235 1.05441
4.37258 1.05292
4.37281 1.05141
4.37303 1.0499
4.37326 1.04838
4.37349 1.04684
4.37371 1.0453
4.37394 1.04375
4.37417 1.04219
4.37439 1.04063
4.37462 1.03906
4.37485 1.03747
4.37507 1.03589
4.3753 1.03429
4.37553 1.03269
4.37575 1.03109
4.37598 1.02947
4.37621 1.02785
4.37643 1.02623
4.37666 1.0246
4.37689 1.02297
4.37711 1.02133
4.37734 1.01969
4.37757 1.01804
4.37779 1.01639
4.37802 1.01474
4.37825 1.01308
4.37847 1.01143
4.3787 1.00976
4.37893 1.0081
4.37915 1.00643
4.37938 1.00477
4.37961 1.0031
4.37983 1.00142
4.38006 0.999753
4.38029 0.998079
4.38051 0.996406
4.38074 0.994731
4.38097 0.993057
4.38119 0.991382
4.38142 0.989708
4.38165 0.988034
4.38187 0.98636
4.3821 0.984688
4.38233 0.983016
4.38255 0.981346
4.38278 0.979677
4.38301 0.97801
4.38323 0.976344
4.38346 0.974681
4.38369 0.97302
4.38391 0.971361
4.38414 0.969705
4.38437 0.968051
4.38459 0.9664
4.38482 0.964753
4.38505 0.963108
4.38527 0.961467
4.3855 0.95983
4.38573 0.958196
4.38595 0.956566
4.38618 0.954941
4.38641 0.953319
4.38663 0.951702
4.38686 0.950089
4.38709 0.94848
4.38731 0.946877
4.38754 0.945278
4.38777 0.943684
4.38799 0.942096
4.38822 0.940513
4.38845 0.938935
4.38867 0.937362
4.3889 0.935795
4.38913 0.934234
4.38935 0.932679
4.38958 0.931129
4.38981 0.929586
4.39003 0.928048
4.39026 0.926517
4.39049 0.924992
4.39071 0.923474
4.39094 0.921962
4.39117 0.920457
4.39139 0.918958
4.39162 0.917466
4.39185 0.915981
4.39207 0.914503
4.3923 0.913032
4.39253 0.911568
4.39275 0.910111
4.39298 0.908661
4.39321 0.907218
4.39343 0.905783
4.39366 0.904355
4.39389 0.902935
4.39411 0.901522
4.39434 0.900116
4.39457 0.898718
4.39479 0.897328
4.39502 0.895945
4.39525 0.894571
4.39547 0.893204
4.3957 0.891844
4.39593 0.890493
4.39615 0.889149
4.39638 0.887814
4.39661 0.886486
4.39683 0.885166
4.39706 0.883855
4.39729 0.882551
4.39751 0.881255
4.39774 0.879968
4.39797 0.878688
4.39819 0.877417
4.39842 0.876154
4.39865 0.874899
4.39887 0.873652
4.3991 0.872413
4.39933 0.871182
4.39955 0.86996
4.39978 0.868746
4.40001 0.86754
4.40023 0.866342
4.40046 0.865152
4.40069 0.863971
4.40091 0.862798
4.40114 0.861633
4.40137 0.860476
4.40159 0.859328
4.40182 0.858188
4.40205 0.857056
4.40227 0.855932
4.4025 0.854816
4.40273 0.853708
4.40295 0.852609
4.40318 0.851518
4.40341 0.850435
4.40363 0.84936
4.40386 0.848293
4.40409 0.847234
4.40431 0.846183
4.40454 0.845141
4.40477 0.844106
4.40499 0.843079
4.40522 0.842061
4.40545 0.84105
4.40567 0.840047
4.4059 0.839052
4.40613 0.838065
4.40635 0.837086
4.40658 0.836115
4.40681 0.835152
4.40703 0.834196
4.40726 0.833248
4.40749 0.832308
4.40771 0.831375
4.40794 0.830451
4.40817 0.829533
4.40839 0.828624
4.40862 0.827722
4.40885 0.826827
4.40907 0.82594
4.4093 0.825061
4.40953 0.824189
4.40975 0.823324
4.40998 0.822467
4.41021 0.821617
4.41043 0.820774
4.41066 0.819938
4.41089 0.81911
4.41111 0.818289
4.41134 0.817475
4.41157 0.816668
4.41179 0.815868
4.41202 0.815075
4.41225 0.814289
4.41247 0.81351
4.4127 0.812738
4.41293 0.811972
4.41315 0.811214
4.41338 0.810462
4.41361 0.809717
4.41383 0.808979
4.41406 0.808247
4.41429 0.807522
4.41451 0.806803
4.41474 0.806091
4.41497 0.805385
4.41519 0.804686
4.41542 0.803993
4.41565 0.803306
4.41587 0.802626
4.4161 0.801952
4.41633 0.801284
4.41655 0.800622
4.41678 0.799966
4.41701 0.799316
4.41723 0.798672
4.41746 0.798035
4.41769 0.797403
4.41791 0.796777
4.41814 0.796156
4.41837 0.795542
4.41859 0.794933
4.41882 0.79433
4.41905 0.793732
4.41927 0.79314
4.4195 0.792554
4.41973 0.791973
4.41995 0.791398
4.42018 0.790828
4.42041 0.790263
4.42063 0.789703
4.42086 0.789149
4.42109 0.7886
4.42131 0.788056
4.42154 0.787517
4.42177 0.786984
4.42199 0.786455
4.42222 0.785931
4.42245 0.785412
4.42267 0.784898
4.4229 0.784389
4.42313 0.783885
4.42335 0.783385
4.42358 0.78289
4.42381 0.7824
4.42403 0.781914
4.42426 0.781433
4.42449 0.780956
4.42471 0.780484
4.42494 0.780016
4.42517 0.779553
4.42539 0.779094
4.42562 0.778639
4.42585 0.778188
4.42607 0.777742
4.4263 0.7773
4.42653 0.776862
4.42675 0.776427
4.42698 0.775997
4.42721 0.775571
4.42743 0.775149
4.42766 0.77473
4.42789 0.774316
4.42811 0.773905
4.42834 0.773498
4.42857 0.773095
4.42879 0.772695
4.42902 0.772299
4.42925 0.771906
4.42947 0.771517
4.4297 0.771132
4.42993 0.77075
4.43015 0.770371
4.43038 0.769996
4.43061 0.769624
4.43083 0.769255
4.43106 0.768889
4.43129 0.768527
4.43151 0.768168
4.43174 0.767812
4.43197 0.767459
4.43219 0.767109
4.43242 0.766762
4.43265 0.766418
4.43287 0.766077
4.4331 0.765738
4.43333 0.765403
4.43355 0.76507
4.43378 0.76474
4.43401 0.764413
4.43423 0.764088
4.43446 0.763767
4.43469 0.763447
4.43491 0.76313
4.43514 0.762816
4.43537 0.762504
4.43559 0.762195
4.43582 0.761888
4.43605 0.761584
4.43627 0.761281
4.4365 0.760981
4.43673 0.760684
4.43695 0.760388
4.43718 0.760095
4.43741 0.759804
4.43763 0.759515
4.43786 0.759228
4.43809 0.758943
4.43831 0.75866
4.43854 0.758379
4.43877 0.7581
4.43899 0.757823
4.43922 0.757548
4.43945 0.757275
4.43967 0.757003
4.4399 0.756734
4.44013 0.756466
4.44035 0.756199
4.44058 0.755935
4.44081 0.755672
4.44103 0.755411
4.44126 0.755151
4.44149 0.754893
4.44171 0.754636
4.44194 0.754381
4.44217 0.754127
4.44239 0.753875
4.44262 0.753624
4.44285 0.753374
4.44307 0.753126
4.4433 0.752879
4.44353 0.752633
4.44375 0.752389
4.44398 0.752146
4.44421 0.751904
4.44443 0.751663
4.44466 0.751423
4.44489 0.751185
4.44511 0.750947
4.44534 0.750711
4.44557 0.750475
4.44579 0.750241
4.44602 0.750007
4.44625 0.749775
4.44647 0.749543
4.4467 0.749312
4.44693 0.749082
4.44715 0.748853
4.44738 0.748625
4.44761 0.748398
4.44783 0.748171
4.44806 0.747945
4.44829 0.74772
4.44851 0.747495
4.44874 0.747271
4.44897 0.747048
4.44919 0.746825
4.44942 0.746603
4.44965 0.746382
4.44987 0.746161
4.4501 0.74594
4.45033 0.745721
4.45055 0.745501
4.45078 0.745282
4.45101 0.745064
4.45123 0.744845
4.45146 0.744628
4.45169 0.74441
4.45191 0.744193
4.45214 0.743976
4.45237 0.74376
4.45259 0.743544
4.45282 0.743328
4.45305 0.743112
4.45327 0.742897
4.4535 0.742682
4.45373 0.742467
4.45395 0.742252
4.45418 0.742037
4.45441 0.741822
4.45463 0.741608
4.45486 0.741393
4.45509 0.741179
4.45531 0.740965
4.45554 0.74075
4.45577 0.740536
4.45599 0.740322
4.45622 0.740108
4.45645 0.739893
4.45667 0.739679
4.4569 0.739464
4.45713 0.73925
4.45735 0.739035
4.45758 0.73882
4.45781 0.738605
4.45803 0.73839
4.45826 0.738175
4.45849 0.73796
4.45871 0.737744
4.45894 0.737528
4.45917 0.737312
4.45939 0.737096
4.45962 0.736879
4.45985 0.736662
4.46007 0.736445
4.4603 0.736228
4.46053 0.73601
4.46075 0.735792
4.46098 0.735573
4.46121 0.735354
4.46143 0.735135
4.46166 0.734915
4.46189 0.734695
4.46211 0.734475
4.46234 0.734254
4.46257 0.734033
4.46279 0.733811
4.46302 0.733589
4.46325 0.733366
4.46347 0.733143
4.4637 0.73292
4.46393 0.732696
4.46415 0.732471
4.46438 0.732246
4.46461 0.73202
4.46483 0.731794
4.46506 0.731567
4.46529 0.731339
4.46551 0.731111
4.46574 0.730883
4.46597 0.730654
4.46619 0.730424
4.46642 0.730193
4.46665 0.729962
4.46687 0.729731
4.4671 0.729498
4.46733 0.729265
4.46755 0.729031
4.46778 0.728797
4.46801 0.728562
4.46823 0.728326
4.46846 0.72809
4.46869 0.727853
4.46891 0.727615
4.46914 0.727376
4.46937 0.727137
4.46959 0.726897
4.46982 0.726656
4.47005 0.726414
4.47027 0.726172
4.4705 0.725928
4.47073 0.725685
4.47095 0.72544
4.47118 0.725194
4.47141 0.724948
4.47163 0.724701
4.47186 0.724453
4.47209 0.724204
4.47231 0.723954
4.47254 0.723704
4.47277 0.723453
4.47299 0.723201
4.47322 0.722948
4.47345 0.722694
4.47367 0.722439
4.4739 0.722183
4.47413 0.721927
4.47435 0.72167
4.47458 0.721412
4.47481 0.721152
4.47503 0.720893
4.47526 0.720632
4.47549 0.72037
4.47571 0.720107
4.47594 0.719844
4.47617 0.719579
4.47639 0.719314
4.47662 0.719047
4.47685 0.71878
4.47707 0.718512
4.4773 0.718243
4.47753 0.717973
4.47775 0.717702
4.47798 0.71743
4.47821 0.717157
4.47843 0.716883
4.47866 0.716608
4.47889 0.716333
4.47911 0.716056
4.47934 0.715778
4.47957 0.7155
4.47979 0.71522
4.48002 0.71494
4.48025 0.714658
4.48047 0.714376
4.4807 0.714092
4.48093 0.713808
4.48115 0.713522
4.48138 0.713236
4.48161 0.712948
4.48183 0.71266
4.48206 0.712371
4.48229 0.71208
4.48251 0.711789
4.48274 0.711497
4.48297 0.711203
4.48319 0.710909
4.48342 0.710614
4.48365 0.710318
4.48387 0.71002
4.4841 0.709722
4.48433 0.709423
4.48455 0.709123
4.48478 0.708821
4.48501 0.708519
4.48523 0.708216
4.48546 0.707912
4.48569 0.707606
4.48591 0.7073
4.48614 0.706993
4.48637 0.706685
4.48659 0.706375
4.48682 0.706065
4.48705 0.705754
4.48727 0.705442
4.4875 0.705128
4.48773 0.704814
4.48795 0.704499
4.48818 0.704183
4.48841 0.703866
4.48863 0.703547
4.48886 0.703228
4.48909 0.702908
4.48931 0.702587
4.48954 0.702265
4.48977 0.701941
4.48999 0.701617
4.49022 0.701292
4.49045 0.700966
4.49067 0.700639
4.4909 0.700311
4.49113 0.699982
4.49135 0.699652
4.49158 0.699321
4.49181 0.698988
4.49203 0.698655
4.49226 0.698321
4.49249 0.697987
4.49271 0.697651
4.49294 0.697314
4.49317 0.696976
4.49339 0.696637
4.49362 0.696297
4.49385 0.695956
4.49407 0.695615
4.4943 0.695272
4.49453 0.694928
4.49475 0.694584
4.49498 0.694238
4.49521 0.693892
4.49543 0.693544
4.49566 0.693196
4.49589 0.692846
4.49611 0.692496
4.49634 0.692145
4.49657 0.691793
4.49679 0.69144
4.49702 0.691085
4.49725 0.690731
4.49747 0.690375
4.4977 0.690018
4.49793 0.68966
4.49815 0.689301
4.49838 0.688942
4.49861 0.688581
4.49883 0.68822
4.49906 0.687858
4.49929 0.687494
4.49951 0.68713
4.49974 0.686765
4.49997 0.6864
4.50019 0.686033
4.50042 0.685665
4.50065 0.685297
4.50087 0.684927
4.5011 0.684557
4.50133 0.684186
4.50155 0.683814
4.50178 0.683441
4.50201 0.683067
4.50223 0.682692
4.50246 0.682317
4.50269 0.68194
4.50291 0.681563
4.50314 0.681185
4.50337 0.680806
4.50359 0.680426
4.50382 0.680046
4.50405 0.679664
4.50427 0.679282
4.5045 0.678899
4.50473 0.678515
4.50495 0.67813
4.50518 0.677745
4.50541 0.677358
4.50563 0.676971
4.50586 0.676583
4.50609 0.676194
4.50631 0.675805
4.50654 0.675415
4.50677 0.675023
4.50699 0.674632
4.50722 0.674239
4.50745 0.673845
4.50767 0.673451
4.5079 0.673056
4.50813 0.67266
4.50835 0.672264
4.50858 0.671866
4.50881 0.671468
4.50903 0.671069
4.50926 0.67067
4.50949 0.67027
4.50971 0.669869
4.50994 0.669467
4.51017 0.669064
4.51039 0.668661
4.51062 0.668257
4.51085 0.667852
4.51107 0.667447
4.5113 0.667041
4.51153 0.666634
4.51175 0.666227
4.51198 0.665818
4.51221 0.66541
4.51243 0.665
4.51266 0.66459
4.51289 0.664179
4.51311 0.663767
4.51334 0.663355
4.51357 0.662942
4.51379 0.662528
4.51402 0.662114
4.51425 0.661699
4.51447 0.661284
4.5147 0.660867
4.51493 0.66045
4.51515 0.660033
4.51538 0.659615
4.51561 0.659196
4.51583 0.658777
4.51606 0.658357
4.51629 0.657936
4.51651 0.657515
4.51674 0.657093
4.51697 0.656671
4.51719 0.656247
4.51742 0.655824
4.51765 0.6554
4.51787 0.654975
4.5181 0.654549
4.51833 0.654123
4.51855 0.653697
4.51878 0.65327
4.51901 0.652842
4.51923 0.652414
4.51946 0.651985
4.51969 0.651556
4.51991 0.651126
4.52014 0.650695
4.52037 0.650265
4.52059 0.649833
4.52082 0.649401
4.52105 0.648968
4.52127 0.648535
4.5215 0.648102
4.52173 0.647668
4.52195 0.647233
4.52218 0.646798
4.52241 0.646362
4.52263 0.645926
4.52286 0.64549
4.52309 0.645053
4.52331 0.644615
4.52354 0.644177
4.52377 0.643738
4.52399 0.6433
4.52422 0.64286
4.52445 0.64242
4.52467 0.64198
4.5249 0.641539
4.52513 0.641098
4.52535 0.640656
4.52558 0.640214
4.52581 0.639771
4.52603 0.639328
4.52626 0.638885
4.52649 0.638441
4.52671 0.637997
4.52694 0.637552
4.52717 0.637107
4.52739 0.636661
4.52762 0.636216
4.52785 0.635769
4.52807 0.635323
4.5283 0.634875
4.52853 0.634428
4.52875 0.63398
4.52898 0.633532
4.52921 0.633083
4.52943 0.632634
4.52966 0.632185
4.52989 0.631735
4.53011 0.631285
4.53034 0.630835
4.53057 0.630384
4.53079 0.629933
4.53102 0.629482
4.53125 0.62903
4.53147 0.628578
4.5317 0.628126
4.53193 0.627673
4.53215 0.62722
4.53238 0.626766
4.53261 0.626313
4.53283 0.625859
4.53306 0.625404
4.53329 0.62495
4.53351 0.624495
4.53374 0.62404
4.53397 0.623584
4.53419 0.623129
4.53442 0.622673
4.53465 0.622216
4.53487 0.62176
4.5351 0.621303
4.53533 0.620846
4.53555 0.620388
4.53578 0.619931
4.53601 0.619473
4.53623 0.619015
4.53646 0.618557
4.53669 0.618098
4.53691 0.617639
4.53714 0.61718
4.53737 0.616721
4.53759 0.616261
4.53782 0.615802
4.53805 0.615342
4.53827 0.614881
4.5385 0.614421
4.53873 0.61396
4.53895 0.6135
4.53918 0.613039
4.53941 0.612578
4.53963 0.612116
4.53986 0.611655
4.54009 0.611193
4.54031 0.610731
4.54054 0.610269
4.54077 0.609807
4.54099 0.609344
4.54122 0.608882
4.54145 0.608419
4.54167 0.607956
4.5419 0.607493
4.54213 0.60703
4.54235 0.606566
4.54258 0.606103
4.54281 0.605639
4.54303 0.605175
4.54326 0.604711
4.54349 0.604247
4.54371 0.603783
4.54394 0.603319
4.54417 0.602854
4.54439 0.60239
4.54462 0.601925
4.54485 0.60146
4.54507 0.600995
4.5453 0.60053
4.54553 0.600065
4.54575 0.5996
4.54598 0.599135
4.54621 0.598669
4.54643 0.598204
4.54666 0.597738
4.54689 0.597273
4.54711 0.596807
4.54734 0.596341
4.54757 0.595875
4.54779 0.595409
4.54802 0.594943
4.54825 0.594477
4.54847 0.594011
4.5487 0.593545
4.54893 0.593079
4.54915 0.592613
4.54938 0.592146
4.54961 0.59168
4.54983 0.591214
4.55006 0.590747
4.55029 0.590281
4.55051 0.589814
4.55074 0.589348
4.55097 0.588881
4.55119 0.588415
4.55142 0.587948
4.55165 0.587481
4.55187 0.587015
4.5521 0.586548
4.55233 0.586082
4.55255 0.585615
4.55278 0.585148
4.55301 0.584682
4.55323 0.584215
4.55346 0.583748
4.55369 0.583282
4.55391 0.582815
4.55414 0.582349
4.55437 0.581882
4.55459 0.581415
4.55482 0.580949
4.55505 0.580482
4.55527 0.580016
4.5555 0.57955
4.55573 0.579083
4.55595 0.578617
4.55618 0.578151
4.55641 0.577684
4.55663 0.577218
4.55686 0.576752
4.55709 0.576286
4.55731 0.57582
4.55754 0.575354
4.55777 0.574888
4.55799 0.574422
4.55822 0.573956
4.55845 0.57349
4.55867 0.573024
4.5589 0.572559
4.55913 0.572093
4.55935 0.571628
4.55958 0.571162
4.55981 0.570697
4.56003 0.570232
4.56026 0.569767
4.56049 0.569302
4.56071 0.568837
4.56094 0.568372
4.56117 0.567907
4.56139 0.567442
4.56162 0.566978
4.56185 0.566513
4.56207 0.566049
4.5623 0.565585
4.56253 0.565121
4.56275 0.564657
4.56298 0.564193
4.56321 0.563729
4.56343 0.563265
4.56366 0.562802
4.56389 0.562338
4.56411 0.561875
4.56434 0.561412
4.56457 0.560949
4.56479 0.560486
4.56502 0.560023
4.56525 0.55956
4.56547 0.559098
4.5657 0.558635
4.56593 0.558173
4.56615 0.557711
4.56638 0.557249
4.56661 0.556788
4.56683 0.556326
4.56706 0.555864
4.56729 0.555403
4.56751 0.554942
4.56774 0.554481
4.56797 0.55402
4.56819 0.553559
4.56842 0.553099
4.56865 0.552639
4.56887 0.552178
4.5691 0.551718
4.56933 0.551259
4.56955 0.550799
4.56978 0.550339
4.57001 0.54988
4.57023 0.549421
4.57046 0.548962
4.57069 0.548503
4.57091 0.548045
4.57114 0.547587
4.57137 0.547128
4.57159 0.54667
4.57182 0.546213
4.57205 0.545755
4.57227 0.545298
4.5725 0.54484
4.57273 0.544383
4.57295 0.543927
4.57318 0.54347
4.57341 0.543014
4.57363 0.542557
4.57386 0.542102
4.57409 0.541646
4.57431 0.54119
4.57454 0.540735
4.57477 0.54028
4.57499 0.539825
4.57522 0.53937
4.57545 0.538916
4.57567 0.538462
4.5759 0.538008
4.57613 0.537554
4.57635 0.5371
4.57658 0.536647
4.57681 0.536194
4.57703 0.535741
4.57726 0.535288
4.57749 0.534836
4.57771 0.534384
4.57794 0.533932
4.57817 0.53348
4.57839 0.533029
4.57862 0.532578
4.57885 0.532127
4.57907 0.531676
4.5793 0.531226
4.57953 0.530775
4.57975 0.530325
4.57998 0.529876
4.58021 0.529426
4.58043 0.528977
4.58066 0.528528
4.58089 0.528079
4.58111 0.527631
4.58134 0.527183
4.58157 0.526735
4.58179 0.526287
4.58202 0.52584
4.58225 0.525393
4.58247 0.524946
4.5827 0.524499
4.58293 0.524053
4.58315 0.523607
4.58338 0.523161
4.58361 0.522716
4.58383 0.522271
4.58406 0.521826
4.58429 0.521381
4.58451 0.520937
4.58474 0.520492
4.58497 0.520049
4.58519 0.519605
4.58542 0.519162
4.58565 0.518719
4.58587 0.518276
4.5861 0.517834
4.58633 0.517392
4.58655 0.51695
4.58678 0.516508
4.58701 0.516067
4.58723 0.515626
4.58746 0.515185
4.58769 0.514745
4.58791 0.514305
4.58814 0.513865
4.58837 0.513425
4.58859 0.512986
4.58882 0.512547
4.58905 0.512109
4.58927 0.51167
4.5895 0.511232
4.58973 0.510795
4.58995 0.510357
4.59018 0.50992
4.59041 0.509483
4.59063 0.509047
4.59086 0.508611
4.59109 0.508175
4.59131 0.507739
4.59154 0.507304
4.59177 0.506869
4.59199 0.506434
4.59222 0.506
4.59245 0.505566
4.59267 0.505132
4.5929 0.504699
4.59313 0.504266
4.59335 0.503833
4.59358 0.503401
4.59381 0.502968
4.59403 0.502537
4.59426 0.502105
4.59449 0.501674
4.59471 0.501243
4.59494 0.500813
4.59517 0.500382
4.59539 0.499953
4.59562 0.499523
4.59585 0.499094
4.59607 0.498665
4.5963 0.498236
4.59653 0.497808
4.59675 0.49738
4.59698 0.496953
4.59721 0.496525
4.59743 0.496099
4.59766 0.495672
4.59789 0.495246
4.59811 0.49482
4.59834 0.494394
4.59857 0.493969
4.59879 0.493544
4.59902 0.493119
4.59925 0.492695
4.59947 0.492271
4.5997 0.491848
4.59993 0.491425
4.60015 0.491002
4.60038 0.490579
4.60061 0.490157
4.60083 0.489735
4.60106 0.489313
4.60129 0.488892
4.60151 0.488471
4.60174 0.488051
4.60197 0.487631
4.60219 0.487211
4.60242 0.486791
4.60265 0.486372
4.60287 0.485954
4.6031 0.485535
4.60333 0.485117
4.60355 0.484699
4.60378 0.484282
4.60401 0.483865
4.60423 0.483448
4.60446 0.483032
4.60469 0.482616
4.60491 0.4822
4.60514 0.481785
4.60537 0.48137
4.60559 0.480955
4.60582 0.480541
4.60605 0.480127
4.60627 0.479714
4.6065 0.479301
4.60673 0.478888
4.60695 0.478475
4.60718 0.478063
4.60741 0.477651
4.60763 0.47724
4.60786 0.476829
4.60809 0.476418
4.60831 0.476008
4.60854 0.475598
4.60877 0.475188
4.60899 0.474779
4.60922 0.47437
4.60945 0.473962
4.60967 0.473553
4.6099 0.473146
4.61013 0.472738
4.61035 0.472331
4.61058 0.471924
4.61081 0.471518
4.61103 0.471112
4.61126 0.470706
4.61149 0.470301
4.61171 0.469896
4.61194 0.469491
4.61217 0.469087
4.61239 0.468683
4.61262 0.46828
4.61285 0.467877
4.61307 0.467474
4.6133 0.467072
4.61353 0.46667
4.61375 0.466268
4.61398 0.465867
4.61421 0.465466
4.61443 0.465065
4.61466 0.464665
4.61489 0.464265
4.61511 0.463866
4.61534 0.463467
4.61557 0.463068
4.61579 0.46267
4.61602 0.462272
4.61625 0.461874
4.61647 0.461477
4.6167 0.46108
4.61693 0.460683
4.61715 0.460287
4.61738 0.459891
4.61761 0.459496
4.61783 0.459101
4.61806 0.458706
4.61829 0.458312
4.61851 0.457918
4.61874 0.457525
4.61897 0.457131
4.61919 0.456739
4.61942 0.456346
4.61965 0.455954
4.61987 0.455562
4.6201 0.455171
4.62033 0.45478
4.62055 0.454389
4.62078 0.453999
4.62101 0.453609
4.62123 0.45322
4.62146 0.452831
4.62169 0.452442
4.62191 0.452054
4.62214 0.451666
4.62237 0.451278
4.62259 0.450891
4.62282 0.450504
4.62305 0.450117
4.62327 0.449731
4.6235 0.449346
4.62373 0.44896
4.62395 0.448575
4.62418 0.448191
4.62441 0.447806
4.62463 0.447422
4.62486 0.447039
4.62509 0.446656
4.62531 0.446273
4.62554 0.445891
4.62577 0.445509
4.62599 0.445127
4.62622 0.444746
4.62645 0.444365
4.62667 0.443984
4.6269 0.443604
4.62713 0.443224
4.62735 0.442845
4.62758 0.442466
4.62781 0.442087
4.62803 0.441709
4.62826 0.441331
4.62849 0.440954
4.62871 0.440576
4.62894 0.4402
4.62917 0.439823
4.62939 0.439447
4.62962 0.439071
4.62985 0.438696
4.63007 0.438321
4.6303 0.437947
4.63053 0.437573
4.63075 0.437199
4.63098 0.436825
4.63121 0.436452
4.63143 0.43608
4.63166 0.435707
4.63189 0.435335
4.63211 0.434964
4.63234 0.434593
4.63257 0.434222
4.63279 0.433851
4.63302 0.433481
4.63325 0.433112
4.63347 0.432742
4.6337 0.432373
4.63393 0.432005
4.63415 0.431637
4.63438 0.431269
4.63461 0.430901
4.63483 0.430534
4.63506 0.430168
4.63529 0.429801
4.63551 0.429435
4.63574 0.42907
4.63597 0.428705
4.63619 0.42834
4.63642 0.427975
4.63665 0.427611
4.63687 0.427248
4.6371 0.426884
4.63733 0.426521
4.63755 0.426159
4.63778 0.425796
4.63801 0.425435
4.63823 0.425073
4.63846 0.424712
4.63869 0.424351
4.63891 0.423991
4.63914 0.423631
4.63937 0.423271
4.63959 0.422912
4.63982 0.422553
4.64005 0.422195
4.64027 0.421836
4.6405 0.421479
4.64073 0.421121
4.64095 0.420764
4.64118 0.420408
4.64141 0.420051
4.64163 0.419695
4.64186 0.41934
4.64209 0.418985
4.64231 0.41863
4.64254 0.418275
4.64277 0.417921
4.64299 0.417568
4.64322 0.417214
4.64345 0.416861
4.64367 0.416509
4.6439 0.416156
4.64413 0.415805
4.64435 0.415453
4.64458 0.415102
4.64481 0.414751
4.64503 0.414401
4.64526 0.414051
4.64549 0.413701
4.64571 0.413352
4.64594 0.413003
4.64617 0.412654
4.64639 0.412306
4.64662 0.411958
4.64685 0.411611
4.64707 0.411264
4.6473 0.410917
4.64753 0.410571
4.64775 0.410225
4.64798 0.409879
4.64821 0.409534
4.64843 0.409189
4.64866 0.408844
4.64889 0.4085
4.64911 0.408156
4.64934 0.407813
4.64957 0.40747
4.64979 0.407127
4.65002 0.406785
4.65025 0.406443
4.65047 0.406101
4.6507 0.40576
4.65093 0.405419
4.65115 0.405078
4.65138 0.404738
4.65161 0.404398
4.65183 0.404059
4.65206 0.40372
4.65229 0.403381
4.65251 0.403043
4.65274 0.402705
4.65297 0.402367
4.65319 0.40203
4.65342 0.401693
4.65365 0.401356
4.65387 0.40102
4.6541 0.400684
4.65433 0.400349
4.65455 0.400014
4.65478 0.399679
4.65501 0.399344
4.65523 0.39901
4.65546 0.398677
4.65569 0.398343
4.65591 0.39801
4.65614 0.397678
4.65637 0.397345
4.65659 0.397014
4.65682 0.396682
4.65705 0.396351
4.65727 0.39602
4.6575 0.395689
4.65773 0.395359
4.65795 0.39503
4.65818 0.3947
4.65841 0.394371
4.65863 0.394042
4.65886 0.393714
4.65909 0.393386
4.65931 0.393058
4.65954 0.392731
4.65977 0.392404
4.65999 0.392077
4.66022 0.391751
4.66045 0.391425
4.66067 0.3911
4.6609 0.390775
4.66113 0.39045
4.66135 0.390125
4.66158 0.389801
4.66181 0.389477
4.66203 0.389154
4.66226 0.388831
4.66249 0.388508
4.66271 0.388186
4.66294 0.387864
4.66317 0.387542
4.66339 0.387221
4.66362 0.3869
4.66385 0.386579
4.66407 0.386259
4.6643 0.385939
4.66453 0.385619
4.66475 0.3853
4.66498 0.384981
4.66521 0.384662
4.66543 0.384344
4.66566 0.384026
4.66589 0.383709
4.66611 0.383392
4.66634 0.383075
4.66657 0.382758
4.66679 0.382442
4.66702 0.382126
4.66725 0.381811
4.66747 0.381496
4.6677 0.381181
4.66793 0.380866
4.66815 0.380552
4.66838 0.380239
4.66861 0.379925
4.66883 0.379612
4.66906 0.379299
4.66929 0.378987
4.66951 0.378675
4.66974 0.378363
4.66997 0.378052
4.67019 0.377741
4.67042 0.37743
4.67065 0.37712
4.67087 0.37681
4.6711 0.3765
4.67133 0.376191
4.67155 0.375882
4.67178 0.375573
4.67201 0.375265
4.67223 0.374957
4.67246 0.374649
4.67269 0.374342
4.67291 0.374035
4.67314 0.373728
4.67337 0.373422
4.67359 0.373116
4.67382 0.37281
4.67405 0.372505
4.67427 0.3722
4.6745 0.371896
4.67473 0.371591
4.67495 0.371287
4.67518 0.370984
4.67541 0.37068
4.67563 0.370377
4.67586 0.370075
4.67609 0.369772
4.67631 0.369471
4.67654 0.369169
4.67677 0.368868
4.67699 0.368567
4.67722 0.368266
4.67745 0.367966
4.67767 0.367666
4.6779 0.367366
4.67813 0.367067
4.67835 0.366768
4.67858 0.366469
4.67881 0.366171
4.67903 0.365873
4.67926 0.365575
4.67949 0.365277
4.67971 0.36498
4.67994 0.364684
4.68017 0.364387
4.68039 0.364091
4.68062 0.363796
4.68085 0.3635
4.68107 0.363205
4.6813 0.36291
4.68153 0.362616
4.68175 0.362322
4.68198 0.362028
4.68221 0.361734
4.68243 0.361441
4.68266 0.361148
4.68289 0.360856
4.68311 0.360564
4.68334 0.360272
4.68357 0.35998
4.68379 0.359689
4.68402 0.359398
4.68425 0.359108
4.68447 0.358817
4.6847 0.358527
4.68493 0.358238
4.68515 0.357948
4.68538 0.357659
4.68561 0.357371
4.68583 0.357082
4.68606 0.356794
4.68629 0.356507
4.68651 0.356219
4.68674 0.355932
4.68697 0.355645
4.68719 0.355359
4.68742 0.355073
4.68765 0.354787
4.68787 0.354501
4.6881 0.354216
4.68833 0.353931
4.68855 0.353647
4.68878 0.353362
4.68901 0.353078
4.68923 0.352795
4.68946 0.352511
4.68969 0.352228
4.68991 0.351946
4.69014 0.351663
4.69037 0.351381
4.69059 0.351099
4.69082 0.350818
4.69105 0.350537
4.69127 0.350256
4.6915 0.349975
4.69173 0.349695
4.69195 0.349415
4.69218 0.349136
4.69241 0.348856
4.69263 0.348577
4.69286 0.348299
4.69309 0.34802
4.69331 0.347742
4.69354 0.347464
4.69377 0.347187
4.69399 0.34691
4.69422 0.346633
4.69445 0.346356
4.69467 0.34608
4.6949 0.345804
4.69513 0.345528
4.69535 0.345253
4.69558 0.344978
4.69581 0.344703
4.69603 0.344429
4.69626 0.344155
4.69649 0.343881
4.69671 0.343607
4.69694 0.343334
4.69717 0.343061
4.69739 0.342789
4.69762 0.342516
4.69785 0.342244
4.69807 0.341972
4.6983 0.341701
4.69853 0.34143
4.69875 0.341159
4.69898 0.340888
4.69921 0.340618
4.69943 0.340348
4.69966 0.340079

